Distributed Primary Frequency Control through Multi-Terminal HVDC Transmission Systems

This paper presents a decentralized controller for sharing primary AC frequency control reserves through a multi-terminal HVDC grid. By using Lyapunov arguments, the proposed controller is shown to stabilize the equilibrium of the closed-loop system consisting of the interconnected AC and HVDC grids, given any positive controller gains. The static control errors resulting from the proportional controller are quantified and bounded by analyzing the equilibrium of the closed-loop system. The proposed controller is applied to a test grid consisting of three asynchronous AC areas interconnected by an HVDC grid, and its effectiveness is validated through simulation.

==> Freq_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999989e-01	   9.9999981e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999985e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9999981e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999985e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9999977e-01	   9.9999959e-01	   9.9999975e-01	   9.9999983e-01	   9.9999988e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9999973e-01	   9.9999953e-01	   9.9999971e-01	   9.9999980e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9999969e-01	   9.9999946e-01	   9.9999967e-01	   9.9999977e-01	   9.9999984e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9999960e-01	   9.9999931e-01	   9.9999958e-01	   9.9999971e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9999951e-01	   9.9999915e-01	   9.9999948e-01	   9.9999964e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030010e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030020e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030030e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030130e+00	   9.9999944e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030230e+00	   9.9999944e-01	   9.9999901e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030330e+00	   9.9999943e-01	   9.9999900e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031330e+00	   9.9999938e-01	   9.9999891e-01	   9.9999934e-01	   9.9999954e-01	   9.9999967e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0032330e+00	   9.9999932e-01	   9.9999881e-01	   9.9999928e-01	   9.9999950e-01	   9.9999964e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0033330e+00	   9.9999927e-01	   9.9999872e-01	   9.9999922e-01	   9.9999946e-01	   9.9999962e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0035776e+00	   9.9999913e-01	   9.9999848e-01	   9.9999908e-01	   9.9999936e-01	   9.9999954e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0038222e+00	   9.9999900e-01	   9.9999825e-01	   9.9999894e-01	   9.9999926e-01	   9.9999947e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040010e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040020e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040030e+00	   9.9999890e-01	   9.9999807e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040130e+00	   9.9999890e-01	   9.9999806e-01	   9.9999882e-01	   9.9999918e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040230e+00	   9.9999889e-01	   9.9999805e-01	   9.9999882e-01	   9.9999918e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040330e+00	   9.9999888e-01	   9.9999804e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0041330e+00	   9.9999881e-01	   9.9999791e-01	   9.9999873e-01	   9.9999912e-01	   9.9999937e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042330e+00	   9.9999874e-01	   9.9999778e-01	   9.9999865e-01	   9.9999906e-01	   9.9999933e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0043330e+00	   9.9999866e-01	   9.9999765e-01	   9.9999858e-01	   9.9999901e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0045779e+00	   9.9999849e-01	   9.9999734e-01	   9.9999839e-01	   9.9999888e-01	   9.9999920e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0048228e+00	   9.9999831e-01	   9.9999703e-01	   9.9999820e-01	   9.9999874e-01	   9.9999911e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050010e+00	   9.9999818e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050020e+00	   9.9999818e-01	   9.9999681e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050030e+00	   9.9999818e-01	   9.9999680e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050130e+00	   9.9999817e-01	   9.9999679e-01	   9.9999805e-01	   9.9999864e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050230e+00	   9.9999817e-01	   9.9999677e-01	   9.9999804e-01	   9.9999863e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050330e+00	   9.9999816e-01	   9.9999676e-01	   9.9999803e-01	   9.9999863e-01	   9.9999902e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051330e+00	   9.9999807e-01	   9.9999660e-01	   9.9999794e-01	   9.9999856e-01	   9.9999898e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0052330e+00	   9.9999798e-01	   9.9999644e-01	   9.9999784e-01	   9.9999849e-01	   9.9999893e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0053330e+00	   9.9999789e-01	   9.9999628e-01	   9.9999775e-01	   9.9999843e-01	   9.9999888e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0055782e+00	   9.9999767e-01	   9.9999589e-01	   9.9999751e-01	   9.9999826e-01	   9.9999876e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0058234e+00	   9.9999745e-01	   9.9999551e-01	   9.9999728e-01	   9.9999810e-01	   9.9999865e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060010e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060020e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060030e+00	   9.9999729e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060130e+00	   9.9999728e-01	   9.9999521e-01	   9.9999710e-01	   9.9999797e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060230e+00	   9.9999727e-01	   9.9999519e-01	   9.9999709e-01	   9.9999796e-01	   9.9999855e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060330e+00	   9.9999726e-01	   9.9999517e-01	   9.9999708e-01	   9.9999795e-01	   9.9999854e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0061330e+00	   9.9999716e-01	   9.9999498e-01	   9.9999696e-01	   9.9999787e-01	   9.9999849e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062330e+00	   9.9999705e-01	   9.9999479e-01	   9.9999685e-01	   9.9999779e-01	   9.9999843e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0063330e+00	   9.9999695e-01	   9.9999460e-01	   9.9999674e-01	   9.9999771e-01	   9.9999837e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0065784e+00	   9.9999669e-01	   9.9999414e-01	   9.9999646e-01	   9.9999752e-01	   9.9999823e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0068238e+00	   9.9999643e-01	   9.9999368e-01	   9.9999618e-01	   9.9999732e-01	   9.9999809e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070010e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070020e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070030e+00	   9.9999624e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070130e+00	   9.9999623e-01	   9.9999333e-01	   9.9999597e-01	   9.9999717e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070230e+00	   9.9999622e-01	   9.9999330e-01	   9.9999595e-01	   9.9999716e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070330e+00	   9.9999621e-01	   9.9999328e-01	   9.9999594e-01	   9.9999715e-01	   9.9999797e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071330e+00	   9.9999608e-01	   9.9999306e-01	   9.9999581e-01	   9.9999706e-01	   9.9999790e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0072330e+00	   9.9999596e-01	   9.9999284e-01	   9.9999568e-01	   9.9999697e-01	   9.9999784e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0073330e+00	   9.9999584e-01	   9.9999263e-01	   9.9999554e-01	   9.9999688e-01	   9.9999777e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0075786e+00	   9.9999554e-01	   9.9999209e-01	   9.9999522e-01	   9.9999665e-01	   9.9999761e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999995e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0078241e+00	   9.9999525e-01	   9.9999156e-01	   9.9999490e-01	   9.9999642e-01	   9.9999745e-01	   9.9999996e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080010e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080020e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080030e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080130e+00	   9.9999502e-01	   9.9999115e-01	   9.9999465e-01	   9.9999625e-01	   9.9999732e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080230e+00	   9.9999501e-01	   9.9999112e-01	   9.9999464e-01	   9.9999624e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080330e+00	   9.9999499e-01	   9.9999110e-01	   9.9999462e-01	   9.9999623e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0081330e+00	   9.9999486e-01	   9.9999085e-01	   9.9999448e-01	   9.9999612e-01	   9.9999723e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999993e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082330e+00	   9.9999472e-01	   9.9999060e-01	   9.9999433e-01	   9.9999601e-01	   9.9999715e-01	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0083330e+00	   9.9999458e-01	   9.9999035e-01	   9.9999418e-01	   9.9999591e-01	   9.9999708e-01	   9.9999995e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0085787e+00	   9.9999425e-01	   9.9998975e-01	   9.9999381e-01	   9.9999565e-01	   9.9999689e-01	   9.9999995e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999992e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0088244e+00	   9.9999392e-01	   9.9998914e-01	   9.9999345e-01	   9.9999539e-01	   9.9999671e-01	   9.9999994e-01	   9.9999990e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999992e-01	   9.9999991e-01	   9.9999991e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090010e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090020e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090030e+00	   9.9999368e-01	   9.9998870e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090130e+00	   9.9999366e-01	   9.9998868e-01	   9.9999317e-01	   9.9999520e-01	   9.9999657e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090230e+00	   9.9999365e-01	   9.9998865e-01	   9.9999315e-01	   9.9999518e-01	   9.9999656e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090330e+00	   9.9999363e-01	   9.9998862e-01	   9.9999314e-01	   9.9999517e-01	   9.9999655e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0091330e+00	   9.9999348e-01	   9.9998834e-01	   9.9999297e-01	   9.9999506e-01	   9.9999647e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0092330e+00	   9.9999333e-01	   9.9998807e-01	   9.9999281e-01	   9.9999494e-01	   9.9999638e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999989e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0093330e+00	   9.9999318e-01	   9.9998779e-01	   9.9999264e-01	   9.9999482e-01	   9.9999630e-01	   9.9999992e-01	   9.9999987e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0095788e+00	   9.9999280e-01	   9.9998712e-01	   9.9999223e-01	   9.9999453e-01	   9.9999609e-01	   9.9999992e-01	   9.9999986e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999992e-01	   9.9999989e-01	   9.9999987e-01	   9.9999988e-01	   9.9999990e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0098247e+00	   9.9999244e-01	   9.9998644e-01	   9.9999183e-01	   9.9999425e-01	   9.9999588e-01	   9.9999991e-01	   9.9999984e-01	   9.9999991e-01	   9.9999993e-01	   9.9999995e-01	   9.9999992e-01	   9.9999988e-01	   9.9999986e-01	   9.9999987e-01	   9.9999989e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100010e+00	   9.9999217e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100020e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100030e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100130e+00	   9.9999215e-01	   9.9998592e-01	   9.9999152e-01	   9.9999402e-01	   9.9999572e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100230e+00	   9.9999214e-01	   9.9998589e-01	   9.9999150e-01	   9.9999401e-01	   9.9999571e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100330e+00	   9.9999212e-01	   9.9998586e-01	   9.9999148e-01	   9.9999400e-01	   9.9999570e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0101330e+00	   9.9999196e-01	   9.9998555e-01	   9.9999130e-01	   9.9999387e-01	   9.9999561e-01	   9.9999990e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999984e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0102330e+00	   9.9999179e-01	   9.9998525e-01	   9.9999112e-01	   9.9999374e-01	   9.9999552e-01	   9.9999989e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0103330e+00	   9.9999162e-01	   9.9998495e-01	   9.9999093e-01	   9.9999361e-01	   9.9999542e-01	   9.9999989e-01	   9.9999981e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999983e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0105789e+00	   9.9999122e-01	   9.9998420e-01	   9.9999049e-01	   9.9999329e-01	   9.9999520e-01	   9.9999988e-01	   9.9999979e-01	   9.9999987e-01	   9.9999991e-01	   9.9999994e-01	   9.9999989e-01	   9.9999984e-01	   9.9999981e-01	   9.9999982e-01	   9.9999986e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0108249e+00	   9.9999082e-01	   9.9998346e-01	   9.9999004e-01	   9.9999297e-01	   9.9999497e-01	   9.9999987e-01	   9.9999977e-01	   9.9999986e-01	   9.9999990e-01	   9.9999993e-01	   9.9999988e-01	   9.9999983e-01	   9.9999980e-01	   9.9999980e-01	   9.9999984e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0110708e+00	   9.9999042e-01	   9.9998271e-01	   9.9998960e-01	   9.9999266e-01	   9.9999474e-01	   9.9999985e-01	   9.9999975e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999978e-01	   9.9999979e-01	   9.9999983e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0113168e+00	   9.9999002e-01	   9.9998197e-01	   9.9998916e-01	   9.9999234e-01	   9.9999451e-01	   9.9999984e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   9.9999986e-01	   9.9999980e-01	   9.9999976e-01	   9.9999977e-01	   9.9999981e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0118571e+00	   9.9998916e-01	   9.9998036e-01	   9.9998820e-01	   9.9999166e-01	   9.9999401e-01	   9.9999981e-01	   9.9999968e-01	   9.9999981e-01	   9.9999986e-01	   9.9999990e-01	   9.9999983e-01	   9.9999976e-01	   9.9999971e-01	   9.9999973e-01	   9.9999978e-01	   9.9999994e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0123975e+00	   9.9998832e-01	   9.9997876e-01	   9.9998724e-01	   9.9999097e-01	   9.9999352e-01	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   9.9999980e-01	   9.9999971e-01	   9.9999966e-01	   9.9999968e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0129379e+00	   9.9998749e-01	   9.9997717e-01	   9.9998630e-01	   9.9999030e-01	   9.9999302e-01	   9.9999974e-01	   9.9999956e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999976e-01	   9.9999967e-01	   9.9999961e-01	   9.9999962e-01	   9.9999969e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999993e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0134783e+00	   9.9998667e-01	   9.9997560e-01	   9.9998537e-01	   9.9998963e-01	   9.9999253e-01	   9.9999970e-01	   9.9999949e-01	   9.9999970e-01	   9.9999978e-01	   9.9999985e-01	   9.9999973e-01	   9.9999961e-01	   9.9999955e-01	   9.9999956e-01	   9.9999965e-01	   9.9999990e-01	   9.9999993e-01	   9.9999996e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999992e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0148230e+00	   9.9998471e-01	   9.9997173e-01	   9.9998310e-01	   9.9998798e-01	   9.9999133e-01	   9.9999959e-01	   9.9999930e-01	   9.9999958e-01	   9.9999970e-01	   9.9999979e-01	   9.9999962e-01	   9.9999946e-01	   9.9999937e-01	   9.9999939e-01	   9.9999951e-01	   9.9999984e-01	   9.9999989e-01	   9.9999993e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999995e-01	   9.9999987e-01	   9.9999987e-01	   9.9999999e-01	   9.9999998e-01	   9.9999993e-01	   9.9999998e-01	   9.9999999e-01	
   1.0161677e+00	   9.9998285e-01	   9.9996795e-01	   9.9998088e-01	   9.9998637e-01	   9.9999014e-01	   9.9999945e-01	   9.9999908e-01	   9.9999944e-01	   9.9999960e-01	   9.9999972e-01	   9.9999949e-01	   9.9999928e-01	   9.9999916e-01	   9.9999919e-01	   9.9999934e-01	   9.9999977e-01	   9.9999985e-01	   9.9999990e-01	   9.9999992e-01	   9.9999995e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999980e-01	   9.9999980e-01	   9.9999998e-01	   9.9999997e-01	   9.9999990e-01	   9.9999997e-01	   9.9999998e-01	
   1.0175124e+00	   9.9998108e-01	   9.9996425e-01	   9.9997873e-01	   9.9998479e-01	   9.9998897e-01	   9.9999930e-01	   9.9999882e-01	   9.9999929e-01	   9.9999949e-01	   9.9999964e-01	   9.9999935e-01	   9.9999908e-01	   9.9999893e-01	   9.9999896e-01	   9.9999916e-01	   9.9999968e-01	   9.9999979e-01	   9.9999987e-01	   9.9999989e-01	   9.9999992e-01	   9.9999993e-01	   9.9999990e-01	   9.9999988e-01	   9.9999971e-01	   9.9999972e-01	   9.9999997e-01	   9.9999995e-01	   9.9999986e-01	   9.9999996e-01	   9.9999997e-01	
   1.0188571e+00	   9.9997939e-01	   9.9996063e-01	   9.9997663e-01	   9.9998324e-01	   9.9998781e-01	   9.9999913e-01	   9.9999854e-01	   9.9999912e-01	   9.9999937e-01	   9.9999955e-01	   9.9999918e-01	   9.9999885e-01	   9.9999867e-01	   9.9999871e-01	   9.9999895e-01	   9.9999958e-01	   9.9999972e-01	   9.9999982e-01	   9.9999985e-01	   9.9999990e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999996e-01	   9.9999993e-01	   9.9999980e-01	   9.9999995e-01	   9.9999996e-01	
   1.0202018e+00	   9.9997779e-01	   9.9995708e-01	   9.9997459e-01	   9.9998173e-01	   9.9998668e-01	   9.9999895e-01	   9.9999824e-01	   9.9999894e-01	   9.9999924e-01	   9.9999945e-01	   9.9999901e-01	   9.9999860e-01	   9.9999838e-01	   9.9999843e-01	   9.9999872e-01	   9.9999945e-01	   9.9999963e-01	   9.9999977e-01	   9.9999981e-01	   9.9999987e-01	   9.9999987e-01	   9.9999982e-01	   9.9999979e-01	   9.9999948e-01	   9.9999949e-01	   9.9999994e-01	   9.9999991e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	
   1.0225652e+00	   9.9997516e-01	   9.9995101e-01	   9.9997112e-01	   9.9997914e-01	   9.9998471e-01	   9.9999860e-01	   9.9999766e-01	   9.9999860e-01	   9.9999899e-01	   9.9999927e-01	   9.9999866e-01	   9.9999811e-01	   9.9999784e-01	   9.9999790e-01	   9.9999828e-01	   9.9999919e-01	   9.9999946e-01	   9.9999966e-01	   9.9999971e-01	   9.9999980e-01	   9.9999979e-01	   9.9999972e-01	   9.9999967e-01	   9.9999919e-01	   9.9999921e-01	   9.9999991e-01	   9.9999986e-01	   9.9999960e-01	   9.9999990e-01	   9.9999992e-01	
   1.0249286e+00	   9.9997273e-01	   9.9994512e-01	   9.9996780e-01	   9.9997662e-01	   9.9998279e-01	   9.9999822e-01	   9.9999704e-01	   9.9999823e-01	   9.9999872e-01	   9.9999907e-01	   9.9999827e-01	   9.9999758e-01	   9.9999724e-01	   9.9999731e-01	   9.9999780e-01	   9.9999888e-01	   9.9999924e-01	   9.9999953e-01	   9.9999960e-01	   9.9999972e-01	   9.9999970e-01	   9.9999959e-01	   9.9999952e-01	   9.9999884e-01	   9.9999886e-01	   9.9999987e-01	   9.9999980e-01	   9.9999943e-01	   9.9999985e-01	   9.9999988e-01	
   1.0272919e+00	   9.9997048e-01	   9.9993942e-01	   9.9996461e-01	   9.9997418e-01	   9.9998091e-01	   9.9999782e-01	   9.9999638e-01	   9.9999785e-01	   9.9999843e-01	   9.9999886e-01	   9.9999785e-01	   9.9999700e-01	   9.9999661e-01	   9.9999669e-01	   9.9999728e-01	   9.9999852e-01	   9.9999900e-01	   9.9999938e-01	   9.9999947e-01	   9.9999963e-01	   9.9999959e-01	   9.9999944e-01	   9.9999934e-01	   9.9999841e-01	   9.9999843e-01	   9.9999982e-01	   9.9999973e-01	   9.9999922e-01	   9.9999979e-01	   9.9999984e-01	
   1.0296553e+00	   9.9996839e-01	   9.9993387e-01	   9.9996154e-01	   9.9997180e-01	   9.9997907e-01	   9.9999739e-01	   9.9999571e-01	   9.9999746e-01	   9.9999813e-01	   9.9999864e-01	   9.9999741e-01	   9.9999639e-01	   9.9999596e-01	   9.9999603e-01	   9.9999674e-01	   9.9999812e-01	   9.9999872e-01	   9.9999921e-01	   9.9999933e-01	   9.9999953e-01	   9.9999945e-01	   9.9999925e-01	   9.9999914e-01	   9.9999791e-01	   9.9999794e-01	   9.9999976e-01	   9.9999964e-01	   9.9999898e-01	   9.9999973e-01	   9.9999979e-01	
   1.0320187e+00	   9.9996644e-01	   9.9992848e-01	   9.9995857e-01	   9.9996949e-01	   9.9997725e-01	   9.9999696e-01	   9.9999501e-01	   9.9999705e-01	   9.9999782e-01	   9.9999841e-01	   9.9999694e-01	   9.9999575e-01	   9.9999527e-01	   9.9999534e-01	   9.9999617e-01	   9.9999768e-01	   9.9999842e-01	   9.9999903e-01	   9.9999917e-01	   9.9999942e-01	   9.9999930e-01	   9.9999904e-01	   9.9999890e-01	   9.9999734e-01	   9.9999738e-01	   9.9999970e-01	   9.9999954e-01	   9.9999871e-01	   9.9999965e-01	   9.9999973e-01	
   1.0354334e+00	   9.9996383e-01	   9.9992092e-01	   9.9995446e-01	   9.9996623e-01	   9.9997468e-01	   9.9999631e-01	   9.9999399e-01	   9.9999646e-01	   9.9999736e-01	   9.9999807e-01	   9.9999623e-01	   9.9999479e-01	   9.9999426e-01	   9.9999432e-01	   9.9999531e-01	   9.9999700e-01	   9.9999795e-01	   9.9999874e-01	   9.9999891e-01	   9.9999924e-01	   9.9999904e-01	   9.9999869e-01	   9.9999851e-01	   9.9999641e-01	   9.9999646e-01	   9.9999958e-01	   9.9999937e-01	   9.9999828e-01	   9.9999953e-01	   9.9999963e-01	
   1.0388482e+00	   9.9996143e-01	   9.9991361e-01	   9.9995054e-01	   9.9996307e-01	   9.9997215e-01	   9.9999564e-01	   9.9999295e-01	   9.9999587e-01	   9.9999689e-01	   9.9999771e-01	   9.9999548e-01	   9.9999378e-01	   9.9999323e-01	   9.9999326e-01	   9.9999443e-01	   9.9999625e-01	   9.9999743e-01	   9.9999842e-01	   9.9999864e-01	   9.9999904e-01	   9.9999873e-01	   9.9999828e-01	   9.9999807e-01	   9.9999536e-01	   9.9999541e-01	   9.9999945e-01	   9.9999918e-01	   9.9999779e-01	   9.9999939e-01	   9.9999951e-01	
   1.0422629e+00	   9.9995921e-01	   9.9990653e-01	   9.9994677e-01	   9.9996000e-01	   9.9996967e-01	   9.9999497e-01	   9.9999190e-01	   9.9999528e-01	   9.9999642e-01	   9.9999735e-01	   9.9999471e-01	   9.9999274e-01	   9.9999218e-01	   9.9999218e-01	   9.9999352e-01	   9.9999546e-01	   9.9999687e-01	   9.9999809e-01	   9.9999834e-01	   9.9999883e-01	   9.9999839e-01	   9.9999782e-01	   9.9999757e-01	   9.9999419e-01	   9.9999425e-01	   9.9999931e-01	   9.9999896e-01	   9.9999726e-01	   9.9999923e-01	   9.9999939e-01	
   1.0456776e+00	   9.9995713e-01	   9.9989966e-01	   9.9994316e-01	   9.9995700e-01	   9.9996723e-01	   9.9999428e-01	   9.9999085e-01	   9.9999469e-01	   9.9999593e-01	   9.9999698e-01	   9.9999391e-01	   9.9999167e-01	   9.9999113e-01	   9.9999109e-01	   9.9999260e-01	   9.9999464e-01	   9.9999628e-01	   9.9999774e-01	   9.9999802e-01	   9.9999860e-01	   9.9999801e-01	   9.9999731e-01	   9.9999703e-01	   9.9999292e-01	   9.9999298e-01	   9.9999915e-01	   9.9999872e-01	   9.9999669e-01	   9.9999905e-01	   9.9999925e-01	
   1.0490923e+00	   9.9995517e-01	   9.9989298e-01	   9.9993967e-01	   9.9995407e-01	   9.9996482e-01	   9.9999358e-01	   9.9998980e-01	   9.9999410e-01	   9.9999545e-01	   9.9999661e-01	   9.9999308e-01	   9.9999058e-01	   9.9999008e-01	   9.9998999e-01	   9.9999166e-01	   9.9999378e-01	   9.9999567e-01	   9.9999738e-01	   9.9999769e-01	   9.9999836e-01	   9.9999759e-01	   9.9999676e-01	   9.9999645e-01	   9.9999157e-01	   9.9999163e-01	   9.9999897e-01	   9.9999847e-01	   9.9999609e-01	   9.9999886e-01	   9.9999909e-01	
   1.0540034e+00	   9.9995253e-01	   9.9988370e-01	   9.9993486e-01	   9.9994996e-01	   9.9996140e-01	   9.9999256e-01	   9.9998829e-01	   9.9999327e-01	   9.9999474e-01	   9.9999606e-01	   9.9999186e-01	   9.9998897e-01	   9.9998857e-01	   9.9998838e-01	   9.9999029e-01	   9.9999251e-01	   9.9999475e-01	   9.9999683e-01	   9.9999720e-01	   9.9999799e-01	   9.9999693e-01	   9.9999588e-01	   9.9999556e-01	   9.9998948e-01	   9.9998954e-01	   9.9999869e-01	   9.9999806e-01	   9.9999518e-01	   9.9999857e-01	   9.9999885e-01	
   1.0589146e+00	   9.9995005e-01	   9.9987475e-01	   9.9993026e-01	   9.9994595e-01	   9.9995804e-01	   9.9999154e-01	   9.9998679e-01	   9.9999244e-01	   9.9999404e-01	   9.9999551e-01	   9.9999060e-01	   9.9998734e-01	   9.9998706e-01	   9.9998677e-01	   9.9998891e-01	   9.9999119e-01	   9.9999379e-01	   9.9999627e-01	   9.9999668e-01	   9.9999760e-01	   9.9999620e-01	   9.9999492e-01	   9.9999460e-01	   9.9998727e-01	   9.9998732e-01	   9.9999838e-01	   9.9999761e-01	   9.9999422e-01	   9.9999824e-01	   9.9999859e-01	
   1.0638257e+00	   9.9994771e-01	   9.9986613e-01	   9.9992584e-01	   9.9994204e-01	   9.9995472e-01	   9.9999050e-01	   9.9998529e-01	   9.9999163e-01	   9.9999332e-01	   9.9999494e-01	   9.9998930e-01	   9.9998566e-01	   9.9998556e-01	   9.9998515e-01	   9.9998751e-01	   9.9998985e-01	   9.9999279e-01	   9.9999570e-01	   9.9999614e-01	   9.9999720e-01	   9.9999541e-01	   9.9999388e-01	   9.9999359e-01	   9.9998496e-01	   9.9998500e-01	   9.9999804e-01	   9.9999713e-01	   9.9999322e-01	   9.9999789e-01	   9.9999831e-01	
   1.0687368e+00	   9.9994547e-01	   9.9985780e-01	   9.9992160e-01	   9.9993821e-01	   9.9995145e-01	   9.9998945e-01	   9.9998380e-01	   9.9999082e-01	   9.9999260e-01	   9.9999437e-01	   9.9998797e-01	   9.9998397e-01	   9.9998407e-01	   9.9998353e-01	   9.9998610e-01	   9.9998848e-01	   9.9999177e-01	   9.9999511e-01	   9.9999558e-01	   9.9999678e-01	   9.9999456e-01	   9.9999278e-01	   9.9999254e-01	   9.9998258e-01	   9.9998260e-01	   9.9999768e-01	   9.9999661e-01	   9.9999218e-01	   9.9999752e-01	   9.9999800e-01	
   1.0736480e+00	   9.9994331e-01	   9.9984977e-01	   9.9991750e-01	   9.9993446e-01	   9.9994821e-01	   9.9998840e-01	   9.9998232e-01	   9.9999002e-01	   9.9999188e-01	   9.9999379e-01	   9.9998661e-01	   9.9998224e-01	   9.9998259e-01	   9.9998190e-01	   9.9998468e-01	   9.9998710e-01	   9.9999073e-01	   9.9999451e-01	   9.9999501e-01	   9.9999634e-01	   9.9999366e-01	   9.9999161e-01	   9.9999146e-01	   9.9998014e-01	   9.9998014e-01	   9.9999729e-01	   9.9999606e-01	   9.9999111e-01	   9.9999713e-01	   9.9999767e-01	
   1.0814452e+00	   9.9994002e-01	   9.9983760e-01	   9.9991127e-01	   9.9992863e-01	   9.9994312e-01	   9.9998669e-01	   9.9997997e-01	   9.9998875e-01	   9.9999071e-01	   9.9999284e-01	   9.9998438e-01	   9.9997945e-01	   9.9998024e-01	   9.9997930e-01	   9.9998240e-01	   9.9998488e-01	   9.9998902e-01	   9.9999354e-01	   9.9999407e-01	   9.9999561e-01	   9.9999215e-01	   9.9998966e-01	   9.9998970e-01	   9.9997623e-01	   9.9997617e-01	   9.9999661e-01	   9.9999512e-01	   9.9998936e-01	   9.9999645e-01	   9.9999711e-01	
   1.0892424e+00	   9.9993684e-01	   9.9982611e-01	   9.9990532e-01	   9.9992294e-01	   9.9993809e-01	   9.9998496e-01	   9.9997763e-01	   9.9998749e-01	   9.9998952e-01	   9.9999187e-01	   9.9998208e-01	   9.9997659e-01	   9.9997791e-01	   9.9997669e-01	   9.9998009e-01	   9.9998264e-01	   9.9998727e-01	   9.9999254e-01	   9.9999309e-01	   9.9999485e-01	   9.9999053e-01	   9.9998760e-01	   9.9998789e-01	   9.9997231e-01	   9.9997217e-01	   9.9999587e-01	   9.9999410e-01	   9.9998755e-01	   9.9999572e-01	   9.9999651e-01	
   1.0970396e+00	   9.9993375e-01	   9.9981530e-01	   9.9989963e-01	   9.9991738e-01	   9.9993311e-01	   9.9998319e-01	   9.9997529e-01	   9.9998622e-01	   9.9998831e-01	   9.9999087e-01	   9.9997970e-01	   9.9997368e-01	   9.9997558e-01	   9.9997406e-01	   9.9997776e-01	   9.9998037e-01	   9.9998548e-01	   9.9999152e-01	   9.9999208e-01	   9.9999405e-01	   9.9998882e-01	   9.9998545e-01	   9.9998607e-01	   9.9996843e-01	   9.9996820e-01	   9.9999506e-01	   9.9999300e-01	   9.9998570e-01	   9.9999495e-01	   9.9999585e-01	
   1.1048367e+00	   9.9993070e-01	   9.9980515e-01	   9.9989417e-01	   9.9991193e-01	   9.9992818e-01	   9.9998138e-01	   9.9997295e-01	   9.9998493e-01	   9.9998707e-01	   9.9998984e-01	   9.9997724e-01	   9.9997071e-01	   9.9997324e-01	   9.9997141e-01	   9.9997540e-01	   9.9997809e-01	   9.9998365e-01	   9.9999048e-01	   9.9999103e-01	   9.9999321e-01	   9.9998704e-01	   9.9998322e-01	   9.9998424e-01	   9.9996463e-01	   9.9996430e-01	   9.9999420e-01	   9.9999183e-01	   9.9998381e-01	   9.9999412e-01	   9.9999515e-01	
   1.1126339e+00	   9.9992769e-01	   9.9979567e-01	   9.9988890e-01	   9.9990658e-01	   9.9992328e-01	   9.9997954e-01	   9.9997061e-01	   9.9998363e-01	   9.9998580e-01	   9.9998877e-01	   9.9997472e-01	   9.9996769e-01	   9.9997090e-01	   9.9996875e-01	   9.9997300e-01	   9.9997580e-01	   9.9998178e-01	   9.9998940e-01	   9.9998994e-01	   9.9999233e-01	   9.9998520e-01	   9.9998094e-01	   9.9998242e-01	   9.9996093e-01	   9.9996049e-01	   9.9999327e-01	   9.9999059e-01	   9.9998189e-01	   9.9999324e-01	   9.9999441e-01	
   1.1223538e+00	   9.9992396e-01	   9.9978478e-01	   9.9988260e-01	   9.9990005e-01	   9.9991722e-01	   9.9997718e-01	   9.9996768e-01	   9.9998197e-01	   9.9998416e-01	   9.9998739e-01	   9.9997146e-01	   9.9996386e-01	   9.9996796e-01	   9.9996540e-01	   9.9996997e-01	   9.9997292e-01	   9.9997939e-01	   9.9998802e-01	   9.9998854e-01	   9.9999119e-01	   9.9998282e-01	   9.9997803e-01	   9.9998017e-01	   9.9995650e-01	   9.9995590e-01	   9.9999202e-01	   9.9998894e-01	   9.9997945e-01	   9.9999208e-01	   9.9999342e-01	
   1.1320736e+00	   9.9992025e-01	   9.9977493e-01	   9.9987655e-01	   9.9989365e-01	   9.9991120e-01	   9.9997476e-01	   9.9996473e-01	   9.9998027e-01	   9.9998246e-01	   9.9998594e-01	   9.9996810e-01	   9.9995995e-01	   9.9996501e-01	   9.9996202e-01	   9.9996690e-01	   9.9997001e-01	   9.9997694e-01	   9.9998658e-01	   9.9998706e-01	   9.9998998e-01	   9.9998036e-01	   9.9997507e-01	   9.9997794e-01	   9.9995229e-01	   9.9995151e-01	   9.9999067e-01	   9.9998719e-01	   9.9997697e-01	   9.9999084e-01	   9.9999236e-01	
   1.1417935e+00	   9.9991653e-01	   9.9976612e-01	   9.9987075e-01	   9.9988739e-01	   9.9990522e-01	   9.9997227e-01	   9.9996177e-01	   9.9997852e-01	   9.9998070e-01	   9.9998443e-01	   9.9996463e-01	   9.9995597e-01	   9.9996203e-01	   9.9995861e-01	   9.9996377e-01	   9.9996709e-01	   9.9997443e-01	   9.9998508e-01	   9.9998553e-01	   9.9998870e-01	   9.9997783e-01	   9.9997206e-01	   9.9997573e-01	   9.9994829e-01	   9.9994732e-01	   9.9998923e-01	   9.9998535e-01	   9.9997445e-01	   9.9998954e-01	   9.9999124e-01	
   1.1515133e+00	   9.9991281e-01	   9.9975836e-01	   9.9986516e-01	   9.9988125e-01	   9.9989928e-01	   9.9996971e-01	   9.9995879e-01	   9.9997671e-01	   9.9997887e-01	   9.9998285e-01	   9.9996106e-01	   9.9995195e-01	   9.9995902e-01	   9.9995517e-01	   9.9996060e-01	   9.9996414e-01	   9.9997186e-01	   9.9998352e-01	   9.9998392e-01	   9.9998736e-01	   9.9997524e-01	   9.9996903e-01	   9.9997355e-01	   9.9994451e-01	   9.9994334e-01	   9.9998770e-01	   9.9998340e-01	   9.9997190e-01	   9.9998816e-01	   9.9999004e-01	
   1.1612331e+00	   9.9990908e-01	   9.9975163e-01	   9.9985979e-01	   9.9987523e-01	   9.9989339e-01	   9.9996708e-01	   9.9995580e-01	   9.9997483e-01	   9.9997697e-01	   9.9998119e-01	   9.9995740e-01	   9.9994787e-01	   9.9995598e-01	   9.9995170e-01	   9.9995739e-01	   9.9996118e-01	   9.9996924e-01	   9.9998190e-01	   9.9998223e-01	   9.9998594e-01	   9.9997258e-01	   9.9996597e-01	   9.9997138e-01	   9.9994095e-01	   9.9993958e-01	   9.9998607e-01	   9.9998136e-01	   9.9996933e-01	   9.9998670e-01	   9.9998877e-01	
   1.1743424e+00	   9.9990403e-01	   9.9974419e-01	   9.9985287e-01	   9.9986733e-01	   9.9988550e-01	   9.9996342e-01	   9.9995174e-01	   9.9997220e-01	   9.9997428e-01	   9.9997884e-01	   9.9995231e-01	   9.9994231e-01	   9.9995184e-01	   9.9994698e-01	   9.9995299e-01	   9.9995716e-01	   9.9996561e-01	   9.9997960e-01	   9.9997984e-01	   9.9998391e-01	   9.9996892e-01	   9.9996183e-01	   9.9996847e-01	   9.9993647e-01	   9.9993481e-01	   9.9998372e-01	   9.9997847e-01	   9.9996582e-01	   9.9998463e-01	   9.9998695e-01	
   1.1874516e+00	   9.9989897e-01	   9.9973860e-01	   9.9984630e-01	   9.9985966e-01	   9.9987771e-01	   9.9995963e-01	   9.9994765e-01	   9.9996945e-01	   9.9997144e-01	   9.9997634e-01	   9.9994707e-01	   9.9993670e-01	   9.9994765e-01	   9.9994223e-01	   9.9994851e-01	   9.9995311e-01	   9.9996188e-01	   9.9997717e-01	   9.9997731e-01	   9.9998173e-01	   9.9996516e-01	   9.9995766e-01	   9.9996557e-01	   9.9993233e-01	   9.9993037e-01	   9.9998119e-01	   9.9997543e-01	   9.9996228e-01	   9.9998242e-01	   9.9998501e-01	
   1.2005608e+00	   9.9989389e-01	   9.9973481e-01	   9.9984007e-01	   9.9985223e-01	   9.9987001e-01	   9.9995572e-01	   9.9994354e-01	   9.9996656e-01	   9.9996846e-01	   9.9997369e-01	   9.9994169e-01	   9.9993106e-01	   9.9994342e-01	   9.9993745e-01	   9.9994398e-01	   9.9994903e-01	   9.9995805e-01	   9.9997459e-01	   9.9997462e-01	   9.9997941e-01	   9.9996131e-01	   9.9995349e-01	   9.9996266e-01	   9.9992850e-01	   9.9992625e-01	   9.9997850e-01	   9.9997223e-01	   9.9995871e-01	   9.9998008e-01	   9.9998293e-01	
   1.2136701e+00	   9.9988880e-01	   9.9973277e-01	   9.9983418e-01	   9.9984506e-01	   9.9986243e-01	   9.9995168e-01	   9.9993941e-01	   9.9996353e-01	   9.9996532e-01	   9.9997088e-01	   9.9993619e-01	   9.9992541e-01	   9.9993914e-01	   9.9993266e-01	   9.9993939e-01	   9.9994493e-01	   9.9995413e-01	   9.9997187e-01	   9.9997178e-01	   9.9997693e-01	   9.9995737e-01	   9.9994930e-01	   9.9995973e-01	   9.9992495e-01	   9.9992241e-01	   9.9997563e-01	   9.9996889e-01	   9.9995511e-01	   9.9997761e-01	   9.9998072e-01	
   1.2267793e+00	   9.9988372e-01	   9.9973240e-01	   9.9982862e-01	   9.9983815e-01	   9.9985497e-01	   9.9994752e-01	   9.9993526e-01	   9.9996037e-01	   9.9996203e-01	   9.9996792e-01	   9.9993060e-01	   9.9991978e-01	   9.9993482e-01	   9.9992785e-01	   9.9993476e-01	   9.9994082e-01	   9.9995012e-01	   9.9996901e-01	   9.9996878e-01	   9.9997429e-01	   9.9995334e-01	   9.9994512e-01	   9.9995675e-01	   9.9992164e-01	   9.9991881e-01	   9.9997260e-01	   9.9996541e-01	   9.9995148e-01	   9.9997500e-01	   9.9997838e-01	
   1.2485698e+00	   9.9987530e-01	   9.9973518e-01	   9.9982008e-01	   9.9982730e-01	   9.9984292e-01	   9.9994035e-01	   9.9992833e-01	   9.9995480e-01	   9.9995621e-01	   9.9996263e-01	   9.9992112e-01	   9.9991051e-01	   9.9992757e-01	   9.9991987e-01	   9.9992699e-01	   9.9993394e-01	   9.9994327e-01	   9.9996390e-01	   9.9996343e-01	   9.9996954e-01	   9.9994646e-01	   9.9993816e-01	   9.9995169e-01	   9.9991660e-01	   9.9991332e-01	   9.9996718e-01	   9.9995935e-01	   9.9994542e-01	   9.9997037e-01	   9.9997418e-01	
   1.2703603e+00	   9.9986696e-01	   9.9974175e-01	   9.9981243e-01	   9.9981725e-01	   9.9983135e-01	   9.9993290e-01	   9.9992138e-01	   9.9994884e-01	   9.9994995e-01	   9.9995689e-01	   9.9991151e-01	   9.9990142e-01	   9.9992026e-01	   9.9991194e-01	   9.9991916e-01	   9.9992704e-01	   9.9993622e-01	   9.9995837e-01	   9.9995763e-01	   9.9996432e-01	   9.9993937e-01	   9.9993121e-01	   9.9994645e-01	   9.9991201e-01	   9.9990832e-01	   9.9996132e-01	   9.9995297e-01	   9.9993931e-01	   9.9996535e-01	   9.9996960e-01	
   1.2921509e+00	   9.9985875e-01	   9.9975151e-01	   9.9980563e-01	   9.9980807e-01	   9.9982034e-01	   9.9992519e-01	   9.9991443e-01	   9.9994251e-01	   9.9994328e-01	   9.9995069e-01	   9.9990184e-01	   9.9989260e-01	   9.9991290e-01	   9.9990410e-01	   9.9991131e-01	   9.9992013e-01	   9.9992898e-01	   9.9995241e-01	   9.9995138e-01	   9.9995863e-01	   9.9993208e-01	   9.9992428e-01	   9.9994098e-01	   9.9990777e-01	   9.9990373e-01	   9.9995502e-01	   9.9994630e-01	   9.9993317e-01	   9.9995996e-01	   9.9996464e-01	
   1.3139414e+00	   9.9985069e-01	   9.9976374e-01	   9.9979966e-01	   9.9979977e-01	   9.9980997e-01	   9.9991726e-01	   9.9990748e-01	   9.9993581e-01	   9.9993619e-01	   9.9994405e-01	   9.9989222e-01	   9.9988411e-01	   9.9990552e-01	   9.9989637e-01	   9.9990349e-01	   9.9991322e-01	   9.9992159e-01	   9.9994603e-01	   9.9994468e-01	   9.9995247e-01	   9.9992462e-01	   9.9991736e-01	   9.9993528e-01	   9.9990377e-01	   9.9989945e-01	   9.9994830e-01	   9.9993936e-01	   9.9992700e-01	   9.9995420e-01	   9.9995928e-01	
   1.3357319e+00	   9.9984283e-01	   9.9977772e-01	   9.9979451e-01	   9.9979240e-01	   9.9980030e-01	   9.9990917e-01	   9.9990056e-01	   9.9992876e-01	   9.9992871e-01	   9.9993698e-01	   9.9988273e-01	   9.9987602e-01	   9.9989814e-01	   9.9988880e-01	   9.9989573e-01	   9.9990633e-01	   9.9991408e-01	   9.9993924e-01	   9.9993755e-01	   9.9994584e-01	   9.9991701e-01	   9.9991048e-01	   9.9992933e-01	   9.9989994e-01	   9.9989541e-01	   9.9994119e-01	   9.9993220e-01	   9.9992081e-01	   9.9994806e-01	   9.9995354e-01	
   1.3631101e+00	   9.9983325e-01	   9.9979658e-01	   9.9978913e-01	   9.9978444e-01	   9.9978924e-01	   9.9989883e-01	   9.9989191e-01	   9.9991945e-01	   9.9991881e-01	   9.9992750e-01	   9.9987112e-01	   9.9986646e-01	   9.9988891e-01	   9.9987955e-01	   9.9988612e-01	   9.9989770e-01	   9.9990453e-01	   9.9993017e-01	   9.9992802e-01	   9.9993686e-01	   9.9990730e-01	   9.9990188e-01	   9.9992151e-01	   9.9989525e-01	   9.9989060e-01	   9.9993175e-01	   9.9992293e-01	   9.9991302e-01	   9.9993984e-01	   9.9994578e-01	
   1.3904884e+00	   9.9982404e-01	   9.9981551e-01	   9.9978489e-01	   9.9977793e-01	   9.9977947e-01	   9.9988839e-01	   9.9988334e-01	   9.9990970e-01	   9.9990840e-01	   9.9991742e-01	   9.9986000e-01	   9.9985764e-01	   9.9987976e-01	   9.9987062e-01	   9.9987670e-01	   9.9988915e-01	   9.9989491e-01	   9.9992054e-01	   9.9991790e-01	   9.9992720e-01	   9.9989748e-01	   9.9989334e-01	   9.9991332e-01	   9.9989059e-01	   9.9988598e-01	   9.9992181e-01	   9.9991342e-01	   9.9990522e-01	   9.9993108e-01	   9.9993743e-01	
   1.4178666e+00	   9.9981521e-01	   9.9983313e-01	   9.9978166e-01	   9.9977281e-01	   9.9977105e-01	   9.9987795e-01	   9.9987487e-01	   9.9989956e-01	   9.9989756e-01	   9.9990679e-01	   9.9984951e-01	   9.9984958e-01	   9.9987073e-01	   9.9986203e-01	   9.9986753e-01	   9.9988068e-01	   9.9988529e-01	   9.9991042e-01	   9.9990727e-01	   9.9991691e-01	   9.9988764e-01	   9.9988489e-01	   9.9990480e-01	   9.9988588e-01	   9.9988146e-01	   9.9991143e-01	   9.9990371e-01	   9.9989741e-01	   9.9992181e-01	   9.9992851e-01	
   1.4452448e+00	   9.9980677e-01	   9.9984818e-01	   9.9977932e-01	   9.9976898e-01	   9.9976398e-01	   9.9986761e-01	   9.9986650e-01	   9.9988912e-01	   9.9988638e-01	   9.9989569e-01	   9.9983976e-01	   9.9984227e-01	   9.9986185e-01	   9.9985379e-01	   9.9985864e-01	   9.9987232e-01	   9.9987573e-01	   9.9989988e-01	   9.9989619e-01	   9.9990604e-01	   9.9987786e-01	   9.9987654e-01	   9.9989598e-01	   9.9988102e-01	   9.9987698e-01	   9.9990071e-01	   9.9989387e-01	   9.9988961e-01	   9.9991206e-01	   9.9991905e-01	
   1.4726230e+00	   9.9979870e-01	   9.9985965e-01	   9.9977770e-01	   9.9976632e-01	   9.9975825e-01	   9.9985745e-01	   9.9985826e-01	   9.9987845e-01	   9.9987495e-01	   9.9988419e-01	   9.9983082e-01	   9.9983566e-01	   9.9985314e-01	   9.9984591e-01	   9.9985004e-01	   9.9986407e-01	   9.9986628e-01	   9.9988900e-01	   9.9988476e-01	   9.9989468e-01	   9.9986820e-01	   9.9986829e-01	   9.9988693e-01	   9.9987597e-01	   9.9987247e-01	   9.9988972e-01	   9.9988394e-01	   9.9988183e-01	   9.9990189e-01	   9.9990910e-01	
   1.5085640e+00	   9.9978860e-01	   9.9986805e-01	   9.9977635e-01	   9.9976430e-01	   9.9975262e-01	   9.9984452e-01	   9.9984762e-01	   9.9986421e-01	   9.9985971e-01	   9.9986865e-01	   9.9982039e-01	   9.9982793e-01	   9.9984199e-01	   9.9983606e-01	   9.9983920e-01	   9.9985341e-01	   9.9985414e-01	   9.9987434e-01	   9.9986938e-01	   9.9987916e-01	   9.9985583e-01	   9.9985762e-01	   9.9987477e-01	   9.9986894e-01	   9.9986639e-01	   9.9987506e-01	   9.9987086e-01	   9.9987162e-01	   9.9988799e-01	   9.9989536e-01	
   1.5445049e+00	   9.9977899e-01	   9.9986793e-01	   9.9977549e-01	   9.9976354e-01	   9.9974891e-01	   9.9983219e-01	   9.9983719e-01	   9.9984989e-01	   9.9984441e-01	   9.9985279e-01	   9.9981147e-01	   9.9982108e-01	   9.9983118e-01	   9.9982671e-01	   9.9982887e-01	   9.9984297e-01	   9.9984235e-01	   9.9985943e-01	   9.9985379e-01	   9.9986314e-01	   9.9984392e-01	   9.9984715e-01	   9.9986240e-01	   9.9986138e-01	   9.9986000e-01	   9.9986030e-01	   9.9985781e-01	   9.9986143e-01	   9.9987358e-01	   9.9988097e-01	
   1.5804459e+00	   9.9976976e-01	   9.9985905e-01	   9.9977464e-01	   9.9976352e-01	   9.9974679e-01	   9.9982055e-01	   9.9982695e-01	   9.9983563e-01	   9.9982926e-01	   9.9983682e-01	   9.9980397e-01	   9.9981486e-01	   9.9982073e-01	   9.9981778e-01	   9.9981898e-01	   9.9983273e-01	   9.9983099e-01	   9.9984445e-01	   9.9983819e-01	   9.9984683e-01	   9.9983258e-01	   9.9983688e-01	   9.9984994e-01	   9.9985322e-01	   9.9985317e-01	   9.9984564e-01	   9.9984488e-01	   9.9985126e-01	   9.9985882e-01	   9.9986606e-01	
   1.6163869e+00	   9.9976077e-01	   9.9984198e-01	   9.9977333e-01	   9.9976369e-01	   9.9974581e-01	   9.9980965e-01	   9.9981688e-01	   9.9982160e-01	   9.9981445e-01	   9.9982095e-01	   9.9979774e-01	   9.9980897e-01	   9.9981059e-01	   9.9980914e-01	   9.9980948e-01	   9.9982266e-01	   9.9982006e-01	   9.9982958e-01	   9.9982280e-01	   9.9983046e-01	   9.9982185e-01	   9.9982680e-01	   9.9983750e-01	   9.9984439e-01	   9.9984577e-01	   9.9983128e-01	   9.9983214e-01	   9.9984109e-01	   9.9984385e-01	   9.9985078e-01	
   1.6523279e+00	   9.9975190e-01	   9.9981800e-01	   9.9977115e-01	   9.9976350e-01	   9.9974550e-01	   9.9979950e-01	   9.9980695e-01	   9.9980791e-01	   9.9980015e-01	   9.9980539e-01	   9.9979251e-01	   9.9980315e-01	   9.9980075e-01	   9.9980068e-01	   9.9980026e-01	   9.9981275e-01	   9.9980956e-01	   9.9981500e-01	   9.9980781e-01	   9.9981425e-01	   9.9981174e-01	   9.9981688e-01	   9.9982515e-01	   9.9983485e-01	   9.9983770e-01	   9.9981736e-01	   9.9981965e-01	   9.9983091e-01	   9.9982885e-01	   9.9983531e-01	
   1.6908874e+00	   9.9974239e-01	   9.9978659e-01	   9.9976740e-01	   9.9976231e-01	   9.9974533e-01	   9.9978940e-01	   9.9979641e-01	   9.9979373e-01	   9.9978553e-01	   9.9978924e-01	   9.9978767e-01	   9.9979666e-01	   9.9979047e-01	   9.9979166e-01	   9.9979058e-01	   9.9980225e-01	   9.9979874e-01	   9.9979983e-01	   9.9979237e-01	   9.9979727e-01	   9.9980155e-01	   9.9980640e-01	   9.9981210e-01	   9.9982383e-01	   9.9982818e-01	   9.9980308e-01	   9.9980660e-01	   9.9981997e-01	   9.9981288e-01	   9.9981866e-01	
   1.7294469e+00	   9.9973277e-01	   9.9975188e-01	   9.9976186e-01	   9.9975957e-01	   9.9974472e-01	   9.9977999e-01	   9.9978595e-01	   9.9978017e-01	   9.9977179e-01	   9.9977385e-01	   9.9978319e-01	   9.9978965e-01	   9.9978041e-01	   9.9978256e-01	   9.9978101e-01	   9.9979184e-01	   9.9978832e-01	   9.9978529e-01	   9.9977775e-01	   9.9978094e-01	   9.9979196e-01	   9.9979603e-01	   9.9979930e-01	   9.9981201e-01	   9.9981769e-01	   9.9978959e-01	   9.9979396e-01	   9.9980898e-01	   9.9979724e-01	   9.9980217e-01	
   1.7680064e+00	   9.9972296e-01	   9.9971666e-01	   9.9975433e-01	   9.9975484e-01	   9.9974310e-01	   9.9977112e-01	   9.9977553e-01	   9.9976729e-01	   9.9975901e-01	   9.9975938e-01	   9.9977863e-01	   9.9978190e-01	   9.9977050e-01	   9.9977328e-01	   9.9977141e-01	   9.9978149e-01	   9.9977819e-01	   9.9977148e-01	   9.9976408e-01	   9.9976546e-01	   9.9978283e-01	   9.9978576e-01	   9.9978681e-01	   9.9979946e-01	   9.9980621e-01	   9.9977699e-01	   9.9978178e-01	   9.9979795e-01	   9.9978208e-01	   9.9978603e-01	
   1.8065659e+00	   9.9971291e-01	   9.9968352e-01	   9.9974475e-01	   9.9974788e-01	   9.9974001e-01	   9.9976261e-01	   9.9976513e-01	   9.9975512e-01	   9.9974722e-01	   9.9974592e-01	   9.9977355e-01	   9.9977328e-01	   9.9976069e-01	   9.9976373e-01	   9.9976172e-01	   9.9977115e-01	   9.9976828e-01	   9.9975847e-01	   9.9975142e-01	   9.9975098e-01	   9.9977401e-01	   9.9977552e-01	   9.9977465e-01	   9.9978627e-01	   9.9979378e-01	   9.9976529e-01	   9.9977011e-01	   9.9978686e-01	   9.9976756e-01	   9.9977042e-01	
   1.8451254e+00	   9.9970262e-01	   9.9965461e-01	   9.9973323e-01	   9.9973860e-01	   9.9973508e-01	   9.9975427e-01	   9.9975473e-01	   9.9974365e-01	   9.9973641e-01	   9.9973354e-01	   9.9976756e-01	   9.9976372e-01	   9.9975091e-01	   9.9975386e-01	   9.9975186e-01	   9.9976082e-01	   9.9975849e-01	   9.9974629e-01	   9.9973979e-01	   9.9973760e-01	   9.9976532e-01	   9.9976530e-01	   9.9976284e-01	   9.9977261e-01	   9.9978049e-01	   9.9975451e-01	   9.9975898e-01	   9.9977574e-01	   9.9975380e-01	   9.9975550e-01	
   1.8836850e+00	   9.9969212e-01	   9.9963146e-01	   9.9972000e-01	   9.9972706e-01	   9.9972811e-01	   9.9974592e-01	   9.9974432e-01	   9.9973285e-01	   9.9972652e-01	   9.9972227e-01	   9.9976037e-01	   9.9975327e-01	   9.9974113e-01	   9.9974367e-01	   9.9974180e-01	   9.9975046e-01	   9.9974876e-01	   9.9973492e-01	   9.9972918e-01	   9.9972539e-01	   9.9975661e-01	   9.9975507e-01	   9.9975137e-01	   9.9975867e-01	   9.9976651e-01	   9.9974459e-01	   9.9974840e-01	   9.9976459e-01	   9.9974091e-01	   9.9974140e-01	
   1.9347510e+00	   9.9967800e-01	   9.9961102e-01	   9.9970044e-01	   9.9970874e-01	   9.9971563e-01	   9.9973456e-01	   9.9973054e-01	   9.9971950e-01	   9.9971468e-01	   9.9970898e-01	   9.9974868e-01	   9.9973819e-01	   9.9972811e-01	   9.9972973e-01	   9.9972817e-01	   9.9973672e-01	   9.9973585e-01	   9.9972106e-01	   9.9971656e-01	   9.9971100e-01	   9.9974480e-01	   9.9974148e-01	   9.9973671e-01	   9.9974015e-01	   9.9974731e-01	   9.9973266e-01	   9.9973526e-01	   9.9974985e-01	   9.9972528e-01	   9.9972418e-01	
   1.9858170e+00	   9.9966379e-01	   9.9960202e-01	   9.9967947e-01	   9.9968778e-01	   9.9969967e-01	   9.9972261e-01	   9.9971680e-01	   9.9970706e-01	   9.9970400e-01	   9.9969737e-01	   9.9973440e-01	   9.9972206e-01	   9.9971499e-01	   9.9971542e-01	   9.9971428e-01	   9.9972299e-01	   9.9972284e-01	   9.9970841e-01	   9.9970536e-01	   9.9969854e-01	   9.9973245e-01	   9.9972786e-01	   9.9972264e-01	   9.9972206e-01	   9.9972791e-01	   9.9972187e-01	   9.9972308e-01	   9.9973521e-01	   9.9971134e-01	   9.9970876e-01	
   2.0368831e+00	   9.9964969e-01	   9.9960236e-01	   9.9965818e-01	   9.9966530e-01	   9.9968081e-01	   9.9970991e-01	   9.9970315e-01	   9.9969535e-01	   9.9969413e-01	   9.9968718e-01	   9.9971776e-01	   9.9970534e-01	   9.9970178e-01	   9.9970095e-01	   9.9970027e-01	   9.9970931e-01	   9.9970974e-01	   9.9969676e-01	   9.9969526e-01	   9.9968780e-01	   9.9971945e-01	   9.9971423e-01	   9.9970912e-01	   9.9970492e-01	   9.9970896e-01	   9.9971196e-01	   9.9971179e-01	   9.9972077e-01	   9.9969907e-01	   9.9969521e-01	
   2.0879491e+00	   9.9963586e-01	   9.9960854e-01	   9.9963755e-01	   9.9964252e-01	   9.9965992e-01	   9.9969645e-01	   9.9968967e-01	   9.9968413e-01	   9.9968471e-01	   9.9967804e-01	   9.9969929e-01	   9.9968854e-01	   9.9968852e-01	   9.9968655e-01	   9.9968631e-01	   9.9969576e-01	   9.9969660e-01	   9.9968585e-01	   9.9968590e-01	   9.9967843e-01	   9.9970578e-01	   9.9970065e-01	   9.9969610e-01	   9.9968914e-01	   9.9969106e-01	   9.9970263e-01	   9.9970128e-01	   9.9970665e-01	   9.9968835e-01	   9.9968349e-01	
   2.1390151e+00	   9.9962241e-01	   9.9961644e-01	   9.9961836e-01	   9.9962054e-01	   9.9963795e-01	   9.9968237e-01	   9.9967640e-01	   9.9967320e-01	   9.9967539e-01	   9.9966955e-01	   9.9967975e-01	   9.9967209e-01	   9.9967525e-01	   9.9967243e-01	   9.9967258e-01	   9.9968240e-01	   9.9968349e-01	   9.9967546e-01	   9.9967693e-01	   9.9967007e-01	   9.9969160e-01	   9.9968719e-01	   9.9968354e-01	   9.9967497e-01	   9.9967472e-01	   9.9969359e-01	   9.9969137e-01	   9.9969293e-01	   9.9967897e-01	   9.9967345e-01	
   2.1900812e+00	   9.9960939e-01	   9.9962216e-01	   9.9960110e-01	   9.9960025e-01	   9.9961590e-01	   9.9966788e-01	   9.9966339e-01	   9.9966238e-01	   9.9966585e-01	   9.9966132e-01	   9.9966003e-01	   9.9965636e-01	   9.9966203e-01	   9.9965876e-01	   9.9965924e-01	   9.9966929e-01	   9.9967052e-01	   9.9966533e-01	   9.9966800e-01	   9.9966229e-01	   9.9967711e-01	   9.9967392e-01	   9.9967136e-01	   9.9966248e-01	   9.9966021e-01	   9.9968459e-01	   9.9968185e-01	   9.9967967e-01	   9.9967067e-01	   9.9966487e-01	
   2.2411472e+00	   9.9959677e-01	   9.9962261e-01	   9.9958594e-01	   9.9958224e-01	   9.9959464e-01	   9.9965327e-01	   9.9965064e-01	   9.9965150e-01	   9.9965587e-01	   9.9965298e-01	   9.9964101e-01	   9.9964162e-01	   9.9964892e-01	   9.9964563e-01	   9.9964637e-01	   9.9965645e-01	   9.9965777e-01	   9.9965526e-01	   9.9965885e-01	   9.9965470e-01	   9.9966258e-01	   9.9966089e-01	   9.9965950e-01	   9.9965152e-01	   9.9964762e-01	   9.9967542e-01	   9.9967251e-01	   9.9966691e-01	   9.9966312e-01	   9.9965745e-01	
   2.2925815e+00	   9.9958440e-01	   9.9961593e-01	   9.9957267e-01	   9.9956663e-01	   9.9957473e-01	   9.9963875e-01	   9.9963808e-01	   9.9964039e-01	   9.9964521e-01	   9.9964415e-01	   9.9962337e-01	   9.9962789e-01	   9.9963587e-01	   9.9963300e-01	   9.9963394e-01	   9.9964383e-01	   9.9964523e-01	   9.9964502e-01	   9.9964918e-01	   9.9964687e-01	   9.9964821e-01	   9.9964805e-01	   9.9964779e-01	   9.9964173e-01	   9.9963672e-01	   9.9966586e-01	   9.9966304e-01	   9.9965455e-01	   9.9965594e-01	   9.9965078e-01	
   2.3440158e+00	   9.9957228e-01	   9.9960176e-01	   9.9956106e-01	   9.9955349e-01	   9.9955679e-01	   9.9962472e-01	   9.9962578e-01	   9.9962905e-01	   9.9963388e-01	   9.9963465e-01	   9.9960781e-01	   9.9961530e-01	   9.9962303e-01	   9.9962091e-01	   9.9962201e-01	   9.9963150e-01	   9.9963302e-01	   9.9963456e-01	   9.9963892e-01	   9.9963854e-01	   9.9963434e-01	   9.9963552e-01	   9.9963625e-01	   9.9963277e-01	   9.9962728e-01	   9.9965586e-01	   9.9965331e-01	   9.9964267e-01	   9.9964883e-01	   9.9964454e-01	
   2.3954500e+00	   9.9956030e-01	   9.9958119e-01	   9.9955061e-01	   9.9954246e-01	   9.9954104e-01	   9.9961138e-01	   9.9961372e-01	   9.9961748e-01	   9.9962189e-01	   9.9962435e-01	   9.9959466e-01	   9.9960378e-01	   9.9961043e-01	   9.9960930e-01	   9.9961051e-01	   9.9961946e-01	   9.9962113e-01	   9.9962382e-01	   9.9962802e-01	   9.9962950e-01	   9.9962119e-01	   9.9962331e-01	   9.9962480e-01	   9.9962414e-01	   9.9961883e-01	   9.9964537e-01	   9.9964316e-01	   9.9963122e-01	   9.9964146e-01	   9.9963833e-01	
   2.4468843e+00	   9.9954840e-01	   9.9955638e-01	   9.9954077e-01	   9.9953299e-01	   9.9952744e-01	   9.9959889e-01	   9.9960189e-01	   9.9960570e-01	   9.9960935e-01	   9.9961320e-01	   9.9958394e-01	   9.9959318e-01	   9.9959812e-01	   9.9959804e-01	   9.9959933e-01	   9.9960769e-01	   9.9960953e-01	   9.9961278e-01	   9.9961650e-01	   9.9961961e-01	   9.9960886e-01	   9.9961143e-01	   9.9961342e-01	   9.9961540e-01	   9.9961086e-01	   9.9963436e-01	   9.9963248e-01	   9.9962012e-01	   9.9963357e-01	   9.9963179e-01	
   2.4983185e+00	   9.9953656e-01	   9.9953010e-01	   9.9953107e-01	   9.9952451e-01	   9.9951582e-01	   9.9958729e-01	   9.9959029e-01	   9.9959378e-01	   9.9959644e-01	   9.9960127e-01	   9.9957538e-01	   9.9958331e-01	   9.9958614e-01	   9.9958704e-01	   9.9958837e-01	   9.9959618e-01	   9.9959818e-01	   9.9960148e-01	   9.9960446e-01	   9.9960884e-01	   9.9959738e-01	   9.9959988e-01	   9.9960208e-01	   9.9960617e-01	   9.9960286e-01	   9.9962289e-01	   9.9962125e-01	   9.9960933e-01	   9.9962494e-01	   9.9962461e-01	
   2.5497528e+00	   9.9952480e-01	   9.9950511e-01	   9.9952119e-01	   9.9951645e-01	   9.9950585e-01	   9.9957651e-01	   9.9957893e-01	   9.9958184e-01	   9.9958335e-01	   9.9958870e-01	   9.9956851e-01	   9.9957399e-01	   9.9957453e-01	   9.9957621e-01	   9.9957752e-01	   9.9958494e-01	   9.9958704e-01	   9.9958998e-01	   9.9959204e-01	   9.9959725e-01	   9.9958669e-01	   9.9958865e-01	   9.9959079e-01	   9.9959622e-01	   9.9959444e-01	   9.9961102e-01	   9.9960952e-01	   9.9959880e-01	   9.9961545e-01	   9.9961657e-01	
   2.6011871e+00	   9.9951322e-01	   9.9948375e-01	   9.9951095e-01	   9.9950836e-01	   9.9949715e-01	   9.9956645e-01	   9.9956786e-01	   9.9956998e-01	   9.9957033e-01	   9.9957569e-01	   9.9956271e-01	   9.9956505e-01	   9.9956334e-01	   9.9956551e-01	   9.9956673e-01	   9.9957398e-01	   9.9957608e-01	   9.9957836e-01	   9.9957942e-01	   9.9958499e-01	   9.9957668e-01	   9.9957776e-01	   9.9957960e-01	   9.9958549e-01	   9.9958533e-01	   9.9959885e-01	   9.9959741e-01	   9.9958850e-01	   9.9960505e-01	   9.9960751e-01	
   2.6590548e+00	   9.9950053e-01	   9.9946591e-01	   9.9949904e-01	   9.9949890e-01	   9.9948845e-01	   9.9955580e-01	   9.9955579e-01	   9.9955689e-01	   9.9955603e-01	   9.9956086e-01	   9.9955664e-01	   9.9955524e-01	   9.9955130e-01	   9.9955361e-01	   9.9955464e-01	   9.9956204e-01	   9.9956396e-01	   9.9956532e-01	   9.9956525e-01	   9.9957064e-01	   9.9956603e-01	   9.9956593e-01	   9.9956720e-01	   9.9957260e-01	   9.9957413e-01	   9.9958496e-01	   9.9958354e-01	   9.9957717e-01	   9.9959233e-01	   9.9959604e-01	
   2.7169225e+00	   9.9948839e-01	   9.9945518e-01	   9.9948693e-01	   9.9948892e-01	   9.9948045e-01	   9.9954560e-01	   9.9954422e-01	   9.9954424e-01	   9.9954239e-01	   9.9954620e-01	   9.9955018e-01	   9.9954552e-01	   9.9953991e-01	   9.9954193e-01	   9.9954265e-01	   9.9955055e-01	   9.9955211e-01	   9.9955246e-01	   9.9955136e-01	   9.9955605e-01	   9.9955581e-01	   9.9955457e-01	   9.9955511e-01	   9.9955919e-01	   9.9956204e-01	   9.9957109e-01	   9.9956969e-01	   9.9956612e-01	   9.9957871e-01	   9.9958331e-01	
   2.7747902e+00	   9.9947694e-01	   9.9945066e-01	   9.9947502e-01	   9.9947854e-01	   9.9947281e-01	   9.9953564e-01	   9.9953319e-01	   9.9953218e-01	   9.9952965e-01	   9.9953209e-01	   9.9954264e-01	   9.9953576e-01	   9.9952917e-01	   9.9953058e-01	   9.9953088e-01	   9.9953957e-01	   9.9954061e-01	   9.9953995e-01	   9.9953804e-01	   9.9954160e-01	   9.9954581e-01	   9.9954370e-01	   9.9954346e-01	   9.9954571e-01	   9.9954937e-01	   9.9955744e-01	   9.9955615e-01	   9.9955536e-01	   9.9956449e-01	   9.9956953e-01	
   2.8326579e+00	   9.9946628e-01	   9.9945027e-01	   9.9946371e-01	   9.9946803e-01	   9.9946532e-01	   9.9952576e-01	   9.9952274e-01	   9.9952081e-01	   9.9951794e-01	   9.9951885e-01	   9.9953363e-01	   9.9952587e-01	   9.9951906e-01	   9.9951966e-01	   9.9951948e-01	   9.9952913e-01	   9.9952957e-01	   9.9952797e-01	   9.9952551e-01	   9.9952766e-01	   9.9953591e-01	   9.9953334e-01	   9.9953235e-01	   9.9953268e-01	   9.9953654e-01	   9.9954424e-01	   9.9954321e-01	   9.9954493e-01	   9.9955003e-01	   9.9955504e-01	
   2.8905256e+00	   9.9945643e-01	   9.9945135e-01	   9.9945331e-01	   9.9945773e-01	   9.9945784e-01	   9.9951589e-01	   9.9951285e-01	   9.9951019e-01	   9.9950732e-01	   9.9950672e-01	   9.9952306e-01	   9.9951579e-01	   9.9950954e-01	   9.9950927e-01	   9.9950860e-01	   9.9951921e-01	   9.9951907e-01	   9.9951663e-01	   9.9951391e-01	   9.9951456e-01	   9.9952604e-01	   9.9952346e-01	   9.9952185e-01	   9.9952052e-01	   9.9952401e-01	   9.9953171e-01	   9.9953106e-01	   9.9953483e-01	   9.9953571e-01	   9.9954024e-01	
   2.9483933e+00	   9.9944730e-01	   9.9945138e-01	   9.9944398e-01	   9.9944791e-01	   9.9945033e-01	   9.9950604e-01	   9.9950348e-01	   9.9950033e-01	   9.9949777e-01	   9.9949585e-01	   9.9951115e-01	   9.9950550e-01	   9.9950049e-01	   9.9949947e-01	   9.9949835e-01	   9.9950979e-01	   9.9950919e-01	   9.9950603e-01	   9.9950334e-01	   9.9950255e-01	   9.9951621e-01	   9.9951403e-01	   9.9951199e-01	   9.9950952e-01	   9.9951217e-01	   9.9952001e-01	   9.9951983e-01	   9.9952506e-01	   9.9952192e-01	   9.9952557e-01	
   3.0062610e+00	   9.9943874e-01	   9.9944844e-01	   9.9943570e-01	   9.9943874e-01	   9.9944274e-01	   9.9949628e-01	   9.9949454e-01	   9.9949120e-01	   9.9948919e-01	   9.9948625e-01	   9.9949835e-01	   9.9949503e-01	   9.9949180e-01	   9.9949024e-01	   9.9948879e-01	   9.9950079e-01	   9.9949992e-01	   9.9949621e-01	   9.9949382e-01	   9.9949178e-01	   9.9950648e-01	   9.9950497e-01	   9.9950277e-01	   9.9949976e-01	   9.9950129e-01	   9.9950926e-01	   9.9950955e-01	   9.9951559e-01	   9.9950899e-01	   9.9951147e-01	
   3.0662978e+00	   9.9943025e-01	   9.9944122e-01	   9.9942799e-01	   9.9942993e-01	   9.9943475e-01	   9.9948637e-01	   9.9948559e-01	   9.9948240e-01	   9.9948111e-01	   9.9947758e-01	   9.9948475e-01	   9.9948406e-01	   9.9948301e-01	   9.9948120e-01	   9.9947960e-01	   9.9949179e-01	   9.9949092e-01	   9.9948684e-01	   9.9948498e-01	   9.9948199e-01	   9.9949661e-01	   9.9949590e-01	   9.9949379e-01	   9.9949086e-01	   9.9949113e-01	   9.9949916e-01	   9.9949986e-01	   9.9950604e-01	   9.9949674e-01	   9.9949784e-01	
   3.1263346e+00	   9.9942195e-01	   9.9942987e-01	   9.9942083e-01	   9.9942173e-01	   9.9942659e-01	   9.9947679e-01	   9.9947686e-01	   9.9947418e-01	   9.9947368e-01	   9.9947002e-01	   9.9947149e-01	   9.9947315e-01	   9.9947432e-01	   9.9947260e-01	   9.9947108e-01	   9.9948302e-01	   9.9948243e-01	   9.9947826e-01	   9.9947706e-01	   9.9947354e-01	   9.9948706e-01	   9.9948705e-01	   9.9948531e-01	   9.9948296e-01	   9.9948206e-01	   9.9949011e-01	   9.9949103e-01	   9.9949673e-01	   9.9948586e-01	   9.9948555e-01	
   3.1863714e+00	   9.9941366e-01	   9.9941552e-01	   9.9941382e-01	   9.9941388e-01	   9.9941820e-01	   9.9946763e-01	   9.9946824e-01	   9.9946638e-01	   9.9946665e-01	   9.9946332e-01	   9.9945921e-01	   9.9946248e-01	   9.9946564e-01	   9.9946429e-01	   9.9946309e-01	   9.9947440e-01	   9.9947431e-01	   9.9947036e-01	   9.9946988e-01	   9.9946628e-01	   9.9947790e-01	   9.9947837e-01	   9.9947721e-01	   9.9947568e-01	   9.9947390e-01	   9.9948202e-01	   9.9948292e-01	   9.9948763e-01	   9.9947641e-01	   9.9947481e-01	
   3.2464081e+00	   9.9940529e-01	   9.9939992e-01	   9.9940662e-01	   9.9940612e-01	   9.9940955e-01	   9.9945896e-01	   9.9945971e-01	   9.9945889e-01	   9.9945980e-01	   9.9945720e-01	   9.9944835e-01	   9.9945232e-01	   9.9945694e-01	   9.9945615e-01	   9.9945546e-01	   9.9946588e-01	   9.9946643e-01	   9.9946301e-01	   9.9946323e-01	   9.9945996e-01	   9.9946919e-01	   9.9946980e-01	   9.9946936e-01	   9.9946868e-01	   9.9946638e-01	   9.9947473e-01	   9.9947535e-01	   9.9947872e-01	   9.9946833e-01	   9.9946568e-01	
   3.3064449e+00	   9.9939682e-01	   9.9938491e-01	   9.9939901e-01	   9.9939821e-01	   9.9940062e-01	   9.9945076e-01	   9.9945125e-01	   9.9945158e-01	   9.9945297e-01	   9.9945136e-01	   9.9943913e-01	   9.9944289e-01	   9.9944826e-01	   9.9944810e-01	   9.9944806e-01	   9.9945746e-01	   9.9945866e-01	   9.9945607e-01	   9.9945688e-01	   9.9945430e-01	   9.9946091e-01	   9.9946136e-01	   9.9946169e-01	   9.9946166e-01	   9.9945925e-01	   9.9946805e-01	   9.9946820e-01	   9.9947003e-01	   9.9946147e-01	   9.9945813e-01	
   3.3664817e+00	   9.9938836e-01	   9.9937209e-01	   9.9939091e-01	   9.9939005e-01	   9.9939147e-01	   9.9944300e-01	   9.9944294e-01	   9.9944437e-01	   9.9944604e-01	   9.9944554e-01	   9.9943159e-01	   9.9943440e-01	   9.9943969e-01	   9.9944013e-01	   9.9944076e-01	   9.9944919e-01	   9.9945095e-01	   9.9944939e-01	   9.9945065e-01	   9.9944900e-01	   9.9945305e-01	   9.9945309e-01	   9.9945413e-01	   9.9945446e-01	   9.9945229e-01	   9.9946180e-01	   9.9946136e-01	   9.9946163e-01	   9.9945562e-01	   9.9945198e-01	
   3.4265185e+00	   9.9938005e-01	   9.9936231e-01	   9.9938244e-01	   9.9938162e-01	   9.9938223e-01	   9.9943563e-01	   9.9943488e-01	   9.9943723e-01	   9.9943895e-01	   9.9943955e-01	   9.9942553e-01	   9.9942696e-01	   9.9943139e-01	   9.9943228e-01	   9.9943350e-01	   9.9944116e-01	   9.9944328e-01	   9.9944285e-01	   9.9944438e-01	   9.9944380e-01	   9.9944555e-01	   9.9944507e-01	   9.9944668e-01	   9.9944706e-01	   9.9944541e-01	   9.9945579e-01	   9.9945477e-01	   9.9945360e-01	   9.9945053e-01	   9.9944698e-01	
   3.4954615e+00	   9.9937094e-01	   9.9935497e-01	   9.9937256e-01	   9.9937181e-01	   9.9937174e-01	   9.9942755e-01	   9.9942610e-01	   9.9942912e-01	   9.9943066e-01	   9.9943233e-01	   9.9942000e-01	   9.9941973e-01	   9.9942239e-01	   9.9942354e-01	   9.9942523e-01	   9.9943240e-01	   9.9943464e-01	   9.9943544e-01	   9.9943702e-01	   9.9943764e-01	   9.9943734e-01	   9.9943633e-01	   9.9943832e-01	   9.9943845e-01	   9.9943760e-01	   9.9944902e-01	   9.9944746e-01	   9.9944496e-01	   9.9944528e-01	   9.9944229e-01	
   3.5517000e+00	   9.9936403e-01	   9.9935144e-01	   9.9936467e-01	   9.9936394e-01	   9.9936351e-01	   9.9942125e-01	   9.9941944e-01	   9.9942262e-01	   9.9942385e-01	   9.9942614e-01	   9.9941622e-01	   9.9941477e-01	   9.9941561e-01	   9.9941676e-01	   9.9941859e-01	   9.9942575e-01	   9.9942783e-01	   9.9942942e-01	   9.9943087e-01	   9.9943235e-01	   9.9943097e-01	   9.9942968e-01	   9.9943172e-01	   9.9943156e-01	   9.9943137e-01	   9.9944352e-01	   9.9944173e-01	   9.9943846e-01	   9.9944125e-01	   9.9943898e-01	
   3.6079385e+00	   9.9935771e-01	   9.9934926e-01	   9.9935721e-01	   9.9935643e-01	   9.9935578e-01	   9.9941520e-01	   9.9941330e-01	   9.9941630e-01	   9.9941711e-01	   9.9941976e-01	   9.9941272e-01	   9.9941046e-01	   9.9940944e-01	   9.9941040e-01	   9.9941215e-01	   9.9941962e-01	   9.9942138e-01	   9.9942346e-01	   9.9942463e-01	   9.9942678e-01	   9.9942490e-01	   9.9942353e-01	   9.9942541e-01	   9.9942500e-01	   9.9942541e-01	   9.9943804e-01	   9.9943623e-01	   9.9943251e-01	   9.9943728e-01	   9.9943588e-01	
   3.6641770e+00	   9.9935205e-01	   9.9934755e-01	   9.9935038e-01	   9.9934952e-01	   9.9934872e-01	   9.9940945e-01	   9.9940775e-01	   9.9941023e-01	   9.9941057e-01	   9.9941328e-01	   9.9940924e-01	   9.9940659e-01	   9.9940392e-01	   9.9940456e-01	   9.9940600e-01	   9.9941405e-01	   9.9941540e-01	   9.9941760e-01	   9.9941839e-01	   9.9942095e-01	   9.9941917e-01	   9.9941793e-01	   9.9941947e-01	   9.9941893e-01	   9.9941980e-01	   9.9943261e-01	   9.9943096e-01	   9.9942715e-01	   9.9943324e-01	   9.9943278e-01	
   3.7204155e+00	   9.9934704e-01	   9.9934549e-01	   9.9934432e-01	   9.9934336e-01	   9.9934248e-01	   9.9940404e-01	   9.9940277e-01	   9.9940449e-01	   9.9940436e-01	   9.9940685e-01	   9.9940554e-01	   9.9940291e-01	   9.9939905e-01	   9.9939928e-01	   9.9940024e-01	   9.9940907e-01	   9.9940996e-01	   9.9941191e-01	   9.9941228e-01	   9.9941497e-01	   9.9941385e-01	   9.9941290e-01	   9.9941396e-01	   9.9941348e-01	   9.9941465e-01	   9.9942729e-01	   9.9942595e-01	   9.9942235e-01	   9.9942908e-01	   9.9942953e-01	
   3.7766540e+00	   9.9934264e-01	   9.9934254e-01	   9.9933910e-01	   9.9933807e-01	   9.9933712e-01	   9.9939905e-01	   9.9939834e-01	   9.9939918e-01	   9.9939861e-01	   9.9940065e-01	   9.9940152e-01	   9.9939923e-01	   9.9939477e-01	   9.9939459e-01	   9.9939497e-01	   9.9940464e-01	   9.9940513e-01	   9.9940650e-01	   9.9940642e-01	   9.9940897e-01	   9.9940898e-01	   9.9940843e-01	   9.9940894e-01	   9.9940869e-01	   9.9940999e-01	   9.9942215e-01	   9.9942122e-01	   9.9941809e-01	   9.9942479e-01	   9.9942603e-01	
   3.8328925e+00	   9.9933878e-01	   9.9933851e-01	   9.9933469e-01	   9.9933367e-01	   9.9933267e-01	   9.9939454e-01	   9.9939440e-01	   9.9939434e-01	   9.9939343e-01	   9.9939484e-01	   9.9939713e-01	   9.9939538e-01	   9.9939100e-01	   9.9939045e-01	   9.9939024e-01	   9.9940071e-01	   9.9940089e-01	   9.9940146e-01	   9.9940096e-01	   9.9940313e-01	   9.9940460e-01	   9.9940446e-01	   9.9940444e-01	   9.9940455e-01	   9.9940581e-01	   9.9941728e-01	   9.9941676e-01	   9.9941430e-01	   9.9942038e-01	   9.9942224e-01	
   3.8891310e+00	   9.9933534e-01	   9.9933353e-01	   9.9933102e-01	   9.9933010e-01	   9.9932908e-01	   9.9939054e-01	   9.9939087e-01	   9.9939003e-01	   9.9938887e-01	   9.9938957e-01	   9.9939245e-01	   9.9939130e-01	   9.9938765e-01	   9.9938683e-01	   9.9938608e-01	   9.9939721e-01	   9.9939722e-01	   9.9939685e-01	   9.9939602e-01	   9.9939762e-01	   9.9940075e-01	   9.9940092e-01	   9.9940044e-01	   9.9940096e-01	   9.9940207e-01	   9.9941276e-01	   9.9941258e-01	   9.9941091e-01	   9.9941592e-01	   9.9941818e-01	
   3.9453695e+00	   9.9933223e-01	   9.9932804e-01	   9.9932797e-01	   9.9932727e-01	   9.9932626e-01	   9.9938707e-01	   9.9938768e-01	   9.9938625e-01	   9.9938498e-01	   9.9938496e-01	   9.9938759e-01	   9.9938703e-01	   9.9938461e-01	   9.9938364e-01	   9.9938249e-01	   9.9939405e-01	   9.9939403e-01	   9.9939276e-01	   9.9939169e-01	   9.9939260e-01	   9.9939740e-01	   9.9939775e-01	   9.9939694e-01	   9.9939780e-01	   9.9939867e-01	   9.9940863e-01	   9.9940868e-01	   9.9940783e-01	   9.9941148e-01	   9.9941391e-01	
   4.0085505e+00	   9.9932901e-01	   9.9932191e-01	   9.9932512e-01	   9.9932479e-01	   9.9932385e-01	   9.9938377e-01	   9.9938441e-01	   9.9938264e-01	   9.9938140e-01	   9.9938065e-01	   9.9938217e-01	   9.9938212e-01	   9.9938145e-01	   9.9938048e-01	   9.9937909e-01	   9.9939081e-01	   9.9939091e-01	   9.9938880e-01	   9.9938761e-01	   9.9938771e-01	   9.9939420e-01	   9.9939453e-01	   9.9939354e-01	   9.9939461e-01	   9.9939516e-01	   9.9940450e-01	   9.9940464e-01	   9.9940465e-01	   9.9940666e-01	   9.9940900e-01	
   4.0717314e+00	   9.9932601e-01	   9.9931657e-01	   9.9932273e-01	   9.9932283e-01	   9.9932206e-01	   9.9938104e-01	   9.9938141e-01	   9.9937967e-01	   9.9937861e-01	   9.9937730e-01	   9.9937707e-01	   9.9937735e-01	   9.9937847e-01	   9.9937766e-01	   9.9937628e-01	   9.9938783e-01	   9.9938815e-01	   9.9938554e-01	   9.9938438e-01	   9.9938373e-01	   9.9939150e-01	   9.9939160e-01	   9.9939063e-01	   9.9939164e-01	   9.9939187e-01	   9.9940091e-01	   9.9940097e-01	   9.9940171e-01	   9.9940213e-01	   9.9940415e-01	
   4.1349124e+00	   9.9932319e-01	   9.9931260e-01	   9.9932068e-01	   9.9932120e-01	   9.9932068e-01	   9.9937875e-01	   9.9937863e-01	   9.9937726e-01	   9.9937650e-01	   9.9937486e-01	   9.9937257e-01	   9.9937301e-01	   9.9937565e-01	   9.9937510e-01	   9.9937398e-01	   9.9938507e-01	   9.9938565e-01	   9.9938293e-01	   9.9938195e-01	   9.9938070e-01	   9.9938917e-01	   9.9938890e-01	   9.9938815e-01	   9.9938881e-01	   9.9938875e-01	   9.9939785e-01	   9.9939770e-01	   9.9939896e-01	   9.9939805e-01	   9.9939954e-01	
   4.1980934e+00	   9.9932059e-01	   9.9931022e-01	   9.9931888e-01	   9.9931974e-01	   9.9931955e-01	   9.9937679e-01	   9.9937608e-01	   9.9937533e-01	   9.9937495e-01	   9.9937324e-01	   9.9936893e-01	   9.9936939e-01	   9.9937299e-01	   9.9937278e-01	   9.9937209e-01	   9.9938252e-01	   9.9938335e-01	   9.9938090e-01	   9.9938020e-01	   9.9937859e-01	   9.9938711e-01	   9.9938643e-01	   9.9938602e-01	   9.9938611e-01	   9.9938581e-01	   9.9939526e-01	   9.9939485e-01	   9.9939640e-01	   9.9939451e-01	   9.9939538e-01	
   4.2612743e+00	   9.9931825e-01	   9.9930931e-01	   9.9931731e-01	   9.9931838e-01	   9.9931854e-01	   9.9937504e-01	   9.9937380e-01	   9.9937380e-01	   9.9937381e-01	   9.9937227e-01	   9.9936629e-01	   9.9936669e-01	   9.9937056e-01	   9.9937068e-01	   9.9937052e-01	   9.9938022e-01	   9.9938122e-01	   9.9937937e-01	   9.9937901e-01	   9.9937729e-01	   9.9938523e-01	   9.9938419e-01	   9.9938421e-01	   9.9938361e-01	   9.9938313e-01	   9.9939310e-01	   9.9939246e-01	   9.9939408e-01	   9.9939159e-01	   9.9939182e-01	
   4.3244553e+00	   9.9931627e-01	   9.9930943e-01	   9.9931598e-01	   9.9931709e-01	   9.9931760e-01	   9.9937344e-01	   9.9937185e-01	   9.9937260e-01	   9.9937295e-01	   9.9937180e-01	   9.9936469e-01	   9.9936501e-01	   9.9936845e-01	   9.9936884e-01	   9.9936922e-01	   9.9937823e-01	   9.9937932e-01	   9.9937824e-01	   9.9937823e-01	   9.9937666e-01	   9.9938349e-01	   9.9938225e-01	   9.9938268e-01	   9.9938145e-01	   9.9938085e-01	   9.9939133e-01	   9.9939055e-01	   9.9939204e-01	   9.9938934e-01	   9.9938900e-01	
   4.4085758e+00	   9.9931428e-01	   9.9931029e-01	   9.9931461e-01	   9.9931551e-01	   9.9931639e-01	   9.9937152e-01	   9.9936986e-01	   9.9937139e-01	   9.9937209e-01	   9.9937163e-01	   9.9936409e-01	   9.9936426e-01	   9.9936628e-01	   9.9936688e-01	   9.9936782e-01	   9.9937619e-01	   9.9937726e-01	   9.9937723e-01	   9.9937761e-01	   9.9937656e-01	   9.9938141e-01	   9.9938021e-01	   9.9938110e-01	   9.9937932e-01	   9.9937867e-01	   9.9938955e-01	   9.9938875e-01	   9.9938988e-01	   9.9938741e-01	   9.9938647e-01	
   4.4926963e+00	   9.9931315e-01	   9.9931083e-01	   9.9931373e-01	   9.9931421e-01	   9.9931529e-01	   9.9936995e-01	   9.9936866e-01	   9.9937060e-01	   9.9937142e-01	   9.9937172e-01	   9.9936487e-01	   9.9936483e-01	   9.9936500e-01	   9.9936560e-01	   9.9936680e-01	   9.9937495e-01	   9.9937592e-01	   9.9937666e-01	   9.9937728e-01	   9.9937697e-01	   9.9937976e-01	   9.9937891e-01	   9.9938007e-01	   9.9937830e-01	   9.9937771e-01	   9.9938843e-01	   9.9938780e-01	   9.9938850e-01	   9.9938661e-01	   9.9938538e-01	
   4.5768168e+00	   9.9931292e-01	   9.9931050e-01	   9.9931336e-01	   9.9931334e-01	   9.9931441e-01	   9.9936895e-01	   9.9936833e-01	   9.9937022e-01	   9.9937095e-01	   9.9937186e-01	   9.9936648e-01	   9.9936616e-01	   9.9936470e-01	   9.9936510e-01	   9.9936622e-01	   9.9937460e-01	   9.9937544e-01	   9.9937650e-01	   9.9937715e-01	   9.9937759e-01	   9.9937879e-01	   9.9937846e-01	   9.9937965e-01	   9.9937846e-01	   9.9937803e-01	   9.9938802e-01	   9.9938766e-01	   9.9938799e-01	   9.9938682e-01	   9.9938561e-01	
   4.6609372e+00	   9.9931353e-01	   9.9930951e-01	   9.9931348e-01	   9.9931303e-01	   9.9931391e-01	   9.9936880e-01	   9.9936884e-01	   9.9937033e-01	   9.9937077e-01	   9.9937205e-01	   9.9936834e-01	   9.9936766e-01	   9.9936534e-01	   9.9936542e-01	   9.9936616e-01	   9.9937512e-01	   9.9937589e-01	   9.9937677e-01	   9.9937729e-01	   9.9937829e-01	   9.9937874e-01	   9.9937888e-01	   9.9937990e-01	   9.9937965e-01	   9.9937946e-01	   9.9938839e-01	   9.9938828e-01	   9.9938835e-01	   9.9938790e-01	   9.9938696e-01	
   4.7450577e+00	   9.9931488e-01	   9.9930878e-01	   9.9931412e-01	   9.9931340e-01	   9.9931396e-01	   9.9936968e-01	   9.9937012e-01	   9.9937103e-01	   9.9937110e-01	   9.9937242e-01	   9.9937003e-01	   9.9936902e-01	   9.9936680e-01	   9.9936653e-01	   9.9936676e-01	   9.9937645e-01	   9.9937721e-01	   9.9937758e-01	   9.9937784e-01	   9.9937911e-01	   9.9937975e-01	   9.9938011e-01	   9.9938086e-01	   9.9938153e-01	   9.9938165e-01	   9.9938959e-01	   9.9938959e-01	   9.9938955e-01	   9.9938967e-01	   9.9938915e-01	
   4.8291782e+00	   9.9931686e-01	   9.9930929e-01	   9.9931532e-01	   9.9931453e-01	   9.9931473e-01	   9.9937164e-01	   9.9937208e-01	   9.9937243e-01	   9.9937213e-01	   9.9937320e-01	   9.9937142e-01	   9.9937023e-01	   9.9936894e-01	   9.9936840e-01	   9.9936812e-01	   9.9937848e-01	   9.9937925e-01	   9.9937903e-01	   9.9937898e-01	   9.9938020e-01	   9.9938183e-01	   9.9938210e-01	   9.9938252e-01	   9.9938378e-01	   9.9938420e-01	   9.9939163e-01	   9.9939158e-01	   9.9939149e-01	   9.9939202e-01	   9.9939196e-01	
   4.9198152e+00	   9.9931963e-01	   9.9931186e-01	   9.9931740e-01	   9.9931670e-01	   9.9931655e-01	   9.9937484e-01	   9.9937488e-01	   9.9937479e-01	   9.9937421e-01	   9.9937478e-01	   9.9937275e-01	   9.9937168e-01	   9.9937184e-01	   9.9937119e-01	   9.9937054e-01	   9.9938133e-01	   9.9938210e-01	   9.9938138e-01	   9.9938105e-01	   9.9938191e-01	   9.9938508e-01	   9.9938496e-01	   9.9938508e-01	   9.9938636e-01	   9.9938700e-01	   9.9939468e-01	   9.9939444e-01	   9.9939432e-01	   9.9939512e-01	   9.9939546e-01	
   5.0104522e+00	   9.9932300e-01	   9.9931641e-01	   9.9932043e-01	   9.9931993e-01	   9.9931951e-01	   9.9937886e-01	   9.9937830e-01	   9.9937806e-01	   9.9937739e-01	   9.9937738e-01	   9.9937440e-01	   9.9937380e-01	   9.9937525e-01	   9.9937469e-01	   9.9937397e-01	   9.9938477e-01	   9.9938551e-01	   9.9938458e-01	   9.9938410e-01	   9.9938444e-01	   9.9938906e-01	   9.9938847e-01	   9.9938840e-01	   9.9938909e-01	   9.9938977e-01	   9.9939849e-01	   9.9939803e-01	   9.9939783e-01	   9.9939874e-01	   9.9939934e-01	
   5.1010893e+00	   9.9932699e-01	   9.9932215e-01	   9.9932450e-01	   9.9932424e-01	   9.9932368e-01	   9.9938337e-01	   9.9938233e-01	   9.9938219e-01	   9.9938162e-01	   9.9938114e-01	   9.9937698e-01	   9.9937704e-01	   9.9937917e-01	   9.9937887e-01	   9.9937832e-01	   9.9938878e-01	   9.9938944e-01	   9.9938861e-01	   9.9938811e-01	   9.9938794e-01	   9.9939348e-01	   9.9939257e-01	   9.9939245e-01	   9.9939222e-01	   9.9939272e-01	   9.9940291e-01	   9.9940230e-01	   9.9940196e-01	   9.9940288e-01	   9.9940354e-01	
   5.1917263e+00	   9.9933161e-01	   9.9932810e-01	   9.9932957e-01	   9.9932953e-01	   9.9932896e-01	   9.9938817e-01	   9.9938695e-01	   9.9938709e-01	   9.9938676e-01	   9.9938602e-01	   9.9938100e-01	   9.9938162e-01	   9.9938364e-01	   9.9938365e-01	   9.9938347e-01	   9.9939336e-01	   9.9939394e-01	   9.9939338e-01	   9.9939299e-01	   9.9939247e-01	   9.9939816e-01	   9.9939721e-01	   9.9939718e-01	   9.9939612e-01	   9.9939629e-01	   9.9940780e-01	   9.9940717e-01	   9.9940668e-01	   9.9940756e-01	   9.9940812e-01	
   5.2823633e+00	   9.9933686e-01	   9.9933367e-01	   9.9933547e-01	   9.9933561e-01	   9.9933518e-01	   9.9939319e-01	   9.9939218e-01	   9.9939264e-01	   9.9939259e-01	   9.9939186e-01	   9.9938662e-01	   9.9938745e-01	   9.9938873e-01	   9.9938901e-01	   9.9938923e-01	   9.9939853e-01	   9.9939908e-01	   9.9939882e-01	   9.9939860e-01	   9.9939796e-01	   9.9940312e-01	   9.9940240e-01	   9.9940257e-01	   9.9940111e-01	   9.9940090e-01	   9.9941308e-01	   9.9941254e-01	   9.9941199e-01	   9.9941277e-01	   9.9941314e-01	
   5.3730003e+00	   9.9934274e-01	   9.9933891e-01	   9.9934197e-01	   9.9934223e-01	   9.9934204e-01	   9.9939859e-01	   9.9939801e-01	   9.9939875e-01	   9.9939893e-01	   9.9939844e-01	   9.9939364e-01	   9.9939420e-01	   9.9939449e-01	   9.9939490e-01	   9.9939542e-01	   9.9940432e-01	   9.9940491e-01	   9.9940484e-01	   9.9940481e-01	   9.9940427e-01	   9.9940850e-01	   9.9940816e-01	   9.9940858e-01	   9.9940730e-01	   9.9940679e-01	   9.9941874e-01	   9.9941832e-01	   9.9941787e-01	   9.9941852e-01	   9.9941867e-01	
   5.4674074e+00	   9.9934953e-01	   9.9934465e-01	   9.9934916e-01	   9.9934948e-01	   9.9934960e-01	   9.9940484e-01	   9.9940473e-01	   9.9940563e-01	   9.9940594e-01	   9.9940583e-01	   9.9940191e-01	   9.9940182e-01	   9.9940124e-01	   9.9940160e-01	   9.9940223e-01	   9.9941103e-01	   9.9941171e-01	   9.9941169e-01	   9.9941180e-01	   9.9941153e-01	   9.9941481e-01	   9.9941482e-01	   9.9941545e-01	   9.9941484e-01	   9.9941421e-01	   9.9942509e-01	   9.9942479e-01	   9.9942462e-01	   9.9942506e-01	   9.9942504e-01	
   5.5618144e+00	   9.9935699e-01	   9.9935138e-01	   9.9935669e-01	   9.9935697e-01	   9.9935738e-01	   9.9941195e-01	   9.9941213e-01	   9.9941302e-01	   9.9941332e-01	   9.9941359e-01	   9.9941056e-01	   9.9940973e-01	   9.9940874e-01	   9.9940889e-01	   9.9940943e-01	   9.9941844e-01	   9.9941920e-01	   9.9941912e-01	   9.9941928e-01	   9.9941933e-01	   9.9942200e-01	   9.9942217e-01	   9.9942291e-01	   9.9942313e-01	   9.9942263e-01	   9.9943200e-01	   9.9943176e-01	   9.9943199e-01	   9.9943215e-01	   9.9943205e-01	
   5.6562214e+00	   9.9936511e-01	   9.9935951e-01	   9.9936457e-01	   9.9936473e-01	   9.9936533e-01	   9.9942001e-01	   9.9942019e-01	   9.9942093e-01	   9.9942111e-01	   9.9942165e-01	   9.9941910e-01	   9.9941783e-01	   9.9941694e-01	   9.9941681e-01	   9.9941709e-01	   9.9942654e-01	   9.9942732e-01	   9.9942712e-01	   9.9942726e-01	   9.9942757e-01	   9.9943013e-01	   9.9943022e-01	   9.9943093e-01	   9.9943177e-01	   9.9943160e-01	   9.9943955e-01	   9.9943935e-01	   9.9943999e-01	   9.9943982e-01	   9.9943971e-01	
   5.7506285e+00	   9.9937387e-01	   9.9936897e-01	   9.9937292e-01	   9.9937291e-01	   9.9937353e-01	   9.9942898e-01	   9.9942890e-01	   9.9942941e-01	   9.9942941e-01	   9.9943003e-01	   9.9942739e-01	   9.9942615e-01	   9.9942576e-01	   9.9942540e-01	   9.9942536e-01	   9.9943527e-01	   9.9943601e-01	   9.9943570e-01	   9.9943577e-01	   9.9943621e-01	   9.9943911e-01	   9.9943895e-01	   9.9943949e-01	   9.9944050e-01	   9.9944072e-01	   9.9944784e-01	   9.9944767e-01	   9.9944859e-01	   9.9944810e-01	   9.9944804e-01	
   5.8450355e+00	   9.9938322e-01	   9.9937929e-01	   9.9938189e-01	   9.9938169e-01	   9.9938216e-01	   9.9943865e-01	   9.9943821e-01	   9.9943848e-01	   9.9943832e-01	   9.9943883e-01	   9.9943557e-01	   9.9943484e-01	   9.9943511e-01	   9.9943465e-01	   9.9943435e-01	   9.9944459e-01	   9.9944523e-01	   9.9944486e-01	   9.9944484e-01	   9.9944526e-01	   9.9944873e-01	   9.9944829e-01	   9.9944857e-01	   9.9944926e-01	   9.9944978e-01	   9.9945691e-01	   9.9945677e-01	   9.9945777e-01	   9.9945701e-01	   9.9945702e-01	
   5.9562776e+00	   9.9939489e-01	   9.9939175e-01	   9.9939332e-01	   9.9939297e-01	   9.9939313e-01	   9.9945061e-01	   9.9944983e-01	   9.9944993e-01	   9.9944967e-01	   9.9944988e-01	   9.9944567e-01	   9.9944577e-01	   9.9944670e-01	   9.9944632e-01	   9.9944589e-01	   9.9945620e-01	   9.9945672e-01	   9.9945636e-01	   9.9945625e-01	   9.9945651e-01	   9.9946058e-01	   9.9945993e-01	   9.9945995e-01	   9.9945987e-01	   9.9946047e-01	   9.9946856e-01	   9.9946846e-01	   9.9946924e-01	   9.9946838e-01	   9.9946842e-01	
   6.0675196e+00	   9.9940713e-01	   9.9940399e-01	   9.9940565e-01	   9.9940528e-01	   9.9940510e-01	   9.9946288e-01	   9.9946203e-01	   9.9946214e-01	   9.9946191e-01	   9.9946179e-01	   9.9945688e-01	   9.9945761e-01	   9.9945880e-01	   9.9945867e-01	   9.9945836e-01	   9.9946838e-01	   9.9946885e-01	   9.9946854e-01	   9.9946841e-01	   9.9946845e-01	   9.9947274e-01	   9.9947212e-01	   9.9947204e-01	   9.9947120e-01	   9.9947157e-01	   9.9948111e-01	   9.9948101e-01	   9.9948135e-01	   9.9948065e-01	   9.9948068e-01	
   6.1787617e+00	   9.9941983e-01	   9.9941603e-01	   9.9941868e-01	   9.9941844e-01	   9.9941804e-01	   9.9947533e-01	   9.9947470e-01	   9.9947500e-01	   9.9947488e-01	   9.9947455e-01	   9.9946960e-01	   9.9947037e-01	   9.9947136e-01	   9.9947151e-01	   9.9947149e-01	   9.9948102e-01	   9.9948155e-01	   9.9948133e-01	   9.9948121e-01	   9.9948108e-01	   9.9948515e-01	   9.9948475e-01	   9.9948478e-01	   9.9948361e-01	   9.9948358e-01	   9.9949434e-01	   9.9949416e-01	   9.9949399e-01	   9.9949374e-01	   9.9949371e-01	
   6.2900037e+00	   9.9943296e-01	   9.9942847e-01	   9.9943218e-01	   9.9943213e-01	   9.9943176e-01	   9.9948808e-01	   9.9948780e-01	   9.9948835e-01	   9.9948838e-01	   9.9948804e-01	   9.9948372e-01	   9.9948394e-01	   9.9948441e-01	   9.9948472e-01	   9.9948501e-01	   9.9949411e-01	   9.9949474e-01	   9.9949461e-01	   9.9949454e-01	   9.9949436e-01	   9.9949793e-01	   9.9949780e-01	   9.9949810e-01	   9.9949721e-01	   9.9949680e-01	   9.9950799e-01	   9.9950767e-01	   9.9950714e-01	   9.9950746e-01	   9.9950739e-01	
   6.4012458e+00	   9.9944656e-01	   9.9944197e-01	   9.9944600e-01	   9.9944613e-01	   9.9944597e-01	   9.9950136e-01	   9.9950137e-01	   9.9950210e-01	   9.9950221e-01	   9.9950205e-01	   9.9949866e-01	   9.9949812e-01	   9.9949801e-01	   9.9949828e-01	   9.9949873e-01	   9.9950768e-01	   9.9950837e-01	   9.9950831e-01	   9.9950828e-01	   9.9950817e-01	   9.9951130e-01	   9.9951133e-01	   9.9951191e-01	   9.9951171e-01	   9.9951116e-01	   9.9952186e-01	   9.9952142e-01	   9.9952080e-01	   9.9952162e-01	   9.9952154e-01	
   6.5228004e+00	   9.9946206e-01	   9.9945814e-01	   9.9946147e-01	   9.9946166e-01	   9.9946181e-01	   9.9951673e-01	   9.9951682e-01	   9.9951753e-01	   9.9951763e-01	   9.9951774e-01	   9.9951514e-01	   9.9951407e-01	   9.9951355e-01	   9.9951359e-01	   9.9951398e-01	   9.9952313e-01	   9.9952378e-01	   9.9952373e-01	   9.9952372e-01	   9.9952376e-01	   9.9952675e-01	   9.9952676e-01	   9.9952745e-01	   9.9952803e-01	   9.9952767e-01	   9.9953719e-01	   9.9953673e-01	   9.9953633e-01	   9.9953736e-01	   9.9953736e-01	
   6.6443550e+00	   9.9947826e-01	   9.9947533e-01	   9.9947743e-01	   9.9947752e-01	   9.9947789e-01	   9.9953305e-01	   9.9953295e-01	   9.9953342e-01	   9.9953342e-01	   9.9953373e-01	   9.9953125e-01	   9.9953032e-01	   9.9952978e-01	   9.9952956e-01	   9.9952967e-01	   9.9953927e-01	   9.9953976e-01	   9.9953963e-01	   9.9953961e-01	   9.9953977e-01	   9.9954307e-01	   9.9954290e-01	   9.9954344e-01	   9.9954435e-01	   9.9954440e-01	   9.9955278e-01	   9.9955247e-01	   9.9955248e-01	   9.9955329e-01	   9.9955340e-01	
   6.7659096e+00	   9.9949510e-01	   9.9949270e-01	   9.9949398e-01	   9.9949391e-01	   9.9949428e-01	   9.9955008e-01	   9.9954970e-01	   9.9954983e-01	   9.9954971e-01	   9.9955003e-01	   9.9954700e-01	   9.9954674e-01	   9.9954658e-01	   9.9954623e-01	   9.9954602e-01	   9.9955601e-01	   9.9955635e-01	   9.9955605e-01	   9.9955600e-01	   9.9955618e-01	   9.9956002e-01	   9.9955967e-01	   9.9955986e-01	   9.9956047e-01	   9.9956091e-01	   9.9956881e-01	   9.9956875e-01	   9.9956918e-01	   9.9956941e-01	   9.9956963e-01	
   6.8874641e+00	   9.9951235e-01	   9.9950970e-01	   9.9951112e-01	   9.9951093e-01	   9.9951109e-01	   9.9956745e-01	   9.9956688e-01	   9.9956677e-01	   9.9956661e-01	   9.9956676e-01	   9.9956291e-01	   9.9956334e-01	   9.9956374e-01	   9.9956347e-01	   9.9956308e-01	   9.9957317e-01	   9.9957347e-01	   9.9957299e-01	   9.9957292e-01	   9.9957301e-01	   9.9957728e-01	   9.9957686e-01	   9.9957673e-01	   9.9957665e-01	   9.9957720e-01	   9.9958546e-01	   9.9958558e-01	   9.9958625e-01	   9.9958584e-01	   9.9958607e-01	
   7.0090187e+00	   9.9952979e-01	   9.9952642e-01	   9.9952868e-01	   9.9952848e-01	   9.9952838e-01	   9.9958484e-01	   9.9958427e-01	   9.9958418e-01	   9.9958406e-01	   9.9958397e-01	   9.9957956e-01	   9.9958021e-01	   9.9958107e-01	   9.9958102e-01	   9.9958071e-01	   9.9959054e-01	   9.9959094e-01	   9.9959037e-01	   9.9959032e-01	   9.9959028e-01	   9.9959458e-01	   9.9959423e-01	   9.9959400e-01	   9.9959329e-01	   9.9959361e-01	   9.9960276e-01	   9.9960287e-01	   9.9960352e-01	   9.9960270e-01	   9.9960285e-01	
   7.1444223e+00	   9.9954925e-01	   9.9954540e-01	   9.9954846e-01	   9.9954838e-01	   9.9954812e-01	   9.9960407e-01	   9.9960370e-01	   9.9960391e-01	   9.9960391e-01	   9.9960366e-01	   9.9959927e-01	   9.9959952e-01	   9.9960042e-01	   9.9960063e-01	   9.9960062e-01	   9.9960995e-01	   9.9961053e-01	   9.9961009e-01	   9.9961009e-01	   9.9960995e-01	   9.9961381e-01	   9.9961361e-01	   9.9961360e-01	   9.9961270e-01	   9.9961257e-01	   9.9962259e-01	   9.9962248e-01	   9.9962286e-01	   9.9962207e-01	   9.9962204e-01	
   7.2798259e+00	   9.9956875e-01	   9.9956530e-01	   9.9956827e-01	   9.9956834e-01	   9.9956814e-01	   9.9962330e-01	   9.9962317e-01	   9.9962375e-01	   9.9962387e-01	   9.9962365e-01	   9.9961989e-01	   9.9961945e-01	   9.9961987e-01	   9.9962016e-01	   9.9962047e-01	   9.9962942e-01	   9.9963008e-01	   9.9962996e-01	   9.9963000e-01	   9.9962989e-01	   9.9963311e-01	   9.9963303e-01	   9.9963341e-01	   9.9963296e-01	   9.9963248e-01	   9.9964266e-01	   9.9964230e-01	   9.9964230e-01	   9.9964198e-01	   9.9964179e-01	
   7.4152295e+00	   9.9958844e-01	   9.9958599e-01	   9.9958807e-01	   9.9958819e-01	   9.9958821e-01	   9.9964281e-01	   9.9964280e-01	   9.9964354e-01	   9.9964367e-01	   9.9964367e-01	   9.9964065e-01	   9.9963984e-01	   9.9963955e-01	   9.9963968e-01	   9.9964010e-01	   9.9964905e-01	   9.9964961e-01	   9.9964978e-01	   9.9964983e-01	   9.9964985e-01	   9.9965269e-01	   9.9965263e-01	   9.9965327e-01	   9.9965354e-01	   9.9965307e-01	   9.9966264e-01	   9.9966221e-01	   9.9966194e-01	   9.9966221e-01	   9.9966197e-01	
   7.5506331e+00	   9.9960844e-01	   9.9960671e-01	   9.9960793e-01	   9.9960798e-01	   9.9960819e-01	   9.9966277e-01	   9.9966271e-01	   9.9966326e-01	   9.9966329e-01	   9.9966351e-01	   9.9966084e-01	   9.9966026e-01	   9.9965955e-01	   9.9965942e-01	   9.9965965e-01	   9.9966896e-01	   9.9966930e-01	   9.9966950e-01	   9.9966952e-01	   9.9966968e-01	   9.9967265e-01	   9.9967253e-01	   9.9967310e-01	   9.9967383e-01	   9.9967372e-01	   9.9968242e-01	   9.9968216e-01	   9.9968186e-01	   9.9968248e-01	   9.9968233e-01	
   7.6860366e+00	   9.9962870e-01	   9.9962680e-01	   9.9962791e-01	   9.9962783e-01	   9.9962808e-01	   9.9968309e-01	   9.9968288e-01	   9.9968300e-01	   9.9968289e-01	   9.9968318e-01	   9.9968030e-01	   9.9968030e-01	   9.9967978e-01	   9.9967948e-01	   9.9967936e-01	   9.9968911e-01	   9.9968929e-01	   9.9968920e-01	   9.9968915e-01	   9.9968935e-01	   9.9969290e-01	   9.9969270e-01	   9.9969290e-01	   9.9969354e-01	   9.9969387e-01	   9.9970208e-01	   9.9970211e-01	   9.9970201e-01	   9.9970256e-01	   9.9970259e-01	
   7.8214402e+00	   9.9964896e-01	   9.9964627e-01	   9.9964797e-01	   9.9964782e-01	   9.9964793e-01	   9.9970344e-01	   9.9970309e-01	   9.9970284e-01	   9.9970267e-01	   9.9970282e-01	   9.9969940e-01	   9.9969982e-01	   9.9969998e-01	   9.9969974e-01	   9.9969937e-01	   9.9970930e-01	   9.9970951e-01	   9.9970898e-01	   9.9970887e-01	   9.9970898e-01	   9.9971314e-01	   9.9971292e-01	   9.9971273e-01	   9.9971282e-01	   9.9971335e-01	   9.9972179e-01	   9.9972197e-01	   9.9972217e-01	   9.9972235e-01	   9.9972254e-01	
   7.9568438e+00	   9.9966896e-01	   9.9966571e-01	   9.9966797e-01	   9.9966787e-01	   9.9966777e-01	   9.9972345e-01	   9.9972306e-01	   9.9972278e-01	   9.9972265e-01	   9.9972255e-01	   9.9971870e-01	   9.9971904e-01	   9.9971989e-01	   9.9971987e-01	   9.9971952e-01	   9.9972925e-01	   9.9972962e-01	   9.9972886e-01	   9.9972876e-01	   9.9972868e-01	   9.9973309e-01	   9.9973288e-01	   9.9973256e-01	   9.9973208e-01	   9.9973243e-01	   9.9974162e-01	   9.9974168e-01	   9.9974210e-01	   9.9974187e-01	   9.9974211e-01	
   8.1100116e+00	   9.9969107e-01	   9.9968821e-01	   9.9969035e-01	   9.9969037e-01	   9.9969015e-01	   9.9974545e-01	   9.9974515e-01	   9.9974522e-01	   9.9974524e-01	   9.9974495e-01	   9.9974106e-01	   9.9974095e-01	   9.9974192e-01	   9.9974214e-01	   9.9974211e-01	   9.9975133e-01	   9.9975186e-01	   9.9975129e-01	   9.9975127e-01	   9.9975104e-01	   9.9975512e-01	   9.9975494e-01	   9.9975487e-01	   9.9975421e-01	   9.9975408e-01	   9.9976398e-01	   9.9976377e-01	   9.9976415e-01	   9.9976373e-01	   9.9976387e-01	
   8.2631794e+00	   9.9971270e-01	   9.9971098e-01	   9.9971233e-01	   9.9971244e-01	   9.9971228e-01	   9.9976687e-01	   9.9976674e-01	   9.9976725e-01	   9.9976740e-01	   9.9976716e-01	   9.9976370e-01	   9.9976322e-01	   9.9976348e-01	   9.9976376e-01	   9.9976407e-01	   9.9977291e-01	   9.9977339e-01	   9.9977335e-01	   9.9977344e-01	   9.9977324e-01	   9.9977662e-01	   9.9977648e-01	   9.9977683e-01	   9.9977657e-01	   9.9977609e-01	   9.9978597e-01	   9.9978560e-01	   9.9978570e-01	   9.9978543e-01	   9.9978537e-01	
   8.4163471e+00	   9.9973405e-01	   9.9973306e-01	   9.9973385e-01	   9.9973394e-01	   9.9973396e-01	   9.9978800e-01	   9.9978799e-01	   9.9978862e-01	   9.9978879e-01	   9.9978881e-01	   9.9978585e-01	   9.9978546e-01	   9.9978480e-01	   9.9978488e-01	   9.9978526e-01	   9.9979416e-01	   9.9979444e-01	   9.9979478e-01	   9.9979491e-01	   9.9979491e-01	   9.9979778e-01	   9.9979770e-01	   9.9979826e-01	   9.9979862e-01	   9.9979820e-01	   9.9980731e-01	   9.9980708e-01	   9.9980692e-01	   9.9980694e-01	   9.9980673e-01	
   8.5695149e+00	   9.9975518e-01	   9.9975378e-01	   9.9975485e-01	   9.9975484e-01	   9.9975501e-01	   9.9980903e-01	   9.9980902e-01	   9.9980934e-01	   9.9980938e-01	   9.9980964e-01	   9.9980689e-01	   9.9980685e-01	   9.9980591e-01	   9.9980574e-01	   9.9980585e-01	   9.9981518e-01	   9.9981530e-01	   9.9981551e-01	   9.9981558e-01	   9.9981578e-01	   9.9981876e-01	   9.9981872e-01	   9.9981907e-01	   9.9981976e-01	   9.9981976e-01	   9.9982801e-01	   9.9982808e-01	   9.9982790e-01	   9.9982808e-01	   9.9982787e-01	
   8.7226827e+00	   9.9977591e-01	   9.9977350e-01	   9.9977526e-01	   9.9977518e-01	   9.9977534e-01	   9.9982982e-01	   9.9982969e-01	   9.9982954e-01	   9.9982942e-01	   9.9982969e-01	   9.9982672e-01	   9.9982690e-01	   9.9982663e-01	   9.9982636e-01	   9.9982610e-01	   9.9983584e-01	   9.9983599e-01	   9.9983567e-01	   9.9983562e-01	   9.9983586e-01	   9.9983945e-01	   9.9983939e-01	   9.9983932e-01	   9.9983978e-01	   9.9984020e-01	   9.9984823e-01	   9.9984845e-01	   9.9984852e-01	   9.9984863e-01	   9.9984856e-01	
   8.8758505e+00	   9.9979593e-01	   9.9979312e-01	   9.9979507e-01	   9.9979499e-01	   9.9979502e-01	   9.9984999e-01	   9.9984970e-01	   9.9984933e-01	   9.9984915e-01	   9.9984920e-01	   9.9984578e-01	   9.9984586e-01	   9.9984661e-01	   9.9984648e-01	   9.9984608e-01	   9.9985584e-01	   9.9985616e-01	   9.9985539e-01	   9.9985527e-01	   9.9985533e-01	   9.9985955e-01	   9.9985941e-01	   9.9985907e-01	   9.9985896e-01	   9.9985944e-01	   9.9986808e-01	   9.9986816e-01	   9.9986849e-01	   9.9986842e-01	   9.9986852e-01	
   9.0290183e+00	   9.9981504e-01	   9.9981301e-01	   9.9981427e-01	   9.9981426e-01	   9.9981412e-01	   9.9986914e-01	   9.9986881e-01	   9.9986865e-01	   9.9986857e-01	   9.9986833e-01	   9.9986462e-01	   9.9986449e-01	   9.9986564e-01	   9.9986578e-01	   9.9986556e-01	   9.9987494e-01	   9.9987535e-01	   9.9987467e-01	   9.9987457e-01	   9.9987440e-01	   9.9987874e-01	   9.9987851e-01	   9.9987828e-01	   9.9987775e-01	   9.9987788e-01	   9.9988744e-01	   9.9988723e-01	   9.9988758e-01	   9.9988742e-01	   9.9988759e-01	
   9.1880149e+00	   9.9983395e-01	   9.9983316e-01	   9.9983353e-01	   9.9983359e-01	   9.9983339e-01	   9.9988790e-01	   9.9988769e-01	   9.9988796e-01	   9.9988805e-01	   9.9988772e-01	   9.9988413e-01	   9.9988397e-01	   9.9988445e-01	   9.9988475e-01	   9.9988491e-01	   9.9989379e-01	   9.9989410e-01	   9.9989398e-01	   9.9989401e-01	   9.9989372e-01	   9.9989757e-01	   9.9989735e-01	   9.9989749e-01	   9.9989705e-01	   9.9989671e-01	   9.9990671e-01	   9.9990639e-01	   9.9990645e-01	   9.9990635e-01	   9.9990645e-01	
   9.3470116e+00	   9.9985209e-01	   9.9985167e-01	   9.9985200e-01	   9.9985207e-01	   9.9985195e-01	   9.9990574e-01	   9.9990575e-01	   9.9990626e-01	   9.9990645e-01	   9.9990630e-01	   9.9990319e-01	   9.9990318e-01	   9.9990253e-01	   9.9990273e-01	   9.9990310e-01	   9.9991183e-01	   9.9991195e-01	   9.9991231e-01	   9.9991244e-01	   9.9991228e-01	   9.9991544e-01	   9.9991537e-01	   9.9991578e-01	   9.9991587e-01	   9.9991537e-01	   9.9992490e-01	   9.9992476e-01	   9.9992450e-01	   9.9992455e-01	   9.9992449e-01	
   9.5060082e+00	   9.9986957e-01	   9.9986827e-01	   9.9986949e-01	   9.9986954e-01	   9.9986957e-01	   9.9992301e-01	   9.9992314e-01	   9.9992347e-01	   9.9992360e-01	   9.9992375e-01	   9.9992110e-01	   9.9992114e-01	   9.9992002e-01	   9.9991996e-01	   9.9992019e-01	   9.9992921e-01	   9.9992926e-01	   9.9992953e-01	   9.9992968e-01	   9.9992976e-01	   9.9993265e-01	   9.9993274e-01	   9.9993308e-01	   9.9993368e-01	   9.9993346e-01	   9.9994200e-01	   9.9994214e-01	   9.9994187e-01	   9.9994198e-01	   9.9994180e-01	
   9.6650048e+00	   9.9988628e-01	   9.9988394e-01	   9.9988590e-01	   9.9988590e-01	   9.9988605e-01	   9.9993978e-01	   9.9993981e-01	   9.9993972e-01	   9.9993968e-01	   9.9993998e-01	   9.9993736e-01	   9.9993724e-01	   9.9993677e-01	   9.9993653e-01	   9.9993639e-01	   9.9994589e-01	   9.9994606e-01	   9.9994578e-01	   9.9994581e-01	   9.9994605e-01	   9.9994932e-01	   9.9994942e-01	   9.9994942e-01	   9.9995007e-01	   9.9995033e-01	   9.9995822e-01	   9.9995843e-01	   9.9995850e-01	   9.9995851e-01	   9.9995835e-01	
   9.8240015e+00	   9.9990200e-01	   9.9989976e-01	   9.9990129e-01	   9.9990127e-01	   9.9990139e-01	   9.9995575e-01	   9.9995555e-01	   9.9995518e-01	   9.9995502e-01	   9.9995518e-01	   9.9995210e-01	   9.9995183e-01	   9.9995250e-01	   9.9995231e-01	   9.9995192e-01	   9.9996163e-01	   9.9996195e-01	   9.9996122e-01	   9.9996114e-01	   9.9996129e-01	   9.9996525e-01	   9.9996517e-01	   9.9996488e-01	   9.9996507e-01	   9.9996558e-01	   9.9997371e-01	   9.9997374e-01	   9.9997418e-01	   9.9997403e-01	   9.9997400e-01	
   9.9829981e+00	   9.9991660e-01	   9.9991558e-01	   9.9991585e-01	   9.9991583e-01	   9.9991580e-01	   9.9997050e-01	   9.9997014e-01	   9.9996989e-01	   9.9996977e-01	   9.9996962e-01	   9.9996597e-01	   9.9996585e-01	   9.9996702e-01	   9.9996708e-01	   9.9996677e-01	   9.9997621e-01	   9.9997652e-01	   9.9997591e-01	   9.9997580e-01	   9.9997572e-01	   9.9998004e-01	   9.9997977e-01	   9.9997949e-01	   9.9997910e-01	   9.9997940e-01	   9.9998846e-01	   9.9998827e-01	   9.9998874e-01	   9.9998849e-01	   9.9998859e-01	
   1.0101144e+01	   9.9992671e-01	   9.9992650e-01	   9.9992619e-01	   9.9992618e-01	   9.9992603e-01	   9.9998054e-01	   9.9998023e-01	   9.9998023e-01	   9.9998022e-01	   9.9997992e-01	   9.9997612e-01	   9.9997627e-01	   9.9997705e-01	   9.9997727e-01	   9.9997720e-01	   9.9998628e-01	   9.9998646e-01	   9.9998625e-01	   9.9998620e-01	   9.9998596e-01	   9.9999014e-01	   9.9998985e-01	   9.9998974e-01	   9.9998919e-01	   9.9998915e-01	   9.9999881e-01	   9.9999860e-01	   9.9999881e-01	   9.9999861e-01	   9.9999872e-01	
   1.0219291e+01	   9.9993625e-01	   9.9993615e-01	   9.9993604e-01	   9.9993605e-01	   9.9993584e-01	   9.9998987e-01	   9.9998973e-01	   9.9998997e-01	   9.9999007e-01	   9.9998977e-01	   9.9998617e-01	   9.9998649e-01	   9.9998652e-01	   9.9998680e-01	   9.9998697e-01	   9.9999577e-01	   9.9999583e-01	   9.9999597e-01	   9.9999601e-01	   9.9999575e-01	   9.9999951e-01	   9.9999933e-01	   9.9999943e-01	   9.9999902e-01	   9.9999869e-01	   1.0000085e+00	   1.0000084e+00	   1.0000083e+00	   1.0000082e+00	   1.0000083e+00	
   1.0337437e+01	   9.9994528e-01	   9.9994467e-01	   9.9994528e-01	   9.9994532e-01	   9.9994514e-01	   9.9999867e-01	   9.9999872e-01	   9.9999906e-01	   9.9999922e-01	   9.9999903e-01	   9.9999586e-01	   9.9999613e-01	   9.9999552e-01	   9.9999573e-01	   9.9999602e-01	   1.0000047e+00	   1.0000048e+00	   1.0000050e+00	   1.0000051e+00	   1.0000050e+00	   1.0000083e+00	   1.0000083e+00	   1.0000085e+00	   1.0000085e+00	   1.0000080e+00	   1.0000176e+00	   1.0000176e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	
   1.0455583e+01	   9.9995381e-01	   9.9995251e-01	   9.9995384e-01	   9.9995390e-01	   9.9995382e-01	   1.0000071e+00	   1.0000072e+00	   1.0000075e+00	   1.0000076e+00	   1.0000076e+00	   1.0000049e+00	   1.0000049e+00	   1.0000041e+00	   1.0000041e+00	   1.0000044e+00	   1.0000132e+00	   1.0000133e+00	   1.0000135e+00	   1.0000136e+00	   1.0000136e+00	   1.0000166e+00	   1.0000168e+00	   1.0000170e+00	   1.0000173e+00	   1.0000170e+00	   1.0000261e+00	   1.0000261e+00	   1.0000258e+00	   1.0000259e+00	   1.0000259e+00	
   1.0584434e+01	   9.9996254e-01	   9.9996086e-01	   9.9996240e-01	   9.9996247e-01	   9.9996252e-01	   1.0000158e+00	   1.0000159e+00	   1.0000160e+00	   1.0000161e+00	   1.0000162e+00	   1.0000137e+00	   1.0000134e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000220e+00	   1.0000221e+00	   1.0000220e+00	   1.0000221e+00	   1.0000222e+00	   1.0000253e+00	   1.0000255e+00	   1.0000256e+00	   1.0000262e+00	   1.0000261e+00	   1.0000346e+00	   1.0000346e+00	   1.0000345e+00	   1.0000347e+00	   1.0000345e+00	
   1.0713285e+01	   9.9997064e-01	   9.9996915e-01	   9.9997028e-01	   9.9997032e-01	   9.9997043e-01	   1.0000240e+00	   1.0000240e+00	   1.0000239e+00	   1.0000239e+00	   1.0000241e+00	   1.0000214e+00	   1.0000210e+00	   1.0000210e+00	   1.0000208e+00	   1.0000207e+00	   1.0000301e+00	   1.0000303e+00	   1.0000299e+00	   1.0000300e+00	   1.0000301e+00	   1.0000335e+00	   1.0000336e+00	   1.0000336e+00	   1.0000341e+00	   1.0000343e+00	   1.0000425e+00	   1.0000425e+00	   1.0000426e+00	   1.0000427e+00	   1.0000426e+00	
   1.0842135e+01	   9.9997809e-01	   9.9997714e-01	   9.9997757e-01	   9.9997758e-01	   9.9997767e-01	   1.0000316e+00	   1.0000315e+00	   1.0000313e+00	   1.0000312e+00	   1.0000313e+00	   1.0000283e+00	   1.0000280e+00	   1.0000284e+00	   1.0000283e+00	   1.0000281e+00	   1.0000375e+00	   1.0000377e+00	   1.0000373e+00	   1.0000373e+00	   1.0000373e+00	   1.0000411e+00	   1.0000411e+00	   1.0000409e+00	   1.0000412e+00	   1.0000415e+00	   1.0000498e+00	   1.0000497e+00	   1.0000500e+00	   1.0000500e+00	   1.0000499e+00	
   1.0970986e+01	   9.9998485e-01	   9.9998438e-01	   9.9998435e-01	   9.9998432e-01	   9.9998433e-01	   1.0000385e+00	   1.0000382e+00	   1.0000381e+00	   1.0000380e+00	   1.0000380e+00	   1.0000346e+00	   1.0000347e+00	   1.0000351e+00	   1.0000351e+00	   1.0000349e+00	   1.0000443e+00	   1.0000444e+00	   1.0000441e+00	   1.0000440e+00	   1.0000440e+00	   1.0000480e+00	   1.0000478e+00	   1.0000476e+00	   1.0000476e+00	   1.0000478e+00	   1.0000565e+00	   1.0000565e+00	   1.0000568e+00	   1.0000566e+00	   1.0000566e+00	
   1.1114375e+01	   9.9999157e-01	   9.9999121e-01	   9.9999123e-01	   9.9999121e-01	   9.9999111e-01	   1.0000451e+00	   1.0000449e+00	   1.0000449e+00	   1.0000449e+00	   1.0000447e+00	   1.0000412e+00	   1.0000415e+00	   1.0000418e+00	   1.0000419e+00	   1.0000418e+00	   1.0000509e+00	   1.0000510e+00	   1.0000509e+00	   1.0000509e+00	   1.0000507e+00	   1.0000547e+00	   1.0000545e+00	   1.0000544e+00	   1.0000541e+00	   1.0000542e+00	   1.0000633e+00	   1.0000633e+00	   1.0000634e+00	   1.0000632e+00	   1.0000633e+00	
   1.1257763e+01	   9.9999747e-01	   9.9999686e-01	   9.9999733e-01	   9.9999734e-01	   9.9999720e-01	   1.0000509e+00	   1.0000508e+00	   1.0000509e+00	   1.0000510e+00	   1.0000508e+00	   1.0000474e+00	   1.0000477e+00	   1.0000477e+00	   1.0000478e+00	   1.0000479e+00	   1.0000568e+00	   1.0000569e+00	   1.0000569e+00	   1.0000569e+00	   1.0000568e+00	   1.0000604e+00	   1.0000604e+00	   1.0000604e+00	   1.0000601e+00	   1.0000600e+00	   1.0000693e+00	   1.0000694e+00	   1.0000693e+00	   1.0000692e+00	   1.0000692e+00	
   1.1401152e+01	   1.0000026e+00	   1.0000017e+00	   1.0000026e+00	   1.0000026e+00	   1.0000025e+00	   1.0000559e+00	   1.0000559e+00	   1.0000561e+00	   1.0000562e+00	   1.0000561e+00	   1.0000530e+00	   1.0000530e+00	   1.0000528e+00	   1.0000529e+00	   1.0000530e+00	   1.0000619e+00	   1.0000620e+00	   1.0000620e+00	   1.0000621e+00	   1.0000620e+00	   1.0000654e+00	   1.0000655e+00	   1.0000656e+00	   1.0000656e+00	   1.0000653e+00	   1.0000746e+00	   1.0000746e+00	   1.0000744e+00	   1.0000744e+00	   1.0000744e+00	
   1.1544540e+01	   1.0000070e+00	   1.0000060e+00	   1.0000070e+00	   1.0000070e+00	   1.0000070e+00	   1.0000603e+00	   1.0000604e+00	   1.0000605e+00	   1.0000605e+00	   1.0000605e+00	   1.0000578e+00	   1.0000575e+00	   1.0000572e+00	   1.0000573e+00	   1.0000574e+00	   1.0000664e+00	   1.0000665e+00	   1.0000664e+00	   1.0000665e+00	   1.0000665e+00	   1.0000698e+00	   1.0000699e+00	   1.0000700e+00	   1.0000703e+00	   1.0000701e+00	   1.0000790e+00	   1.0000790e+00	   1.0000789e+00	   1.0000789e+00	   1.0000789e+00	
   1.1709924e+01	   1.0000113e+00	   1.0000105e+00	   1.0000111e+00	   1.0000111e+00	   1.0000112e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000647e+00	   1.0000619e+00	   1.0000617e+00	   1.0000615e+00	   1.0000615e+00	   1.0000615e+00	   1.0000706e+00	   1.0000707e+00	   1.0000706e+00	   1.0000706e+00	   1.0000707e+00	   1.0000741e+00	   1.0000742e+00	   1.0000742e+00	   1.0000746e+00	   1.0000746e+00	   1.0000832e+00	   1.0000831e+00	   1.0000831e+00	   1.0000832e+00	   1.0000831e+00	
   1.1875308e+01	   1.0000147e+00	   1.0000142e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000681e+00	   1.0000680e+00	   1.0000679e+00	   1.0000679e+00	   1.0000679e+00	   1.0000649e+00	   1.0000649e+00	   1.0000649e+00	   1.0000648e+00	   1.0000647e+00	   1.0000740e+00	   1.0000741e+00	   1.0000739e+00	   1.0000739e+00	   1.0000739e+00	   1.0000776e+00	   1.0000775e+00	   1.0000775e+00	   1.0000777e+00	   1.0000779e+00	   1.0000864e+00	   1.0000864e+00	   1.0000865e+00	   1.0000865e+00	   1.0000865e+00	
   1.2040692e+01	   1.0000172e+00	   1.0000168e+00	   1.0000169e+00	   1.0000168e+00	   1.0000168e+00	   1.0000706e+00	   1.0000705e+00	   1.0000704e+00	   1.0000703e+00	   1.0000703e+00	   1.0000671e+00	   1.0000672e+00	   1.0000674e+00	   1.0000674e+00	   1.0000672e+00	   1.0000765e+00	   1.0000765e+00	   1.0000763e+00	   1.0000763e+00	   1.0000763e+00	   1.0000801e+00	   1.0000800e+00	   1.0000799e+00	   1.0000799e+00	   1.0000801e+00	   1.0000888e+00	   1.0000889e+00	   1.0000890e+00	   1.0000889e+00	   1.0000889e+00	
   1.2206076e+01	   1.0000188e+00	   1.0000183e+00	   1.0000185e+00	   1.0000185e+00	   1.0000185e+00	   1.0000722e+00	   1.0000721e+00	   1.0000720e+00	   1.0000720e+00	   1.0000720e+00	   1.0000686e+00	   1.0000688e+00	   1.0000690e+00	   1.0000690e+00	   1.0000690e+00	   1.0000781e+00	   1.0000781e+00	   1.0000780e+00	   1.0000780e+00	   1.0000779e+00	   1.0000817e+00	   1.0000817e+00	   1.0000816e+00	   1.0000814e+00	   1.0000815e+00	   1.0000905e+00	   1.0000905e+00	   1.0000906e+00	   1.0000905e+00	   1.0000905e+00	
   1.2420536e+01	   1.0000196e+00	   1.0000190e+00	   1.0000195e+00	   1.0000196e+00	   1.0000195e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000698e+00	   1.0000698e+00	   1.0000698e+00	   1.0000699e+00	   1.0000699e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000825e+00	   1.0000825e+00	   1.0000825e+00	   1.0000824e+00	   1.0000823e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	
   1.2634997e+01	   1.0000192e+00	   1.0000187e+00	   1.0000192e+00	   1.0000192e+00	   1.0000192e+00	   1.0000726e+00	   1.0000726e+00	   1.0000727e+00	   1.0000727e+00	   1.0000727e+00	   1.0000697e+00	   1.0000696e+00	   1.0000695e+00	   1.0000695e+00	   1.0000696e+00	   1.0000786e+00	   1.0000786e+00	   1.0000786e+00	   1.0000787e+00	   1.0000786e+00	   1.0000821e+00	   1.0000821e+00	   1.0000822e+00	   1.0000823e+00	   1.0000822e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000910e+00	
   1.2849457e+01	   1.0000178e+00	   1.0000174e+00	   1.0000177e+00	   1.0000177e+00	   1.0000177e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000683e+00	   1.0000681e+00	   1.0000680e+00	   1.0000680e+00	   1.0000680e+00	   1.0000771e+00	   1.0000772e+00	   1.0000771e+00	   1.0000772e+00	   1.0000772e+00	   1.0000807e+00	   1.0000807e+00	   1.0000807e+00	   1.0000809e+00	   1.0000809e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000896e+00	
   1.3063917e+01	   1.0000154e+00	   1.0000151e+00	   1.0000152e+00	   1.0000152e+00	   1.0000152e+00	   1.0000688e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000783e+00	   1.0000783e+00	   1.0000783e+00	   1.0000784e+00	   1.0000785e+00	   1.0000872e+00	   1.0000872e+00	   1.0000872e+00	   1.0000873e+00	   1.0000872e+00	
   1.3325175e+01	   1.0000112e+00	   1.0000109e+00	   1.0000111e+00	   1.0000111e+00	   1.0000110e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	   1.0000645e+00	   1.0000645e+00	   1.0000613e+00	   1.0000614e+00	   1.0000615e+00	   1.0000615e+00	   1.0000614e+00	   1.0000706e+00	   1.0000706e+00	   1.0000705e+00	   1.0000705e+00	   1.0000705e+00	   1.0000742e+00	   1.0000742e+00	   1.0000741e+00	   1.0000741e+00	   1.0000741e+00	   1.0000830e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	
   1.3586434e+01	   1.0000059e+00	   1.0000055e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000592e+00	   1.0000561e+00	   1.0000561e+00	   1.0000561e+00	   1.0000562e+00	   1.0000562e+00	   1.0000652e+00	   1.0000653e+00	   1.0000652e+00	   1.0000652e+00	   1.0000652e+00	   1.0000689e+00	   1.0000688e+00	   1.0000688e+00	   1.0000688e+00	   1.0000687e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	
   1.3847692e+01	   9.9999958e-01	   9.9999927e-01	   9.9999954e-01	   9.9999956e-01	   9.9999954e-01	   1.0000530e+00	   1.0000530e+00	   1.0000530e+00	   1.0000531e+00	   1.0000530e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	
   1.4108951e+01	   9.9999258e-01	   9.9999233e-01	   9.9999253e-01	   9.9999254e-01	   9.9999255e-01	   1.0000460e+00	   1.0000460e+00	   1.0000460e+00	   1.0000461e+00	   1.0000461e+00	   1.0000430e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000556e+00	   1.0000556e+00	   1.0000556e+00	   1.0000557e+00	   1.0000557e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	
   1.4433394e+01	   9.9998319e-01	   9.9998297e-01	   9.9998312e-01	   9.9998312e-01	   9.9998313e-01	   1.0000367e+00	   1.0000367e+00	   1.0000366e+00	   1.0000366e+00	   1.0000367e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000463e+00	   1.0000463e+00	   1.0000462e+00	   1.0000463e+00	   1.0000463e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	
   1.4757837e+01	   9.9997329e-01	   9.9997308e-01	   9.9997323e-01	   9.9997323e-01	   9.9997322e-01	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000236e+00	   1.0000236e+00	   1.0000236e+00	   1.0000237e+00	   1.0000236e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000364e+00	   1.0000364e+00	   1.0000364e+00	   1.0000363e+00	   1.0000364e+00	   1.0000453e+00	   1.0000453e+00	   1.0000454e+00	   1.0000454e+00	   1.0000454e+00	
   1.5082279e+01	   9.9996319e-01	   9.9996300e-01	   9.9996316e-01	   9.9996316e-01	   9.9996315e-01	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	
   1.5406722e+01	   9.9995319e-01	   9.9995304e-01	   9.9995317e-01	   9.9995318e-01	   9.9995318e-01	   1.0000067e+00	   1.0000067e+00	   1.0000068e+00	   1.0000068e+00	   1.0000068e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000127e+00	   1.0000127e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000253e+00	   1.0000253e+00	   1.0000253e+00	   1.0000254e+00	   1.0000254e+00	
   1.5932176e+01	   9.9993795e-01	   9.9993783e-01	   9.9993794e-01	   9.9993793e-01	   9.9993794e-01	   9.9999155e-01	   9.9999154e-01	   9.9999155e-01	   9.9999155e-01	   9.9999156e-01	   9.9998840e-01	   9.9998840e-01	   9.9998840e-01	   9.9998839e-01	   9.9998839e-01	   9.9999755e-01	   9.9999755e-01	   9.9999756e-01	   9.9999756e-01	   9.9999757e-01	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	
   1.6457630e+01	   9.9992447e-01	   9.9992436e-01	   9.9992445e-01	   9.9992444e-01	   9.9992445e-01	   9.9997809e-01	   9.9997808e-01	   9.9997809e-01	   9.9997809e-01	   9.9997809e-01	   9.9997491e-01	   9.9997492e-01	   9.9997494e-01	   9.9997493e-01	   9.9997493e-01	   9.9998410e-01	   9.9998410e-01	   9.9998411e-01	   9.9998410e-01	   9.9998411e-01	   9.9998773e-01	   9.9998772e-01	   9.9998773e-01	   9.9998771e-01	   9.9998771e-01	   9.9999673e-01	   9.9999673e-01	   9.9999673e-01	   9.9999674e-01	   9.9999674e-01	
   1.6848098e+01	   9.9991591e-01	   9.9991582e-01	   9.9991590e-01	   9.9991589e-01	   9.9991590e-01	   9.9996955e-01	   9.9996954e-01	   9.9996956e-01	   9.9996956e-01	   9.9996956e-01	   9.9996638e-01	   9.9996638e-01	   9.9996639e-01	   9.9996639e-01	   9.9996640e-01	   9.9997557e-01	   9.9997557e-01	   9.9997558e-01	   9.9997558e-01	   9.9997558e-01	   9.9997919e-01	   9.9997919e-01	   9.9997920e-01	   9.9997918e-01	   9.9997917e-01	   9.9998821e-01	   9.9998821e-01	   9.9998821e-01	   9.9998822e-01	   9.9998822e-01	
   1.7238566e+01	   9.9990884e-01	   9.9990877e-01	   9.9990884e-01	   9.9990884e-01	   9.9990884e-01	   9.9996250e-01	   9.9996249e-01	   9.9996251e-01	   9.9996251e-01	   9.9996252e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9996852e-01	   9.9996852e-01	   9.9996854e-01	   9.9996854e-01	   9.9996854e-01	   9.9997215e-01	   9.9997214e-01	   9.9997216e-01	   9.9997214e-01	   9.9997214e-01	   9.9998118e-01	   9.9998117e-01	   9.9998117e-01	   9.9998118e-01	   9.9998119e-01	
   1.7629034e+01	   9.9990337e-01	   9.9990331e-01	   9.9990337e-01	   9.9990336e-01	   9.9990337e-01	   9.9995704e-01	   9.9995703e-01	   9.9995705e-01	   9.9995705e-01	   9.9995705e-01	   9.9995388e-01	   9.9995388e-01	   9.9995388e-01	   9.9995387e-01	   9.9995388e-01	   9.9996307e-01	   9.9996307e-01	   9.9996308e-01	   9.9996308e-01	   9.9996309e-01	   9.9996669e-01	   9.9996669e-01	   9.9996670e-01	   9.9996668e-01	   9.9996669e-01	   9.9997572e-01	   9.9997572e-01	   9.9997571e-01	   9.9997573e-01	   9.9997573e-01	
   1.7917664e+01	   9.9990037e-01	   9.9990032e-01	   9.9990037e-01	   9.9990036e-01	   9.9990037e-01	   9.9995405e-01	   9.9995404e-01	   9.9995405e-01	   9.9995405e-01	   9.9995405e-01	   9.9995088e-01	   9.9995087e-01	   9.9995089e-01	   9.9995088e-01	   9.9995088e-01	   9.9996007e-01	   9.9996007e-01	   9.9996009e-01	   9.9996008e-01	   9.9996009e-01	   9.9996370e-01	   9.9996369e-01	   9.9996371e-01	   9.9996368e-01	   9.9996369e-01	   9.9997273e-01	   9.9997272e-01	   9.9997272e-01	   9.9997273e-01	   9.9997274e-01	
   1.8206293e+01	   9.9989824e-01	   9.9989820e-01	   9.9989824e-01	   9.9989824e-01	   9.9989824e-01	   9.9995192e-01	   9.9995191e-01	   9.9995193e-01	   9.9995193e-01	   9.9995193e-01	   9.9994875e-01	   9.9994875e-01	   9.9994876e-01	   9.9994876e-01	   9.9994876e-01	   9.9995795e-01	   9.9995795e-01	   9.9995797e-01	   9.9995796e-01	   9.9995797e-01	   9.9996158e-01	   9.9996157e-01	   9.9996158e-01	   9.9996156e-01	   9.9996156e-01	   9.9997061e-01	   9.9997060e-01	   9.9997060e-01	   9.9997061e-01	   9.9997062e-01	
   1.8494923e+01	   9.9989697e-01	   9.9989693e-01	   9.9989697e-01	   9.9989697e-01	   9.9989697e-01	   9.9995065e-01	   9.9995064e-01	   9.9995066e-01	   9.9995065e-01	   9.9995066e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9995668e-01	   9.9995668e-01	   9.9995670e-01	   9.9995669e-01	   9.9995670e-01	   9.9996030e-01	   9.9996030e-01	   9.9996031e-01	   9.9996029e-01	   9.9996029e-01	   9.9996934e-01	   9.9996933e-01	   9.9996933e-01	   9.9996934e-01	   9.9996935e-01	
   1.8783552e+01	   9.9989651e-01	   9.9989647e-01	   9.9989651e-01	   9.9989651e-01	   9.9989651e-01	   9.9995019e-01	   9.9995018e-01	   9.9995020e-01	   9.9995019e-01	   9.9995020e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9995622e-01	   9.9995622e-01	   9.9995623e-01	   9.9995623e-01	   9.9995623e-01	   9.9995984e-01	   9.9995983e-01	   9.9995985e-01	   9.9995983e-01	   9.9995983e-01	   9.9996888e-01	   9.9996887e-01	   9.9996887e-01	   9.9996888e-01	   9.9996888e-01	
   1.9339266e+01	   9.9989771e-01	   9.9989768e-01	   9.9989771e-01	   9.9989771e-01	   9.9989771e-01	   9.9995138e-01	   9.9995137e-01	   9.9995139e-01	   9.9995138e-01	   9.9995139e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9995741e-01	   9.9995742e-01	   9.9995743e-01	   9.9995742e-01	   9.9995743e-01	   9.9996103e-01	   9.9996102e-01	   9.9996104e-01	   9.9996102e-01	   9.9996102e-01	   9.9997007e-01	   9.9997006e-01	   9.9997006e-01	   9.9997007e-01	   9.9997007e-01	
   1.9894979e+01	   9.9990128e-01	   9.9990125e-01	   9.9990127e-01	   9.9990127e-01	   9.9990127e-01	   9.9995493e-01	   9.9995492e-01	   9.9995493e-01	   9.9995493e-01	   9.9995493e-01	   9.9995177e-01	   9.9995177e-01	   9.9995178e-01	   9.9995177e-01	   9.9995178e-01	   9.9996096e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996458e-01	   9.9996457e-01	   9.9996458e-01	   9.9996457e-01	   9.9996457e-01	   9.9997361e-01	   9.9997360e-01	   9.9997360e-01	   9.9997361e-01	   9.9997361e-01	
   2.0450693e+01	   9.9990666e-01	   9.9990664e-01	   9.9990666e-01	   9.9990666e-01	   9.9990666e-01	   9.9996030e-01	   9.9996029e-01	   9.9996030e-01	   9.9996030e-01	   9.9996030e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9996633e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996994e-01	   9.9996993e-01	   9.9996994e-01	   9.9996993e-01	   9.9996993e-01	   9.9997897e-01	   9.9997896e-01	   9.9997896e-01	   9.9997897e-01	   9.9997897e-01	
   2.1006406e+01	   9.9991328e-01	   9.9991327e-01	   9.9991328e-01	   9.9991328e-01	   9.9991328e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996376e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9997293e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997654e-01	   9.9997653e-01	   9.9997654e-01	   9.9997654e-01	   9.9997654e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	
   2.1562120e+01	   9.9992057e-01	   9.9992056e-01	   9.9992057e-01	   9.9992057e-01	   9.9992057e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997103e-01	   9.9997102e-01	   9.9997103e-01	   9.9997103e-01	   9.9997103e-01	   9.9998020e-01	   9.9998021e-01	   9.9998020e-01	   9.9998020e-01	   9.9998020e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	
   2.2389810e+01	   9.9993156e-01	   9.9993155e-01	   9.9993156e-01	   9.9993156e-01	   9.9993156e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	
   2.3217501e+01	   9.9994147e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999188e-01	   9.9999188e-01	   9.9999187e-01	   9.9999188e-01	   9.9999188e-01	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	
   2.4045192e+01	   9.9994934e-01	   9.9994933e-01	   9.9994933e-01	   9.9994934e-01	   9.9994933e-01	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	
   2.4872883e+01	   9.9995473e-01	   9.9995472e-01	   9.9995473e-01	   9.9995473e-01	   9.9995473e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	
   2.5700573e+01	   9.9995762e-01	   9.9995761e-01	   9.9995762e-01	   9.9995762e-01	   9.9995762e-01	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	
   2.6528264e+01	   9.9995832e-01	   9.9995831e-01	   9.9995832e-01	   9.9995832e-01	   9.9995832e-01	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	
   2.7629265e+01	   9.9995677e-01	   9.9995675e-01	   9.9995676e-01	   9.9995676e-01	   9.9995676e-01	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	
   2.8545053e+01	   9.9995418e-01	   9.9995416e-01	   9.9995417e-01	   9.9995417e-01	   9.9995417e-01	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	
   2.9460841e+01	   9.9995126e-01	   9.9995124e-01	   9.9995125e-01	   9.9995125e-01	   9.9995125e-01	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000017e+00	   1.0000016e+00	   1.0000017e+00	   1.0000017e+00	   1.0000017e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	
   3.0376629e+01	   9.9994863e-01	   9.9994862e-01	   9.9994863e-01	   9.9994863e-01	   9.9994863e-01	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	
   3.1292417e+01	   9.9994670e-01	   9.9994669e-01	   9.9994670e-01	   9.9994670e-01	   9.9994670e-01	   1.0000002e+00	   1.0000002e+00	   1.0000003e+00	   1.0000003e+00	   1.0000003e+00	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	
   3.2208205e+01	   9.9994565e-01	   9.9994563e-01	   9.9994565e-01	   9.9994565e-01	   9.9994565e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999606e-01	   9.9999605e-01	   9.9999606e-01	   9.9999606e-01	   9.9999606e-01	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	
   3.3325929e+01	   9.9994548e-01	   9.9994546e-01	   9.9994548e-01	   9.9994548e-01	   9.9994548e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999589e-01	   9.9999588e-01	   9.9999589e-01	   9.9999589e-01	   9.9999589e-01	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	
   3.4443653e+01	   9.9994627e-01	   9.9994626e-01	   9.9994627e-01	   9.9994627e-01	   9.9994627e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	
   3.5000000e+01	   9.9994690e-01	   9.9994688e-01	   9.9994689e-01	   9.9994689e-01	   9.9994689e-01	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/Freq_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999989e-01	   9.9999981e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999985e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9999982e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9999981e-01	   9.9999968e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9999981e-01	   9.9999967e-01	   9.9999980e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9999981e-01	   9.9999966e-01	   9.9999979e-01	   9.9999986e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9999980e-01	   9.9999966e-01	   9.9999979e-01	   9.9999985e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9999977e-01	   9.9999959e-01	   9.9999975e-01	   9.9999983e-01	   9.9999988e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9999973e-01	   9.9999953e-01	   9.9999971e-01	   9.9999980e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9999969e-01	   9.9999946e-01	   9.9999967e-01	   9.9999977e-01	   9.9999984e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9999960e-01	   9.9999931e-01	   9.9999958e-01	   9.9999971e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9999951e-01	   9.9999915e-01	   9.9999948e-01	   9.9999964e-01	   9.9999975e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9999945e-01	   9.9999904e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030010e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030020e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030030e+00	   9.9999945e-01	   9.9999903e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030130e+00	   9.9999944e-01	   9.9999902e-01	   9.9999941e-01	   9.9999959e-01	   9.9999971e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030230e+00	   9.9999944e-01	   9.9999901e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0030330e+00	   9.9999943e-01	   9.9999900e-01	   9.9999940e-01	   9.9999958e-01	   9.9999970e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0031330e+00	   9.9999938e-01	   9.9999891e-01	   9.9999934e-01	   9.9999954e-01	   9.9999967e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0032330e+00	   9.9999932e-01	   9.9999881e-01	   9.9999928e-01	   9.9999950e-01	   9.9999964e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0033330e+00	   9.9999927e-01	   9.9999872e-01	   9.9999922e-01	   9.9999946e-01	   9.9999962e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0035776e+00	   9.9999913e-01	   9.9999848e-01	   9.9999908e-01	   9.9999936e-01	   9.9999954e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0038222e+00	   9.9999900e-01	   9.9999825e-01	   9.9999894e-01	   9.9999926e-01	   9.9999947e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040000e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040010e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040020e+00	   9.9999890e-01	   9.9999808e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040030e+00	   9.9999890e-01	   9.9999807e-01	   9.9999883e-01	   9.9999919e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040130e+00	   9.9999890e-01	   9.9999806e-01	   9.9999882e-01	   9.9999918e-01	   9.9999942e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040230e+00	   9.9999889e-01	   9.9999805e-01	   9.9999882e-01	   9.9999918e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0040330e+00	   9.9999888e-01	   9.9999804e-01	   9.9999881e-01	   9.9999917e-01	   9.9999941e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0041330e+00	   9.9999881e-01	   9.9999791e-01	   9.9999873e-01	   9.9999912e-01	   9.9999937e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0042330e+00	   9.9999874e-01	   9.9999778e-01	   9.9999865e-01	   9.9999906e-01	   9.9999933e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0043330e+00	   9.9999866e-01	   9.9999765e-01	   9.9999858e-01	   9.9999901e-01	   9.9999930e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0045779e+00	   9.9999849e-01	   9.9999734e-01	   9.9999839e-01	   9.9999888e-01	   9.9999920e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0048228e+00	   9.9999831e-01	   9.9999703e-01	   9.9999820e-01	   9.9999874e-01	   9.9999911e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050000e+00	   9.9999819e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050010e+00	   9.9999818e-01	   9.9999681e-01	   9.9999807e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050020e+00	   9.9999818e-01	   9.9999681e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050030e+00	   9.9999818e-01	   9.9999680e-01	   9.9999806e-01	   9.9999865e-01	   9.9999904e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050130e+00	   9.9999817e-01	   9.9999679e-01	   9.9999805e-01	   9.9999864e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050230e+00	   9.9999817e-01	   9.9999677e-01	   9.9999804e-01	   9.9999863e-01	   9.9999903e-01	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0050330e+00	   9.9999816e-01	   9.9999676e-01	   9.9999803e-01	   9.9999863e-01	   9.9999902e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0051330e+00	   9.9999807e-01	   9.9999660e-01	   9.9999794e-01	   9.9999856e-01	   9.9999898e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0052330e+00	   9.9999798e-01	   9.9999644e-01	   9.9999784e-01	   9.9999849e-01	   9.9999893e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0053330e+00	   9.9999789e-01	   9.9999628e-01	   9.9999775e-01	   9.9999843e-01	   9.9999888e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0055782e+00	   9.9999767e-01	   9.9999589e-01	   9.9999751e-01	   9.9999826e-01	   9.9999876e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0058234e+00	   9.9999745e-01	   9.9999551e-01	   9.9999728e-01	   9.9999810e-01	   9.9999865e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060000e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060010e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060020e+00	   9.9999730e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060030e+00	   9.9999729e-01	   9.9999523e-01	   9.9999711e-01	   9.9999798e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060130e+00	   9.9999728e-01	   9.9999521e-01	   9.9999710e-01	   9.9999797e-01	   9.9999856e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060230e+00	   9.9999727e-01	   9.9999519e-01	   9.9999709e-01	   9.9999796e-01	   9.9999855e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0060330e+00	   9.9999726e-01	   9.9999517e-01	   9.9999708e-01	   9.9999795e-01	   9.9999854e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0061330e+00	   9.9999716e-01	   9.9999498e-01	   9.9999696e-01	   9.9999787e-01	   9.9999849e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0062330e+00	   9.9999705e-01	   9.9999479e-01	   9.9999685e-01	   9.9999779e-01	   9.9999843e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0063330e+00	   9.9999695e-01	   9.9999460e-01	   9.9999674e-01	   9.9999771e-01	   9.9999837e-01	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0065784e+00	   9.9999669e-01	   9.9999414e-01	   9.9999646e-01	   9.9999752e-01	   9.9999823e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0068238e+00	   9.9999643e-01	   9.9999368e-01	   9.9999618e-01	   9.9999732e-01	   9.9999809e-01	   9.9999998e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070000e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070010e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070020e+00	   9.9999625e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070030e+00	   9.9999624e-01	   9.9999335e-01	   9.9999598e-01	   9.9999718e-01	   9.9999799e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070130e+00	   9.9999623e-01	   9.9999333e-01	   9.9999597e-01	   9.9999717e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070230e+00	   9.9999622e-01	   9.9999330e-01	   9.9999595e-01	   9.9999716e-01	   9.9999798e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0070330e+00	   9.9999621e-01	   9.9999328e-01	   9.9999594e-01	   9.9999715e-01	   9.9999797e-01	   9.9999998e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0071330e+00	   9.9999608e-01	   9.9999306e-01	   9.9999581e-01	   9.9999706e-01	   9.9999790e-01	   9.9999998e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0072330e+00	   9.9999596e-01	   9.9999284e-01	   9.9999568e-01	   9.9999697e-01	   9.9999784e-01	   9.9999997e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0073330e+00	   9.9999584e-01	   9.9999263e-01	   9.9999554e-01	   9.9999688e-01	   9.9999777e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   9.9999996e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0075786e+00	   9.9999554e-01	   9.9999209e-01	   9.9999522e-01	   9.9999665e-01	   9.9999761e-01	   9.9999997e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999996e-01	   9.9999995e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0078241e+00	   9.9999525e-01	   9.9999156e-01	   9.9999490e-01	   9.9999642e-01	   9.9999745e-01	   9.9999996e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999997e-01	   9.9999995e-01	   9.9999994e-01	   9.9999995e-01	   9.9999996e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080000e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080010e+00	   9.9999504e-01	   9.9999118e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080020e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080030e+00	   9.9999504e-01	   9.9999117e-01	   9.9999467e-01	   9.9999626e-01	   9.9999733e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080130e+00	   9.9999502e-01	   9.9999115e-01	   9.9999465e-01	   9.9999625e-01	   9.9999732e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080230e+00	   9.9999501e-01	   9.9999112e-01	   9.9999464e-01	   9.9999624e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0080330e+00	   9.9999499e-01	   9.9999110e-01	   9.9999462e-01	   9.9999623e-01	   9.9999731e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999994e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0081330e+00	   9.9999486e-01	   9.9999085e-01	   9.9999448e-01	   9.9999612e-01	   9.9999723e-01	   9.9999996e-01	   9.9999993e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999995e-01	   9.9999993e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0082330e+00	   9.9999472e-01	   9.9999060e-01	   9.9999433e-01	   9.9999601e-01	   9.9999715e-01	   9.9999996e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0083330e+00	   9.9999458e-01	   9.9999035e-01	   9.9999418e-01	   9.9999591e-01	   9.9999708e-01	   9.9999995e-01	   9.9999992e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999996e-01	   9.9999994e-01	   9.9999993e-01	   9.9999993e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0085787e+00	   9.9999425e-01	   9.9998975e-01	   9.9999381e-01	   9.9999565e-01	   9.9999689e-01	   9.9999995e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999992e-01	   9.9999994e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0088244e+00	   9.9999392e-01	   9.9998914e-01	   9.9999345e-01	   9.9999539e-01	   9.9999671e-01	   9.9999994e-01	   9.9999990e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999992e-01	   9.9999991e-01	   9.9999991e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090000e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090010e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090020e+00	   9.9999368e-01	   9.9998871e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090030e+00	   9.9999368e-01	   9.9998870e-01	   9.9999319e-01	   9.9999521e-01	   9.9999658e-01	   9.9999994e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090130e+00	   9.9999366e-01	   9.9998868e-01	   9.9999317e-01	   9.9999520e-01	   9.9999657e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999991e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090230e+00	   9.9999365e-01	   9.9998865e-01	   9.9999315e-01	   9.9999518e-01	   9.9999656e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0090330e+00	   9.9999363e-01	   9.9998862e-01	   9.9999314e-01	   9.9999517e-01	   9.9999655e-01	   9.9999993e-01	   9.9999989e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999994e-01	   9.9999992e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0091330e+00	   9.9999348e-01	   9.9998834e-01	   9.9999297e-01	   9.9999506e-01	   9.9999647e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999990e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0092330e+00	   9.9999333e-01	   9.9998807e-01	   9.9999281e-01	   9.9999494e-01	   9.9999638e-01	   9.9999993e-01	   9.9999988e-01	   9.9999993e-01	   9.9999995e-01	   9.9999996e-01	   9.9999994e-01	   9.9999991e-01	   9.9999989e-01	   9.9999990e-01	   9.9999992e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0093330e+00	   9.9999318e-01	   9.9998779e-01	   9.9999264e-01	   9.9999482e-01	   9.9999630e-01	   9.9999992e-01	   9.9999987e-01	   9.9999992e-01	   9.9999995e-01	   9.9999996e-01	   9.9999993e-01	   9.9999990e-01	   9.9999989e-01	   9.9999989e-01	   9.9999991e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0095788e+00	   9.9999280e-01	   9.9998712e-01	   9.9999223e-01	   9.9999453e-01	   9.9999609e-01	   9.9999992e-01	   9.9999986e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999992e-01	   9.9999989e-01	   9.9999987e-01	   9.9999988e-01	   9.9999990e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0098247e+00	   9.9999244e-01	   9.9998644e-01	   9.9999183e-01	   9.9999425e-01	   9.9999588e-01	   9.9999991e-01	   9.9999984e-01	   9.9999991e-01	   9.9999993e-01	   9.9999995e-01	   9.9999992e-01	   9.9999988e-01	   9.9999986e-01	   9.9999987e-01	   9.9999989e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100000e+00	   9.9999218e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999574e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100010e+00	   9.9999217e-01	   9.9998596e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100020e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100030e+00	   9.9999217e-01	   9.9998595e-01	   9.9999154e-01	   9.9999404e-01	   9.9999573e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100130e+00	   9.9999215e-01	   9.9998592e-01	   9.9999152e-01	   9.9999402e-01	   9.9999572e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100230e+00	   9.9999214e-01	   9.9998589e-01	   9.9999150e-01	   9.9999401e-01	   9.9999571e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999986e-01	   9.9999988e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0100330e+00	   9.9999212e-01	   9.9998586e-01	   9.9999148e-01	   9.9999400e-01	   9.9999570e-01	   9.9999990e-01	   9.9999983e-01	   9.9999990e-01	   9.9999993e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999985e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0101330e+00	   9.9999196e-01	   9.9998555e-01	   9.9999130e-01	   9.9999387e-01	   9.9999561e-01	   9.9999990e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999995e-01	   9.9999991e-01	   9.9999987e-01	   9.9999984e-01	   9.9999985e-01	   9.9999988e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   1.0000000e+00	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0102330e+00	   9.9999179e-01	   9.9998525e-01	   9.9999112e-01	   9.9999374e-01	   9.9999552e-01	   9.9999989e-01	   9.9999982e-01	   9.9999989e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0103330e+00	   9.9999162e-01	   9.9998495e-01	   9.9999093e-01	   9.9999361e-01	   9.9999542e-01	   9.9999989e-01	   9.9999981e-01	   9.9999988e-01	   9.9999992e-01	   9.9999994e-01	   9.9999990e-01	   9.9999986e-01	   9.9999983e-01	   9.9999984e-01	   9.9999987e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0105789e+00	   9.9999122e-01	   9.9998420e-01	   9.9999049e-01	   9.9999329e-01	   9.9999520e-01	   9.9999988e-01	   9.9999979e-01	   9.9999987e-01	   9.9999991e-01	   9.9999994e-01	   9.9999989e-01	   9.9999984e-01	   9.9999981e-01	   9.9999982e-01	   9.9999986e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0108249e+00	   9.9999082e-01	   9.9998346e-01	   9.9999004e-01	   9.9999297e-01	   9.9999497e-01	   9.9999987e-01	   9.9999977e-01	   9.9999986e-01	   9.9999990e-01	   9.9999993e-01	   9.9999988e-01	   9.9999983e-01	   9.9999980e-01	   9.9999980e-01	   9.9999984e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0110708e+00	   9.9999042e-01	   9.9998271e-01	   9.9998960e-01	   9.9999266e-01	   9.9999474e-01	   9.9999985e-01	   9.9999975e-01	   9.9999985e-01	   9.9999989e-01	   9.9999992e-01	   9.9999987e-01	   9.9999981e-01	   9.9999978e-01	   9.9999979e-01	   9.9999983e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0113168e+00	   9.9999002e-01	   9.9998197e-01	   9.9998916e-01	   9.9999234e-01	   9.9999451e-01	   9.9999984e-01	   9.9999973e-01	   9.9999984e-01	   9.9999989e-01	   9.9999992e-01	   9.9999986e-01	   9.9999980e-01	   9.9999976e-01	   9.9999977e-01	   9.9999981e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999997e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	
   1.0118571e+00	   9.9998916e-01	   9.9998036e-01	   9.9998820e-01	   9.9999166e-01	   9.9999401e-01	   9.9999981e-01	   9.9999968e-01	   9.9999981e-01	   9.9999986e-01	   9.9999990e-01	   9.9999983e-01	   9.9999976e-01	   9.9999971e-01	   9.9999973e-01	   9.9999978e-01	   9.9999994e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   9.9999999e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0123975e+00	   9.9998832e-01	   9.9997876e-01	   9.9998724e-01	   9.9999097e-01	   9.9999352e-01	   9.9999978e-01	   9.9999962e-01	   9.9999977e-01	   9.9999984e-01	   9.9999989e-01	   9.9999980e-01	   9.9999971e-01	   9.9999966e-01	   9.9999968e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999999e-01	   9.9999998e-01	   9.9999998e-01	   9.9999994e-01	   9.9999995e-01	   9.9999999e-01	   9.9999999e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0129379e+00	   9.9998749e-01	   9.9997717e-01	   9.9998630e-01	   9.9999030e-01	   9.9999302e-01	   9.9999974e-01	   9.9999956e-01	   9.9999974e-01	   9.9999981e-01	   9.9999987e-01	   9.9999976e-01	   9.9999967e-01	   9.9999961e-01	   9.9999962e-01	   9.9999969e-01	   9.9999991e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999998e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999993e-01	   9.9999993e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0134783e+00	   9.9998667e-01	   9.9997560e-01	   9.9998537e-01	   9.9998963e-01	   9.9999253e-01	   9.9999970e-01	   9.9999949e-01	   9.9999970e-01	   9.9999978e-01	   9.9999985e-01	   9.9999973e-01	   9.9999961e-01	   9.9999955e-01	   9.9999956e-01	   9.9999965e-01	   9.9999990e-01	   9.9999993e-01	   9.9999996e-01	   9.9999996e-01	   9.9999998e-01	   9.9999998e-01	   9.9999997e-01	   9.9999997e-01	   9.9999992e-01	   9.9999992e-01	   9.9999999e-01	   9.9999999e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0148230e+00	   9.9998471e-01	   9.9997173e-01	   9.9998310e-01	   9.9998798e-01	   9.9999133e-01	   9.9999959e-01	   9.9999930e-01	   9.9999958e-01	   9.9999970e-01	   9.9999979e-01	   9.9999962e-01	   9.9999946e-01	   9.9999937e-01	   9.9999939e-01	   9.9999951e-01	   9.9999984e-01	   9.9999989e-01	   9.9999993e-01	   9.9999994e-01	   9.9999996e-01	   9.9999997e-01	   9.9999995e-01	   9.9999995e-01	   9.9999987e-01	   9.9999987e-01	   9.9999999e-01	   9.9999998e-01	   9.9999993e-01	   9.9999998e-01	   9.9999999e-01	
   1.0161677e+00	   9.9998285e-01	   9.9996795e-01	   9.9998088e-01	   9.9998637e-01	   9.9999014e-01	   9.9999945e-01	   9.9999908e-01	   9.9999944e-01	   9.9999960e-01	   9.9999972e-01	   9.9999949e-01	   9.9999928e-01	   9.9999916e-01	   9.9999919e-01	   9.9999934e-01	   9.9999977e-01	   9.9999985e-01	   9.9999990e-01	   9.9999992e-01	   9.9999995e-01	   9.9999995e-01	   9.9999993e-01	   9.9999992e-01	   9.9999980e-01	   9.9999980e-01	   9.9999998e-01	   9.9999997e-01	   9.9999990e-01	   9.9999997e-01	   9.9999998e-01	
   1.0175124e+00	   9.9998108e-01	   9.9996425e-01	   9.9997873e-01	   9.9998479e-01	   9.9998897e-01	   9.9999930e-01	   9.9999882e-01	   9.9999929e-01	   9.9999949e-01	   9.9999964e-01	   9.9999935e-01	   9.9999908e-01	   9.9999893e-01	   9.9999896e-01	   9.9999916e-01	   9.9999968e-01	   9.9999979e-01	   9.9999987e-01	   9.9999989e-01	   9.9999992e-01	   9.9999993e-01	   9.9999990e-01	   9.9999988e-01	   9.9999971e-01	   9.9999972e-01	   9.9999997e-01	   9.9999995e-01	   9.9999986e-01	   9.9999996e-01	   9.9999997e-01	
   1.0188571e+00	   9.9997939e-01	   9.9996063e-01	   9.9997663e-01	   9.9998324e-01	   9.9998781e-01	   9.9999913e-01	   9.9999854e-01	   9.9999912e-01	   9.9999937e-01	   9.9999955e-01	   9.9999918e-01	   9.9999885e-01	   9.9999867e-01	   9.9999871e-01	   9.9999895e-01	   9.9999958e-01	   9.9999972e-01	   9.9999982e-01	   9.9999985e-01	   9.9999990e-01	   9.9999990e-01	   9.9999986e-01	   9.9999984e-01	   9.9999961e-01	   9.9999961e-01	   9.9999996e-01	   9.9999993e-01	   9.9999980e-01	   9.9999995e-01	   9.9999996e-01	
   1.0202018e+00	   9.9997779e-01	   9.9995708e-01	   9.9997459e-01	   9.9998173e-01	   9.9998668e-01	   9.9999895e-01	   9.9999824e-01	   9.9999894e-01	   9.9999924e-01	   9.9999945e-01	   9.9999901e-01	   9.9999860e-01	   9.9999838e-01	   9.9999843e-01	   9.9999872e-01	   9.9999945e-01	   9.9999963e-01	   9.9999977e-01	   9.9999981e-01	   9.9999987e-01	   9.9999987e-01	   9.9999982e-01	   9.9999979e-01	   9.9999948e-01	   9.9999949e-01	   9.9999994e-01	   9.9999991e-01	   9.9999974e-01	   9.9999993e-01	   9.9999995e-01	
   1.0225652e+00	   9.9997516e-01	   9.9995101e-01	   9.9997112e-01	   9.9997914e-01	   9.9998471e-01	   9.9999860e-01	   9.9999766e-01	   9.9999860e-01	   9.9999899e-01	   9.9999927e-01	   9.9999866e-01	   9.9999811e-01	   9.9999784e-01	   9.9999790e-01	   9.9999828e-01	   9.9999919e-01	   9.9999946e-01	   9.9999966e-01	   9.9999971e-01	   9.9999980e-01	   9.9999979e-01	   9.9999972e-01	   9.9999967e-01	   9.9999919e-01	   9.9999921e-01	   9.9999991e-01	   9.9999986e-01	   9.9999960e-01	   9.9999990e-01	   9.9999992e-01	
   1.0249286e+00	   9.9997273e-01	   9.9994512e-01	   9.9996780e-01	   9.9997662e-01	   9.9998279e-01	   9.9999822e-01	   9.9999704e-01	   9.9999823e-01	   9.9999872e-01	   9.9999907e-01	   9.9999827e-01	   9.9999758e-01	   9.9999724e-01	   9.9999731e-01	   9.9999780e-01	   9.9999888e-01	   9.9999924e-01	   9.9999953e-01	   9.9999960e-01	   9.9999972e-01	   9.9999970e-01	   9.9999959e-01	   9.9999952e-01	   9.9999884e-01	   9.9999886e-01	   9.9999987e-01	   9.9999980e-01	   9.9999943e-01	   9.9999985e-01	   9.9999988e-01	
   1.0272919e+00	   9.9997048e-01	   9.9993942e-01	   9.9996461e-01	   9.9997418e-01	   9.9998091e-01	   9.9999782e-01	   9.9999638e-01	   9.9999785e-01	   9.9999843e-01	   9.9999886e-01	   9.9999785e-01	   9.9999700e-01	   9.9999661e-01	   9.9999669e-01	   9.9999728e-01	   9.9999852e-01	   9.9999900e-01	   9.9999938e-01	   9.9999947e-01	   9.9999963e-01	   9.9999959e-01	   9.9999944e-01	   9.9999934e-01	   9.9999841e-01	   9.9999843e-01	   9.9999982e-01	   9.9999973e-01	   9.9999922e-01	   9.9999979e-01	   9.9999984e-01	
   1.0296553e+00	   9.9996839e-01	   9.9993387e-01	   9.9996154e-01	   9.9997180e-01	   9.9997907e-01	   9.9999739e-01	   9.9999571e-01	   9.9999746e-01	   9.9999813e-01	   9.9999864e-01	   9.9999741e-01	   9.9999639e-01	   9.9999596e-01	   9.9999603e-01	   9.9999674e-01	   9.9999812e-01	   9.9999872e-01	   9.9999921e-01	   9.9999933e-01	   9.9999953e-01	   9.9999945e-01	   9.9999925e-01	   9.9999914e-01	   9.9999791e-01	   9.9999794e-01	   9.9999976e-01	   9.9999964e-01	   9.9999898e-01	   9.9999973e-01	   9.9999979e-01	
   1.0320187e+00	   9.9996644e-01	   9.9992848e-01	   9.9995857e-01	   9.9996949e-01	   9.9997725e-01	   9.9999696e-01	   9.9999501e-01	   9.9999705e-01	   9.9999782e-01	   9.9999841e-01	   9.9999694e-01	   9.9999575e-01	   9.9999527e-01	   9.9999534e-01	   9.9999617e-01	   9.9999768e-01	   9.9999842e-01	   9.9999903e-01	   9.9999917e-01	   9.9999942e-01	   9.9999930e-01	   9.9999904e-01	   9.9999890e-01	   9.9999734e-01	   9.9999738e-01	   9.9999970e-01	   9.9999954e-01	   9.9999871e-01	   9.9999965e-01	   9.9999973e-01	
   1.0354334e+00	   9.9996383e-01	   9.9992092e-01	   9.9995446e-01	   9.9996623e-01	   9.9997468e-01	   9.9999631e-01	   9.9999399e-01	   9.9999646e-01	   9.9999736e-01	   9.9999807e-01	   9.9999623e-01	   9.9999479e-01	   9.9999426e-01	   9.9999432e-01	   9.9999531e-01	   9.9999700e-01	   9.9999795e-01	   9.9999874e-01	   9.9999891e-01	   9.9999924e-01	   9.9999904e-01	   9.9999869e-01	   9.9999851e-01	   9.9999641e-01	   9.9999646e-01	   9.9999958e-01	   9.9999937e-01	   9.9999828e-01	   9.9999953e-01	   9.9999963e-01	
   1.0388482e+00	   9.9996143e-01	   9.9991361e-01	   9.9995054e-01	   9.9996307e-01	   9.9997215e-01	   9.9999564e-01	   9.9999295e-01	   9.9999587e-01	   9.9999689e-01	   9.9999771e-01	   9.9999548e-01	   9.9999378e-01	   9.9999323e-01	   9.9999326e-01	   9.9999443e-01	   9.9999625e-01	   9.9999743e-01	   9.9999842e-01	   9.9999864e-01	   9.9999904e-01	   9.9999873e-01	   9.9999828e-01	   9.9999807e-01	   9.9999536e-01	   9.9999541e-01	   9.9999945e-01	   9.9999918e-01	   9.9999779e-01	   9.9999939e-01	   9.9999951e-01	
   1.0422629e+00	   9.9995921e-01	   9.9990653e-01	   9.9994677e-01	   9.9996000e-01	   9.9996967e-01	   9.9999497e-01	   9.9999190e-01	   9.9999528e-01	   9.9999642e-01	   9.9999735e-01	   9.9999471e-01	   9.9999274e-01	   9.9999218e-01	   9.9999218e-01	   9.9999352e-01	   9.9999546e-01	   9.9999687e-01	   9.9999809e-01	   9.9999834e-01	   9.9999883e-01	   9.9999839e-01	   9.9999782e-01	   9.9999757e-01	   9.9999419e-01	   9.9999425e-01	   9.9999931e-01	   9.9999896e-01	   9.9999726e-01	   9.9999923e-01	   9.9999939e-01	
   1.0456776e+00	   9.9995713e-01	   9.9989966e-01	   9.9994316e-01	   9.9995700e-01	   9.9996723e-01	   9.9999428e-01	   9.9999085e-01	   9.9999469e-01	   9.9999593e-01	   9.9999698e-01	   9.9999391e-01	   9.9999167e-01	   9.9999113e-01	   9.9999109e-01	   9.9999260e-01	   9.9999464e-01	   9.9999628e-01	   9.9999774e-01	   9.9999802e-01	   9.9999860e-01	   9.9999801e-01	   9.9999731e-01	   9.9999703e-01	   9.9999292e-01	   9.9999298e-01	   9.9999915e-01	   9.9999872e-01	   9.9999669e-01	   9.9999905e-01	   9.9999925e-01	
   1.0490923e+00	   9.9995517e-01	   9.9989298e-01	   9.9993967e-01	   9.9995407e-01	   9.9996482e-01	   9.9999358e-01	   9.9998980e-01	   9.9999410e-01	   9.9999545e-01	   9.9999661e-01	   9.9999308e-01	   9.9999058e-01	   9.9999008e-01	   9.9998999e-01	   9.9999166e-01	   9.9999378e-01	   9.9999567e-01	   9.9999738e-01	   9.9999769e-01	   9.9999836e-01	   9.9999759e-01	   9.9999676e-01	   9.9999645e-01	   9.9999157e-01	   9.9999163e-01	   9.9999897e-01	   9.9999847e-01	   9.9999609e-01	   9.9999886e-01	   9.9999909e-01	
   1.0540034e+00	   9.9995253e-01	   9.9988370e-01	   9.9993486e-01	   9.9994996e-01	   9.9996140e-01	   9.9999256e-01	   9.9998829e-01	   9.9999327e-01	   9.9999474e-01	   9.9999606e-01	   9.9999186e-01	   9.9998897e-01	   9.9998857e-01	   9.9998838e-01	   9.9999029e-01	   9.9999251e-01	   9.9999475e-01	   9.9999683e-01	   9.9999720e-01	   9.9999799e-01	   9.9999693e-01	   9.9999588e-01	   9.9999556e-01	   9.9998948e-01	   9.9998954e-01	   9.9999869e-01	   9.9999806e-01	   9.9999518e-01	   9.9999857e-01	   9.9999885e-01	
   1.0589146e+00	   9.9995005e-01	   9.9987475e-01	   9.9993026e-01	   9.9994595e-01	   9.9995804e-01	   9.9999154e-01	   9.9998679e-01	   9.9999244e-01	   9.9999404e-01	   9.9999551e-01	   9.9999060e-01	   9.9998734e-01	   9.9998706e-01	   9.9998677e-01	   9.9998891e-01	   9.9999119e-01	   9.9999379e-01	   9.9999627e-01	   9.9999668e-01	   9.9999760e-01	   9.9999620e-01	   9.9999492e-01	   9.9999460e-01	   9.9998727e-01	   9.9998732e-01	   9.9999838e-01	   9.9999761e-01	   9.9999422e-01	   9.9999824e-01	   9.9999859e-01	
   1.0638257e+00	   9.9994771e-01	   9.9986613e-01	   9.9992584e-01	   9.9994204e-01	   9.9995472e-01	   9.9999050e-01	   9.9998529e-01	   9.9999163e-01	   9.9999332e-01	   9.9999494e-01	   9.9998930e-01	   9.9998566e-01	   9.9998556e-01	   9.9998515e-01	   9.9998751e-01	   9.9998985e-01	   9.9999279e-01	   9.9999570e-01	   9.9999614e-01	   9.9999720e-01	   9.9999541e-01	   9.9999388e-01	   9.9999359e-01	   9.9998496e-01	   9.9998500e-01	   9.9999804e-01	   9.9999713e-01	   9.9999322e-01	   9.9999789e-01	   9.9999831e-01	
   1.0687368e+00	   9.9994547e-01	   9.9985780e-01	   9.9992160e-01	   9.9993821e-01	   9.9995145e-01	   9.9998945e-01	   9.9998380e-01	   9.9999082e-01	   9.9999260e-01	   9.9999437e-01	   9.9998797e-01	   9.9998397e-01	   9.9998407e-01	   9.9998353e-01	   9.9998610e-01	   9.9998848e-01	   9.9999177e-01	   9.9999511e-01	   9.9999558e-01	   9.9999678e-01	   9.9999456e-01	   9.9999278e-01	   9.9999254e-01	   9.9998258e-01	   9.9998260e-01	   9.9999768e-01	   9.9999661e-01	   9.9999218e-01	   9.9999752e-01	   9.9999800e-01	
   1.0736480e+00	   9.9994331e-01	   9.9984977e-01	   9.9991750e-01	   9.9993446e-01	   9.9994821e-01	   9.9998840e-01	   9.9998232e-01	   9.9999002e-01	   9.9999188e-01	   9.9999379e-01	   9.9998661e-01	   9.9998224e-01	   9.9998259e-01	   9.9998190e-01	   9.9998468e-01	   9.9998710e-01	   9.9999073e-01	   9.9999451e-01	   9.9999501e-01	   9.9999634e-01	   9.9999366e-01	   9.9999161e-01	   9.9999146e-01	   9.9998014e-01	   9.9998014e-01	   9.9999729e-01	   9.9999606e-01	   9.9999111e-01	   9.9999713e-01	   9.9999767e-01	
   1.0814452e+00	   9.9994002e-01	   9.9983760e-01	   9.9991127e-01	   9.9992863e-01	   9.9994312e-01	   9.9998669e-01	   9.9997997e-01	   9.9998875e-01	   9.9999071e-01	   9.9999284e-01	   9.9998438e-01	   9.9997945e-01	   9.9998024e-01	   9.9997930e-01	   9.9998240e-01	   9.9998488e-01	   9.9998902e-01	   9.9999354e-01	   9.9999407e-01	   9.9999561e-01	   9.9999215e-01	   9.9998966e-01	   9.9998970e-01	   9.9997623e-01	   9.9997617e-01	   9.9999661e-01	   9.9999512e-01	   9.9998936e-01	   9.9999645e-01	   9.9999711e-01	
   1.0892424e+00	   9.9993684e-01	   9.9982611e-01	   9.9990532e-01	   9.9992294e-01	   9.9993809e-01	   9.9998496e-01	   9.9997763e-01	   9.9998749e-01	   9.9998952e-01	   9.9999187e-01	   9.9998208e-01	   9.9997659e-01	   9.9997791e-01	   9.9997669e-01	   9.9998009e-01	   9.9998264e-01	   9.9998727e-01	   9.9999254e-01	   9.9999309e-01	   9.9999485e-01	   9.9999053e-01	   9.9998760e-01	   9.9998789e-01	   9.9997231e-01	   9.9997217e-01	   9.9999587e-01	   9.9999410e-01	   9.9998755e-01	   9.9999572e-01	   9.9999651e-01	
   1.0970396e+00	   9.9993375e-01	   9.9981530e-01	   9.9989963e-01	   9.9991738e-01	   9.9993311e-01	   9.9998319e-01	   9.9997529e-01	   9.9998622e-01	   9.9998831e-01	   9.9999087e-01	   9.9997970e-01	   9.9997368e-01	   9.9997558e-01	   9.9997406e-01	   9.9997776e-01	   9.9998037e-01	   9.9998548e-01	   9.9999152e-01	   9.9999208e-01	   9.9999405e-01	   9.9998882e-01	   9.9998545e-01	   9.9998607e-01	   9.9996843e-01	   9.9996820e-01	   9.9999506e-01	   9.9999300e-01	   9.9998570e-01	   9.9999495e-01	   9.9999585e-01	
   1.1048367e+00	   9.9993070e-01	   9.9980515e-01	   9.9989417e-01	   9.9991193e-01	   9.9992818e-01	   9.9998138e-01	   9.9997295e-01	   9.9998493e-01	   9.9998707e-01	   9.9998984e-01	   9.9997724e-01	   9.9997071e-01	   9.9997324e-01	   9.9997141e-01	   9.9997540e-01	   9.9997809e-01	   9.9998365e-01	   9.9999048e-01	   9.9999103e-01	   9.9999321e-01	   9.9998704e-01	   9.9998322e-01	   9.9998424e-01	   9.9996463e-01	   9.9996430e-01	   9.9999420e-01	   9.9999183e-01	   9.9998381e-01	   9.9999412e-01	   9.9999515e-01	
   1.1126339e+00	   9.9992769e-01	   9.9979567e-01	   9.9988890e-01	   9.9990658e-01	   9.9992328e-01	   9.9997954e-01	   9.9997061e-01	   9.9998363e-01	   9.9998580e-01	   9.9998877e-01	   9.9997472e-01	   9.9996769e-01	   9.9997090e-01	   9.9996875e-01	   9.9997300e-01	   9.9997580e-01	   9.9998178e-01	   9.9998940e-01	   9.9998994e-01	   9.9999233e-01	   9.9998520e-01	   9.9998094e-01	   9.9998242e-01	   9.9996093e-01	   9.9996049e-01	   9.9999327e-01	   9.9999059e-01	   9.9998189e-01	   9.9999324e-01	   9.9999441e-01	
   1.1223538e+00	   9.9992396e-01	   9.9978478e-01	   9.9988260e-01	   9.9990005e-01	   9.9991722e-01	   9.9997718e-01	   9.9996768e-01	   9.9998197e-01	   9.9998416e-01	   9.9998739e-01	   9.9997146e-01	   9.9996386e-01	   9.9996796e-01	   9.9996540e-01	   9.9996997e-01	   9.9997292e-01	   9.9997939e-01	   9.9998802e-01	   9.9998854e-01	   9.9999119e-01	   9.9998282e-01	   9.9997803e-01	   9.9998017e-01	   9.9995650e-01	   9.9995590e-01	   9.9999202e-01	   9.9998894e-01	   9.9997945e-01	   9.9999208e-01	   9.9999342e-01	
   1.1320736e+00	   9.9992025e-01	   9.9977493e-01	   9.9987655e-01	   9.9989365e-01	   9.9991120e-01	   9.9997476e-01	   9.9996473e-01	   9.9998027e-01	   9.9998246e-01	   9.9998594e-01	   9.9996810e-01	   9.9995995e-01	   9.9996501e-01	   9.9996202e-01	   9.9996690e-01	   9.9997001e-01	   9.9997694e-01	   9.9998658e-01	   9.9998706e-01	   9.9998998e-01	   9.9998036e-01	   9.9997507e-01	   9.9997794e-01	   9.9995229e-01	   9.9995151e-01	   9.9999067e-01	   9.9998719e-01	   9.9997697e-01	   9.9999084e-01	   9.9999236e-01	
   1.1417935e+00	   9.9991653e-01	   9.9976612e-01	   9.9987075e-01	   9.9988739e-01	   9.9990522e-01	   9.9997227e-01	   9.9996177e-01	   9.9997852e-01	   9.9998070e-01	   9.9998443e-01	   9.9996463e-01	   9.9995597e-01	   9.9996203e-01	   9.9995861e-01	   9.9996377e-01	   9.9996709e-01	   9.9997443e-01	   9.9998508e-01	   9.9998553e-01	   9.9998870e-01	   9.9997783e-01	   9.9997206e-01	   9.9997573e-01	   9.9994829e-01	   9.9994732e-01	   9.9998923e-01	   9.9998535e-01	   9.9997445e-01	   9.9998954e-01	   9.9999124e-01	
   1.1515133e+00	   9.9991281e-01	   9.9975836e-01	   9.9986516e-01	   9.9988125e-01	   9.9989928e-01	   9.9996971e-01	   9.9995879e-01	   9.9997671e-01	   9.9997887e-01	   9.9998285e-01	   9.9996106e-01	   9.9995195e-01	   9.9995902e-01	   9.9995517e-01	   9.9996060e-01	   9.9996414e-01	   9.9997186e-01	   9.9998352e-01	   9.9998392e-01	   9.9998736e-01	   9.9997524e-01	   9.9996903e-01	   9.9997355e-01	   9.9994451e-01	   9.9994334e-01	   9.9998770e-01	   9.9998340e-01	   9.9997190e-01	   9.9998816e-01	   9.9999004e-01	
   1.1612331e+00	   9.9990908e-01	   9.9975163e-01	   9.9985979e-01	   9.9987523e-01	   9.9989339e-01	   9.9996708e-01	   9.9995580e-01	   9.9997483e-01	   9.9997697e-01	   9.9998119e-01	   9.9995740e-01	   9.9994787e-01	   9.9995598e-01	   9.9995170e-01	   9.9995739e-01	   9.9996118e-01	   9.9996924e-01	   9.9998190e-01	   9.9998223e-01	   9.9998594e-01	   9.9997258e-01	   9.9996597e-01	   9.9997138e-01	   9.9994095e-01	   9.9993958e-01	   9.9998607e-01	   9.9998136e-01	   9.9996933e-01	   9.9998670e-01	   9.9998877e-01	
   1.1743424e+00	   9.9990403e-01	   9.9974419e-01	   9.9985287e-01	   9.9986733e-01	   9.9988550e-01	   9.9996342e-01	   9.9995174e-01	   9.9997220e-01	   9.9997428e-01	   9.9997884e-01	   9.9995231e-01	   9.9994231e-01	   9.9995184e-01	   9.9994698e-01	   9.9995299e-01	   9.9995716e-01	   9.9996561e-01	   9.9997960e-01	   9.9997984e-01	   9.9998391e-01	   9.9996892e-01	   9.9996183e-01	   9.9996847e-01	   9.9993647e-01	   9.9993481e-01	   9.9998372e-01	   9.9997847e-01	   9.9996582e-01	   9.9998463e-01	   9.9998695e-01	
   1.1874516e+00	   9.9989897e-01	   9.9973860e-01	   9.9984630e-01	   9.9985966e-01	   9.9987771e-01	   9.9995963e-01	   9.9994765e-01	   9.9996945e-01	   9.9997144e-01	   9.9997634e-01	   9.9994707e-01	   9.9993670e-01	   9.9994765e-01	   9.9994223e-01	   9.9994851e-01	   9.9995311e-01	   9.9996188e-01	   9.9997717e-01	   9.9997731e-01	   9.9998173e-01	   9.9996516e-01	   9.9995766e-01	   9.9996557e-01	   9.9993233e-01	   9.9993037e-01	   9.9998119e-01	   9.9997543e-01	   9.9996228e-01	   9.9998242e-01	   9.9998501e-01	
   1.2005608e+00	   9.9989389e-01	   9.9973481e-01	   9.9984007e-01	   9.9985223e-01	   9.9987001e-01	   9.9995572e-01	   9.9994354e-01	   9.9996656e-01	   9.9996846e-01	   9.9997369e-01	   9.9994169e-01	   9.9993106e-01	   9.9994342e-01	   9.9993745e-01	   9.9994398e-01	   9.9994903e-01	   9.9995805e-01	   9.9997459e-01	   9.9997462e-01	   9.9997941e-01	   9.9996131e-01	   9.9995349e-01	   9.9996266e-01	   9.9992850e-01	   9.9992625e-01	   9.9997850e-01	   9.9997223e-01	   9.9995871e-01	   9.9998008e-01	   9.9998293e-01	
   1.2136701e+00	   9.9988880e-01	   9.9973277e-01	   9.9983418e-01	   9.9984506e-01	   9.9986243e-01	   9.9995168e-01	   9.9993941e-01	   9.9996353e-01	   9.9996532e-01	   9.9997088e-01	   9.9993619e-01	   9.9992541e-01	   9.9993914e-01	   9.9993266e-01	   9.9993939e-01	   9.9994493e-01	   9.9995413e-01	   9.9997187e-01	   9.9997178e-01	   9.9997693e-01	   9.9995737e-01	   9.9994930e-01	   9.9995973e-01	   9.9992495e-01	   9.9992241e-01	   9.9997563e-01	   9.9996889e-01	   9.9995511e-01	   9.9997761e-01	   9.9998072e-01	
   1.2267793e+00	   9.9988372e-01	   9.9973240e-01	   9.9982862e-01	   9.9983815e-01	   9.9985497e-01	   9.9994752e-01	   9.9993526e-01	   9.9996037e-01	   9.9996203e-01	   9.9996792e-01	   9.9993060e-01	   9.9991978e-01	   9.9993482e-01	   9.9992785e-01	   9.9993476e-01	   9.9994082e-01	   9.9995012e-01	   9.9996901e-01	   9.9996878e-01	   9.9997429e-01	   9.9995334e-01	   9.9994512e-01	   9.9995675e-01	   9.9992164e-01	   9.9991881e-01	   9.9997260e-01	   9.9996541e-01	   9.9995148e-01	   9.9997500e-01	   9.9997838e-01	
   1.2485698e+00	   9.9987530e-01	   9.9973518e-01	   9.9982008e-01	   9.9982730e-01	   9.9984292e-01	   9.9994035e-01	   9.9992833e-01	   9.9995480e-01	   9.9995621e-01	   9.9996263e-01	   9.9992112e-01	   9.9991051e-01	   9.9992757e-01	   9.9991987e-01	   9.9992699e-01	   9.9993394e-01	   9.9994327e-01	   9.9996390e-01	   9.9996343e-01	   9.9996954e-01	   9.9994646e-01	   9.9993816e-01	   9.9995169e-01	   9.9991660e-01	   9.9991332e-01	   9.9996718e-01	   9.9995935e-01	   9.9994542e-01	   9.9997037e-01	   9.9997418e-01	
   1.2703603e+00	   9.9986696e-01	   9.9974175e-01	   9.9981243e-01	   9.9981725e-01	   9.9983135e-01	   9.9993290e-01	   9.9992138e-01	   9.9994884e-01	   9.9994995e-01	   9.9995689e-01	   9.9991151e-01	   9.9990142e-01	   9.9992026e-01	   9.9991194e-01	   9.9991916e-01	   9.9992704e-01	   9.9993622e-01	   9.9995837e-01	   9.9995763e-01	   9.9996432e-01	   9.9993937e-01	   9.9993121e-01	   9.9994645e-01	   9.9991201e-01	   9.9990832e-01	   9.9996132e-01	   9.9995297e-01	   9.9993931e-01	   9.9996535e-01	   9.9996960e-01	
   1.2921509e+00	   9.9985875e-01	   9.9975151e-01	   9.9980563e-01	   9.9980807e-01	   9.9982034e-01	   9.9992519e-01	   9.9991443e-01	   9.9994251e-01	   9.9994328e-01	   9.9995069e-01	   9.9990184e-01	   9.9989260e-01	   9.9991290e-01	   9.9990410e-01	   9.9991131e-01	   9.9992013e-01	   9.9992898e-01	   9.9995241e-01	   9.9995138e-01	   9.9995863e-01	   9.9993208e-01	   9.9992428e-01	   9.9994098e-01	   9.9990777e-01	   9.9990373e-01	   9.9995502e-01	   9.9994630e-01	   9.9993317e-01	   9.9995996e-01	   9.9996464e-01	
   1.3139414e+00	   9.9985069e-01	   9.9976374e-01	   9.9979966e-01	   9.9979977e-01	   9.9980997e-01	   9.9991726e-01	   9.9990748e-01	   9.9993581e-01	   9.9993619e-01	   9.9994405e-01	   9.9989222e-01	   9.9988411e-01	   9.9990552e-01	   9.9989637e-01	   9.9990349e-01	   9.9991322e-01	   9.9992159e-01	   9.9994603e-01	   9.9994468e-01	   9.9995247e-01	   9.9992462e-01	   9.9991736e-01	   9.9993528e-01	   9.9990377e-01	   9.9989945e-01	   9.9994830e-01	   9.9993936e-01	   9.9992700e-01	   9.9995420e-01	   9.9995928e-01	
   1.3357319e+00	   9.9984283e-01	   9.9977772e-01	   9.9979451e-01	   9.9979240e-01	   9.9980030e-01	   9.9990917e-01	   9.9990056e-01	   9.9992876e-01	   9.9992871e-01	   9.9993698e-01	   9.9988273e-01	   9.9987602e-01	   9.9989814e-01	   9.9988880e-01	   9.9989573e-01	   9.9990633e-01	   9.9991408e-01	   9.9993924e-01	   9.9993755e-01	   9.9994584e-01	   9.9991701e-01	   9.9991048e-01	   9.9992933e-01	   9.9989994e-01	   9.9989541e-01	   9.9994119e-01	   9.9993220e-01	   9.9992081e-01	   9.9994806e-01	   9.9995354e-01	
   1.3631101e+00	   9.9983325e-01	   9.9979658e-01	   9.9978913e-01	   9.9978444e-01	   9.9978924e-01	   9.9989883e-01	   9.9989191e-01	   9.9991945e-01	   9.9991881e-01	   9.9992750e-01	   9.9987112e-01	   9.9986646e-01	   9.9988891e-01	   9.9987955e-01	   9.9988612e-01	   9.9989770e-01	   9.9990453e-01	   9.9993017e-01	   9.9992802e-01	   9.9993686e-01	   9.9990730e-01	   9.9990188e-01	   9.9992151e-01	   9.9989525e-01	   9.9989060e-01	   9.9993175e-01	   9.9992293e-01	   9.9991302e-01	   9.9993984e-01	   9.9994578e-01	
   1.3904884e+00	   9.9982404e-01	   9.9981551e-01	   9.9978489e-01	   9.9977793e-01	   9.9977947e-01	   9.9988839e-01	   9.9988334e-01	   9.9990970e-01	   9.9990840e-01	   9.9991742e-01	   9.9986000e-01	   9.9985764e-01	   9.9987976e-01	   9.9987062e-01	   9.9987670e-01	   9.9988915e-01	   9.9989491e-01	   9.9992054e-01	   9.9991790e-01	   9.9992720e-01	   9.9989748e-01	   9.9989334e-01	   9.9991332e-01	   9.9989059e-01	   9.9988598e-01	   9.9992181e-01	   9.9991342e-01	   9.9990522e-01	   9.9993108e-01	   9.9993743e-01	
   1.4178666e+00	   9.9981521e-01	   9.9983313e-01	   9.9978166e-01	   9.9977281e-01	   9.9977105e-01	   9.9987795e-01	   9.9987487e-01	   9.9989956e-01	   9.9989756e-01	   9.9990679e-01	   9.9984951e-01	   9.9984958e-01	   9.9987073e-01	   9.9986203e-01	   9.9986753e-01	   9.9988068e-01	   9.9988529e-01	   9.9991042e-01	   9.9990727e-01	   9.9991691e-01	   9.9988764e-01	   9.9988489e-01	   9.9990480e-01	   9.9988588e-01	   9.9988146e-01	   9.9991143e-01	   9.9990371e-01	   9.9989741e-01	   9.9992181e-01	   9.9992851e-01	
   1.4452448e+00	   9.9980677e-01	   9.9984818e-01	   9.9977932e-01	   9.9976898e-01	   9.9976398e-01	   9.9986761e-01	   9.9986650e-01	   9.9988912e-01	   9.9988638e-01	   9.9989569e-01	   9.9983976e-01	   9.9984227e-01	   9.9986185e-01	   9.9985379e-01	   9.9985864e-01	   9.9987232e-01	   9.9987573e-01	   9.9989988e-01	   9.9989619e-01	   9.9990604e-01	   9.9987786e-01	   9.9987654e-01	   9.9989598e-01	   9.9988102e-01	   9.9987698e-01	   9.9990071e-01	   9.9989387e-01	   9.9988961e-01	   9.9991206e-01	   9.9991905e-01	
   1.4726230e+00	   9.9979870e-01	   9.9985965e-01	   9.9977770e-01	   9.9976632e-01	   9.9975825e-01	   9.9985745e-01	   9.9985826e-01	   9.9987845e-01	   9.9987495e-01	   9.9988419e-01	   9.9983082e-01	   9.9983566e-01	   9.9985314e-01	   9.9984591e-01	   9.9985004e-01	   9.9986407e-01	   9.9986628e-01	   9.9988900e-01	   9.9988476e-01	   9.9989468e-01	   9.9986820e-01	   9.9986829e-01	   9.9988693e-01	   9.9987597e-01	   9.9987247e-01	   9.9988972e-01	   9.9988394e-01	   9.9988183e-01	   9.9990189e-01	   9.9990910e-01	
   1.5085640e+00	   9.9978860e-01	   9.9986805e-01	   9.9977635e-01	   9.9976430e-01	   9.9975262e-01	   9.9984452e-01	   9.9984762e-01	   9.9986421e-01	   9.9985971e-01	   9.9986865e-01	   9.9982039e-01	   9.9982793e-01	   9.9984199e-01	   9.9983606e-01	   9.9983920e-01	   9.9985341e-01	   9.9985414e-01	   9.9987434e-01	   9.9986938e-01	   9.9987916e-01	   9.9985583e-01	   9.9985762e-01	   9.9987477e-01	   9.9986894e-01	   9.9986639e-01	   9.9987506e-01	   9.9987086e-01	   9.9987162e-01	   9.9988799e-01	   9.9989536e-01	
   1.5445049e+00	   9.9977899e-01	   9.9986793e-01	   9.9977549e-01	   9.9976354e-01	   9.9974891e-01	   9.9983219e-01	   9.9983719e-01	   9.9984989e-01	   9.9984441e-01	   9.9985279e-01	   9.9981147e-01	   9.9982108e-01	   9.9983118e-01	   9.9982671e-01	   9.9982887e-01	   9.9984297e-01	   9.9984235e-01	   9.9985943e-01	   9.9985379e-01	   9.9986314e-01	   9.9984392e-01	   9.9984715e-01	   9.9986240e-01	   9.9986138e-01	   9.9986000e-01	   9.9986030e-01	   9.9985781e-01	   9.9986143e-01	   9.9987358e-01	   9.9988097e-01	
   1.5804459e+00	   9.9976976e-01	   9.9985905e-01	   9.9977464e-01	   9.9976352e-01	   9.9974679e-01	   9.9982055e-01	   9.9982695e-01	   9.9983563e-01	   9.9982926e-01	   9.9983682e-01	   9.9980397e-01	   9.9981486e-01	   9.9982073e-01	   9.9981778e-01	   9.9981898e-01	   9.9983273e-01	   9.9983099e-01	   9.9984445e-01	   9.9983819e-01	   9.9984683e-01	   9.9983258e-01	   9.9983688e-01	   9.9984994e-01	   9.9985322e-01	   9.9985317e-01	   9.9984564e-01	   9.9984488e-01	   9.9985126e-01	   9.9985882e-01	   9.9986606e-01	
   1.6163869e+00	   9.9976077e-01	   9.9984198e-01	   9.9977333e-01	   9.9976369e-01	   9.9974581e-01	   9.9980965e-01	   9.9981688e-01	   9.9982160e-01	   9.9981445e-01	   9.9982095e-01	   9.9979774e-01	   9.9980897e-01	   9.9981059e-01	   9.9980914e-01	   9.9980948e-01	   9.9982266e-01	   9.9982006e-01	   9.9982958e-01	   9.9982280e-01	   9.9983046e-01	   9.9982185e-01	   9.9982680e-01	   9.9983750e-01	   9.9984439e-01	   9.9984577e-01	   9.9983128e-01	   9.9983214e-01	   9.9984109e-01	   9.9984385e-01	   9.9985078e-01	
   1.6523279e+00	   9.9975190e-01	   9.9981800e-01	   9.9977115e-01	   9.9976350e-01	   9.9974550e-01	   9.9979950e-01	   9.9980695e-01	   9.9980791e-01	   9.9980015e-01	   9.9980539e-01	   9.9979251e-01	   9.9980315e-01	   9.9980075e-01	   9.9980068e-01	   9.9980026e-01	   9.9981275e-01	   9.9980956e-01	   9.9981500e-01	   9.9980781e-01	   9.9981425e-01	   9.9981174e-01	   9.9981688e-01	   9.9982515e-01	   9.9983485e-01	   9.9983770e-01	   9.9981736e-01	   9.9981965e-01	   9.9983091e-01	   9.9982885e-01	   9.9983531e-01	
   1.6908874e+00	   9.9974239e-01	   9.9978659e-01	   9.9976740e-01	   9.9976231e-01	   9.9974533e-01	   9.9978940e-01	   9.9979641e-01	   9.9979373e-01	   9.9978553e-01	   9.9978924e-01	   9.9978767e-01	   9.9979666e-01	   9.9979047e-01	   9.9979166e-01	   9.9979058e-01	   9.9980225e-01	   9.9979874e-01	   9.9979983e-01	   9.9979237e-01	   9.9979727e-01	   9.9980155e-01	   9.9980640e-01	   9.9981210e-01	   9.9982383e-01	   9.9982818e-01	   9.9980308e-01	   9.9980660e-01	   9.9981997e-01	   9.9981288e-01	   9.9981866e-01	
   1.7294469e+00	   9.9973277e-01	   9.9975188e-01	   9.9976186e-01	   9.9975957e-01	   9.9974472e-01	   9.9977999e-01	   9.9978595e-01	   9.9978017e-01	   9.9977179e-01	   9.9977385e-01	   9.9978319e-01	   9.9978965e-01	   9.9978041e-01	   9.9978256e-01	   9.9978101e-01	   9.9979184e-01	   9.9978832e-01	   9.9978529e-01	   9.9977775e-01	   9.9978094e-01	   9.9979196e-01	   9.9979603e-01	   9.9979930e-01	   9.9981201e-01	   9.9981769e-01	   9.9978959e-01	   9.9979396e-01	   9.9980898e-01	   9.9979724e-01	   9.9980217e-01	
   1.7680064e+00	   9.9972296e-01	   9.9971666e-01	   9.9975433e-01	   9.9975484e-01	   9.9974310e-01	   9.9977112e-01	   9.9977553e-01	   9.9976729e-01	   9.9975901e-01	   9.9975938e-01	   9.9977863e-01	   9.9978190e-01	   9.9977050e-01	   9.9977328e-01	   9.9977141e-01	   9.9978149e-01	   9.9977819e-01	   9.9977148e-01	   9.9976408e-01	   9.9976546e-01	   9.9978283e-01	   9.9978576e-01	   9.9978681e-01	   9.9979946e-01	   9.9980621e-01	   9.9977699e-01	   9.9978178e-01	   9.9979795e-01	   9.9978208e-01	   9.9978603e-01	
   1.8065659e+00	   9.9971291e-01	   9.9968352e-01	   9.9974475e-01	   9.9974788e-01	   9.9974001e-01	   9.9976261e-01	   9.9976513e-01	   9.9975512e-01	   9.9974722e-01	   9.9974592e-01	   9.9977355e-01	   9.9977328e-01	   9.9976069e-01	   9.9976373e-01	   9.9976172e-01	   9.9977115e-01	   9.9976828e-01	   9.9975847e-01	   9.9975142e-01	   9.9975098e-01	   9.9977401e-01	   9.9977552e-01	   9.9977465e-01	   9.9978627e-01	   9.9979378e-01	   9.9976529e-01	   9.9977011e-01	   9.9978686e-01	   9.9976756e-01	   9.9977042e-01	
   1.8451254e+00	   9.9970262e-01	   9.9965461e-01	   9.9973323e-01	   9.9973860e-01	   9.9973508e-01	   9.9975427e-01	   9.9975473e-01	   9.9974365e-01	   9.9973641e-01	   9.9973354e-01	   9.9976756e-01	   9.9976372e-01	   9.9975091e-01	   9.9975386e-01	   9.9975186e-01	   9.9976082e-01	   9.9975849e-01	   9.9974629e-01	   9.9973979e-01	   9.9973760e-01	   9.9976532e-01	   9.9976530e-01	   9.9976284e-01	   9.9977261e-01	   9.9978049e-01	   9.9975451e-01	   9.9975898e-01	   9.9977574e-01	   9.9975380e-01	   9.9975550e-01	
   1.8836850e+00	   9.9969212e-01	   9.9963146e-01	   9.9972000e-01	   9.9972706e-01	   9.9972811e-01	   9.9974592e-01	   9.9974432e-01	   9.9973285e-01	   9.9972652e-01	   9.9972227e-01	   9.9976037e-01	   9.9975327e-01	   9.9974113e-01	   9.9974367e-01	   9.9974180e-01	   9.9975046e-01	   9.9974876e-01	   9.9973492e-01	   9.9972918e-01	   9.9972539e-01	   9.9975661e-01	   9.9975507e-01	   9.9975137e-01	   9.9975867e-01	   9.9976651e-01	   9.9974459e-01	   9.9974840e-01	   9.9976459e-01	   9.9974091e-01	   9.9974140e-01	
   1.9347510e+00	   9.9967800e-01	   9.9961102e-01	   9.9970044e-01	   9.9970874e-01	   9.9971563e-01	   9.9973456e-01	   9.9973054e-01	   9.9971950e-01	   9.9971468e-01	   9.9970898e-01	   9.9974868e-01	   9.9973819e-01	   9.9972811e-01	   9.9972973e-01	   9.9972817e-01	   9.9973672e-01	   9.9973585e-01	   9.9972106e-01	   9.9971656e-01	   9.9971100e-01	   9.9974480e-01	   9.9974148e-01	   9.9973671e-01	   9.9974015e-01	   9.9974731e-01	   9.9973266e-01	   9.9973526e-01	   9.9974985e-01	   9.9972528e-01	   9.9972418e-01	
   1.9858170e+00	   9.9966379e-01	   9.9960202e-01	   9.9967947e-01	   9.9968778e-01	   9.9969967e-01	   9.9972261e-01	   9.9971680e-01	   9.9970706e-01	   9.9970400e-01	   9.9969737e-01	   9.9973440e-01	   9.9972206e-01	   9.9971499e-01	   9.9971542e-01	   9.9971428e-01	   9.9972299e-01	   9.9972284e-01	   9.9970841e-01	   9.9970536e-01	   9.9969854e-01	   9.9973245e-01	   9.9972786e-01	   9.9972264e-01	   9.9972206e-01	   9.9972791e-01	   9.9972187e-01	   9.9972308e-01	   9.9973521e-01	   9.9971134e-01	   9.9970876e-01	
   2.0368831e+00	   9.9964969e-01	   9.9960236e-01	   9.9965818e-01	   9.9966530e-01	   9.9968081e-01	   9.9970991e-01	   9.9970315e-01	   9.9969535e-01	   9.9969413e-01	   9.9968718e-01	   9.9971776e-01	   9.9970534e-01	   9.9970178e-01	   9.9970095e-01	   9.9970027e-01	   9.9970931e-01	   9.9970974e-01	   9.9969676e-01	   9.9969526e-01	   9.9968780e-01	   9.9971945e-01	   9.9971423e-01	   9.9970912e-01	   9.9970492e-01	   9.9970896e-01	   9.9971196e-01	   9.9971179e-01	   9.9972077e-01	   9.9969907e-01	   9.9969521e-01	
   2.0879491e+00	   9.9963586e-01	   9.9960854e-01	   9.9963755e-01	   9.9964252e-01	   9.9965992e-01	   9.9969645e-01	   9.9968967e-01	   9.9968413e-01	   9.9968471e-01	   9.9967804e-01	   9.9969929e-01	   9.9968854e-01	   9.9968852e-01	   9.9968655e-01	   9.9968631e-01	   9.9969576e-01	   9.9969660e-01	   9.9968585e-01	   9.9968590e-01	   9.9967843e-01	   9.9970578e-01	   9.9970065e-01	   9.9969610e-01	   9.9968914e-01	   9.9969106e-01	   9.9970263e-01	   9.9970128e-01	   9.9970665e-01	   9.9968835e-01	   9.9968349e-01	
   2.1390151e+00	   9.9962241e-01	   9.9961644e-01	   9.9961836e-01	   9.9962054e-01	   9.9963795e-01	   9.9968237e-01	   9.9967640e-01	   9.9967320e-01	   9.9967539e-01	   9.9966955e-01	   9.9967975e-01	   9.9967209e-01	   9.9967525e-01	   9.9967243e-01	   9.9967258e-01	   9.9968240e-01	   9.9968349e-01	   9.9967546e-01	   9.9967693e-01	   9.9967007e-01	   9.9969160e-01	   9.9968719e-01	   9.9968354e-01	   9.9967497e-01	   9.9967472e-01	   9.9969359e-01	   9.9969137e-01	   9.9969293e-01	   9.9967897e-01	   9.9967345e-01	
   2.1900812e+00	   9.9960939e-01	   9.9962216e-01	   9.9960110e-01	   9.9960025e-01	   9.9961590e-01	   9.9966788e-01	   9.9966339e-01	   9.9966238e-01	   9.9966585e-01	   9.9966132e-01	   9.9966003e-01	   9.9965636e-01	   9.9966203e-01	   9.9965876e-01	   9.9965924e-01	   9.9966929e-01	   9.9967052e-01	   9.9966533e-01	   9.9966800e-01	   9.9966229e-01	   9.9967711e-01	   9.9967392e-01	   9.9967136e-01	   9.9966248e-01	   9.9966021e-01	   9.9968459e-01	   9.9968185e-01	   9.9967967e-01	   9.9967067e-01	   9.9966487e-01	
   2.2411472e+00	   9.9959677e-01	   9.9962261e-01	   9.9958594e-01	   9.9958224e-01	   9.9959464e-01	   9.9965327e-01	   9.9965064e-01	   9.9965150e-01	   9.9965587e-01	   9.9965298e-01	   9.9964101e-01	   9.9964162e-01	   9.9964892e-01	   9.9964563e-01	   9.9964637e-01	   9.9965645e-01	   9.9965777e-01	   9.9965526e-01	   9.9965885e-01	   9.9965470e-01	   9.9966258e-01	   9.9966089e-01	   9.9965950e-01	   9.9965152e-01	   9.9964762e-01	   9.9967542e-01	   9.9967251e-01	   9.9966691e-01	   9.9966312e-01	   9.9965745e-01	
   2.2925815e+00	   9.9958440e-01	   9.9961593e-01	   9.9957267e-01	   9.9956663e-01	   9.9957473e-01	   9.9963875e-01	   9.9963808e-01	   9.9964039e-01	   9.9964521e-01	   9.9964415e-01	   9.9962337e-01	   9.9962789e-01	   9.9963587e-01	   9.9963300e-01	   9.9963394e-01	   9.9964383e-01	   9.9964523e-01	   9.9964502e-01	   9.9964918e-01	   9.9964687e-01	   9.9964821e-01	   9.9964805e-01	   9.9964779e-01	   9.9964173e-01	   9.9963672e-01	   9.9966586e-01	   9.9966304e-01	   9.9965455e-01	   9.9965594e-01	   9.9965078e-01	
   2.3440158e+00	   9.9957228e-01	   9.9960176e-01	   9.9956106e-01	   9.9955349e-01	   9.9955679e-01	   9.9962472e-01	   9.9962578e-01	   9.9962905e-01	   9.9963388e-01	   9.9963465e-01	   9.9960781e-01	   9.9961530e-01	   9.9962303e-01	   9.9962091e-01	   9.9962201e-01	   9.9963150e-01	   9.9963302e-01	   9.9963456e-01	   9.9963892e-01	   9.9963854e-01	   9.9963434e-01	   9.9963552e-01	   9.9963625e-01	   9.9963277e-01	   9.9962728e-01	   9.9965586e-01	   9.9965331e-01	   9.9964267e-01	   9.9964883e-01	   9.9964454e-01	
   2.3954500e+00	   9.9956030e-01	   9.9958119e-01	   9.9955061e-01	   9.9954246e-01	   9.9954104e-01	   9.9961138e-01	   9.9961372e-01	   9.9961748e-01	   9.9962189e-01	   9.9962435e-01	   9.9959466e-01	   9.9960378e-01	   9.9961043e-01	   9.9960930e-01	   9.9961051e-01	   9.9961946e-01	   9.9962113e-01	   9.9962382e-01	   9.9962802e-01	   9.9962950e-01	   9.9962119e-01	   9.9962331e-01	   9.9962480e-01	   9.9962414e-01	   9.9961883e-01	   9.9964537e-01	   9.9964316e-01	   9.9963122e-01	   9.9964146e-01	   9.9963833e-01	
   2.4468843e+00	   9.9954840e-01	   9.9955638e-01	   9.9954077e-01	   9.9953299e-01	   9.9952744e-01	   9.9959889e-01	   9.9960189e-01	   9.9960570e-01	   9.9960935e-01	   9.9961320e-01	   9.9958394e-01	   9.9959318e-01	   9.9959812e-01	   9.9959804e-01	   9.9959933e-01	   9.9960769e-01	   9.9960953e-01	   9.9961278e-01	   9.9961650e-01	   9.9961961e-01	   9.9960886e-01	   9.9961143e-01	   9.9961342e-01	   9.9961540e-01	   9.9961086e-01	   9.9963436e-01	   9.9963248e-01	   9.9962012e-01	   9.9963357e-01	   9.9963179e-01	
   2.4983185e+00	   9.9953656e-01	   9.9953010e-01	   9.9953107e-01	   9.9952451e-01	   9.9951582e-01	   9.9958729e-01	   9.9959029e-01	   9.9959378e-01	   9.9959644e-01	   9.9960127e-01	   9.9957538e-01	   9.9958331e-01	   9.9958614e-01	   9.9958704e-01	   9.9958837e-01	   9.9959618e-01	   9.9959818e-01	   9.9960148e-01	   9.9960446e-01	   9.9960884e-01	   9.9959738e-01	   9.9959988e-01	   9.9960208e-01	   9.9960617e-01	   9.9960286e-01	   9.9962289e-01	   9.9962125e-01	   9.9960933e-01	   9.9962494e-01	   9.9962461e-01	
   2.5497528e+00	   9.9952480e-01	   9.9950511e-01	   9.9952119e-01	   9.9951645e-01	   9.9950585e-01	   9.9957651e-01	   9.9957893e-01	   9.9958184e-01	   9.9958335e-01	   9.9958870e-01	   9.9956851e-01	   9.9957399e-01	   9.9957453e-01	   9.9957621e-01	   9.9957752e-01	   9.9958494e-01	   9.9958704e-01	   9.9958998e-01	   9.9959204e-01	   9.9959725e-01	   9.9958669e-01	   9.9958865e-01	   9.9959079e-01	   9.9959622e-01	   9.9959444e-01	   9.9961102e-01	   9.9960952e-01	   9.9959880e-01	   9.9961545e-01	   9.9961657e-01	
   2.6011871e+00	   9.9951322e-01	   9.9948375e-01	   9.9951095e-01	   9.9950836e-01	   9.9949715e-01	   9.9956645e-01	   9.9956786e-01	   9.9956998e-01	   9.9957033e-01	   9.9957569e-01	   9.9956271e-01	   9.9956505e-01	   9.9956334e-01	   9.9956551e-01	   9.9956673e-01	   9.9957398e-01	   9.9957608e-01	   9.9957836e-01	   9.9957942e-01	   9.9958499e-01	   9.9957668e-01	   9.9957776e-01	   9.9957960e-01	   9.9958549e-01	   9.9958533e-01	   9.9959885e-01	   9.9959741e-01	   9.9958850e-01	   9.9960505e-01	   9.9960751e-01	
   2.6590548e+00	   9.9950053e-01	   9.9946591e-01	   9.9949904e-01	   9.9949890e-01	   9.9948845e-01	   9.9955580e-01	   9.9955579e-01	   9.9955689e-01	   9.9955603e-01	   9.9956086e-01	   9.9955664e-01	   9.9955524e-01	   9.9955130e-01	   9.9955361e-01	   9.9955464e-01	   9.9956204e-01	   9.9956396e-01	   9.9956532e-01	   9.9956525e-01	   9.9957064e-01	   9.9956603e-01	   9.9956593e-01	   9.9956720e-01	   9.9957260e-01	   9.9957413e-01	   9.9958496e-01	   9.9958354e-01	   9.9957717e-01	   9.9959233e-01	   9.9959604e-01	
   2.7169225e+00	   9.9948839e-01	   9.9945518e-01	   9.9948693e-01	   9.9948892e-01	   9.9948045e-01	   9.9954560e-01	   9.9954422e-01	   9.9954424e-01	   9.9954239e-01	   9.9954620e-01	   9.9955018e-01	   9.9954552e-01	   9.9953991e-01	   9.9954193e-01	   9.9954265e-01	   9.9955055e-01	   9.9955211e-01	   9.9955246e-01	   9.9955136e-01	   9.9955605e-01	   9.9955581e-01	   9.9955457e-01	   9.9955511e-01	   9.9955919e-01	   9.9956204e-01	   9.9957109e-01	   9.9956969e-01	   9.9956612e-01	   9.9957871e-01	   9.9958331e-01	
   2.7747902e+00	   9.9947694e-01	   9.9945066e-01	   9.9947502e-01	   9.9947854e-01	   9.9947281e-01	   9.9953564e-01	   9.9953319e-01	   9.9953218e-01	   9.9952965e-01	   9.9953209e-01	   9.9954264e-01	   9.9953576e-01	   9.9952917e-01	   9.9953058e-01	   9.9953088e-01	   9.9953957e-01	   9.9954061e-01	   9.9953995e-01	   9.9953804e-01	   9.9954160e-01	   9.9954581e-01	   9.9954370e-01	   9.9954346e-01	   9.9954571e-01	   9.9954937e-01	   9.9955744e-01	   9.9955615e-01	   9.9955536e-01	   9.9956449e-01	   9.9956953e-01	
   2.8326579e+00	   9.9946628e-01	   9.9945027e-01	   9.9946371e-01	   9.9946803e-01	   9.9946532e-01	   9.9952576e-01	   9.9952274e-01	   9.9952081e-01	   9.9951794e-01	   9.9951885e-01	   9.9953363e-01	   9.9952587e-01	   9.9951906e-01	   9.9951966e-01	   9.9951948e-01	   9.9952913e-01	   9.9952957e-01	   9.9952797e-01	   9.9952551e-01	   9.9952766e-01	   9.9953591e-01	   9.9953334e-01	   9.9953235e-01	   9.9953268e-01	   9.9953654e-01	   9.9954424e-01	   9.9954321e-01	   9.9954493e-01	   9.9955003e-01	   9.9955504e-01	
   2.8905256e+00	   9.9945643e-01	   9.9945135e-01	   9.9945331e-01	   9.9945773e-01	   9.9945784e-01	   9.9951589e-01	   9.9951285e-01	   9.9951019e-01	   9.9950732e-01	   9.9950672e-01	   9.9952306e-01	   9.9951579e-01	   9.9950954e-01	   9.9950927e-01	   9.9950860e-01	   9.9951921e-01	   9.9951907e-01	   9.9951663e-01	   9.9951391e-01	   9.9951456e-01	   9.9952604e-01	   9.9952346e-01	   9.9952185e-01	   9.9952052e-01	   9.9952401e-01	   9.9953171e-01	   9.9953106e-01	   9.9953483e-01	   9.9953571e-01	   9.9954024e-01	
   2.9483933e+00	   9.9944730e-01	   9.9945138e-01	   9.9944398e-01	   9.9944791e-01	   9.9945033e-01	   9.9950604e-01	   9.9950348e-01	   9.9950033e-01	   9.9949777e-01	   9.9949585e-01	   9.9951115e-01	   9.9950550e-01	   9.9950049e-01	   9.9949947e-01	   9.9949835e-01	   9.9950979e-01	   9.9950919e-01	   9.9950603e-01	   9.9950334e-01	   9.9950255e-01	   9.9951621e-01	   9.9951403e-01	   9.9951199e-01	   9.9950952e-01	   9.9951217e-01	   9.9952001e-01	   9.9951983e-01	   9.9952506e-01	   9.9952192e-01	   9.9952557e-01	
   3.0062610e+00	   9.9943874e-01	   9.9944844e-01	   9.9943570e-01	   9.9943874e-01	   9.9944274e-01	   9.9949628e-01	   9.9949454e-01	   9.9949120e-01	   9.9948919e-01	   9.9948625e-01	   9.9949835e-01	   9.9949503e-01	   9.9949180e-01	   9.9949024e-01	   9.9948879e-01	   9.9950079e-01	   9.9949992e-01	   9.9949621e-01	   9.9949382e-01	   9.9949178e-01	   9.9950648e-01	   9.9950497e-01	   9.9950277e-01	   9.9949976e-01	   9.9950129e-01	   9.9950926e-01	   9.9950955e-01	   9.9951559e-01	   9.9950899e-01	   9.9951147e-01	
   3.0662978e+00	   9.9943025e-01	   9.9944122e-01	   9.9942799e-01	   9.9942993e-01	   9.9943475e-01	   9.9948637e-01	   9.9948559e-01	   9.9948240e-01	   9.9948111e-01	   9.9947758e-01	   9.9948475e-01	   9.9948406e-01	   9.9948301e-01	   9.9948120e-01	   9.9947960e-01	   9.9949179e-01	   9.9949092e-01	   9.9948684e-01	   9.9948498e-01	   9.9948199e-01	   9.9949661e-01	   9.9949590e-01	   9.9949379e-01	   9.9949086e-01	   9.9949113e-01	   9.9949916e-01	   9.9949986e-01	   9.9950604e-01	   9.9949674e-01	   9.9949784e-01	
   3.1263346e+00	   9.9942195e-01	   9.9942987e-01	   9.9942083e-01	   9.9942173e-01	   9.9942659e-01	   9.9947679e-01	   9.9947686e-01	   9.9947418e-01	   9.9947368e-01	   9.9947002e-01	   9.9947149e-01	   9.9947315e-01	   9.9947432e-01	   9.9947260e-01	   9.9947108e-01	   9.9948302e-01	   9.9948243e-01	   9.9947826e-01	   9.9947706e-01	   9.9947354e-01	   9.9948706e-01	   9.9948705e-01	   9.9948531e-01	   9.9948296e-01	   9.9948206e-01	   9.9949011e-01	   9.9949103e-01	   9.9949673e-01	   9.9948586e-01	   9.9948555e-01	
   3.1863714e+00	   9.9941366e-01	   9.9941552e-01	   9.9941382e-01	   9.9941388e-01	   9.9941820e-01	   9.9946763e-01	   9.9946824e-01	   9.9946638e-01	   9.9946665e-01	   9.9946332e-01	   9.9945921e-01	   9.9946248e-01	   9.9946564e-01	   9.9946429e-01	   9.9946309e-01	   9.9947440e-01	   9.9947431e-01	   9.9947036e-01	   9.9946988e-01	   9.9946628e-01	   9.9947790e-01	   9.9947837e-01	   9.9947721e-01	   9.9947568e-01	   9.9947390e-01	   9.9948202e-01	   9.9948292e-01	   9.9948763e-01	   9.9947641e-01	   9.9947481e-01	
   3.2464081e+00	   9.9940529e-01	   9.9939992e-01	   9.9940662e-01	   9.9940612e-01	   9.9940955e-01	   9.9945896e-01	   9.9945971e-01	   9.9945889e-01	   9.9945980e-01	   9.9945720e-01	   9.9944835e-01	   9.9945232e-01	   9.9945694e-01	   9.9945615e-01	   9.9945546e-01	   9.9946588e-01	   9.9946643e-01	   9.9946301e-01	   9.9946323e-01	   9.9945996e-01	   9.9946919e-01	   9.9946980e-01	   9.9946936e-01	   9.9946868e-01	   9.9946638e-01	   9.9947473e-01	   9.9947535e-01	   9.9947872e-01	   9.9946833e-01	   9.9946568e-01	
   3.3064449e+00	   9.9939682e-01	   9.9938491e-01	   9.9939901e-01	   9.9939821e-01	   9.9940062e-01	   9.9945076e-01	   9.9945125e-01	   9.9945158e-01	   9.9945297e-01	   9.9945136e-01	   9.9943913e-01	   9.9944289e-01	   9.9944826e-01	   9.9944810e-01	   9.9944806e-01	   9.9945746e-01	   9.9945866e-01	   9.9945607e-01	   9.9945688e-01	   9.9945430e-01	   9.9946091e-01	   9.9946136e-01	   9.9946169e-01	   9.9946166e-01	   9.9945925e-01	   9.9946805e-01	   9.9946820e-01	   9.9947003e-01	   9.9946147e-01	   9.9945813e-01	
   3.3664817e+00	   9.9938836e-01	   9.9937209e-01	   9.9939091e-01	   9.9939005e-01	   9.9939147e-01	   9.9944300e-01	   9.9944294e-01	   9.9944437e-01	   9.9944604e-01	   9.9944554e-01	   9.9943159e-01	   9.9943440e-01	   9.9943969e-01	   9.9944013e-01	   9.9944076e-01	   9.9944919e-01	   9.9945095e-01	   9.9944939e-01	   9.9945065e-01	   9.9944900e-01	   9.9945305e-01	   9.9945309e-01	   9.9945413e-01	   9.9945446e-01	   9.9945229e-01	   9.9946180e-01	   9.9946136e-01	   9.9946163e-01	   9.9945562e-01	   9.9945198e-01	
   3.4265185e+00	   9.9938005e-01	   9.9936231e-01	   9.9938244e-01	   9.9938162e-01	   9.9938223e-01	   9.9943563e-01	   9.9943488e-01	   9.9943723e-01	   9.9943895e-01	   9.9943955e-01	   9.9942553e-01	   9.9942696e-01	   9.9943139e-01	   9.9943228e-01	   9.9943350e-01	   9.9944116e-01	   9.9944328e-01	   9.9944285e-01	   9.9944438e-01	   9.9944380e-01	   9.9944555e-01	   9.9944507e-01	   9.9944668e-01	   9.9944706e-01	   9.9944541e-01	   9.9945579e-01	   9.9945477e-01	   9.9945360e-01	   9.9945053e-01	   9.9944698e-01	
   3.4954615e+00	   9.9937094e-01	   9.9935497e-01	   9.9937256e-01	   9.9937181e-01	   9.9937174e-01	   9.9942755e-01	   9.9942610e-01	   9.9942912e-01	   9.9943066e-01	   9.9943233e-01	   9.9942000e-01	   9.9941973e-01	   9.9942239e-01	   9.9942354e-01	   9.9942523e-01	   9.9943240e-01	   9.9943464e-01	   9.9943544e-01	   9.9943702e-01	   9.9943764e-01	   9.9943734e-01	   9.9943633e-01	   9.9943832e-01	   9.9943845e-01	   9.9943760e-01	   9.9944902e-01	   9.9944746e-01	   9.9944496e-01	   9.9944528e-01	   9.9944229e-01	
   3.5517000e+00	   9.9936403e-01	   9.9935144e-01	   9.9936467e-01	   9.9936394e-01	   9.9936351e-01	   9.9942125e-01	   9.9941944e-01	   9.9942262e-01	   9.9942385e-01	   9.9942614e-01	   9.9941622e-01	   9.9941477e-01	   9.9941561e-01	   9.9941676e-01	   9.9941859e-01	   9.9942575e-01	   9.9942783e-01	   9.9942942e-01	   9.9943087e-01	   9.9943235e-01	   9.9943097e-01	   9.9942968e-01	   9.9943172e-01	   9.9943156e-01	   9.9943137e-01	   9.9944352e-01	   9.9944173e-01	   9.9943846e-01	   9.9944125e-01	   9.9943898e-01	
   3.6079385e+00	   9.9935771e-01	   9.9934926e-01	   9.9935721e-01	   9.9935643e-01	   9.9935578e-01	   9.9941520e-01	   9.9941330e-01	   9.9941630e-01	   9.9941711e-01	   9.9941976e-01	   9.9941272e-01	   9.9941046e-01	   9.9940944e-01	   9.9941040e-01	   9.9941215e-01	   9.9941962e-01	   9.9942138e-01	   9.9942346e-01	   9.9942463e-01	   9.9942678e-01	   9.9942490e-01	   9.9942353e-01	   9.9942541e-01	   9.9942500e-01	   9.9942541e-01	   9.9943804e-01	   9.9943623e-01	   9.9943251e-01	   9.9943728e-01	   9.9943588e-01	
   3.6641770e+00	   9.9935205e-01	   9.9934755e-01	   9.9935038e-01	   9.9934952e-01	   9.9934872e-01	   9.9940945e-01	   9.9940775e-01	   9.9941023e-01	   9.9941057e-01	   9.9941328e-01	   9.9940924e-01	   9.9940659e-01	   9.9940392e-01	   9.9940456e-01	   9.9940600e-01	   9.9941405e-01	   9.9941540e-01	   9.9941760e-01	   9.9941839e-01	   9.9942095e-01	   9.9941917e-01	   9.9941793e-01	   9.9941947e-01	   9.9941893e-01	   9.9941980e-01	   9.9943261e-01	   9.9943096e-01	   9.9942715e-01	   9.9943324e-01	   9.9943278e-01	
   3.7204155e+00	   9.9934704e-01	   9.9934549e-01	   9.9934432e-01	   9.9934336e-01	   9.9934248e-01	   9.9940404e-01	   9.9940277e-01	   9.9940449e-01	   9.9940436e-01	   9.9940685e-01	   9.9940554e-01	   9.9940291e-01	   9.9939905e-01	   9.9939928e-01	   9.9940024e-01	   9.9940907e-01	   9.9940996e-01	   9.9941191e-01	   9.9941228e-01	   9.9941497e-01	   9.9941385e-01	   9.9941290e-01	   9.9941396e-01	   9.9941348e-01	   9.9941465e-01	   9.9942729e-01	   9.9942595e-01	   9.9942235e-01	   9.9942908e-01	   9.9942953e-01	
   3.7766540e+00	   9.9934264e-01	   9.9934254e-01	   9.9933910e-01	   9.9933807e-01	   9.9933712e-01	   9.9939905e-01	   9.9939834e-01	   9.9939918e-01	   9.9939861e-01	   9.9940065e-01	   9.9940152e-01	   9.9939923e-01	   9.9939477e-01	   9.9939459e-01	   9.9939497e-01	   9.9940464e-01	   9.9940513e-01	   9.9940650e-01	   9.9940642e-01	   9.9940897e-01	   9.9940898e-01	   9.9940843e-01	   9.9940894e-01	   9.9940869e-01	   9.9940999e-01	   9.9942215e-01	   9.9942122e-01	   9.9941809e-01	   9.9942479e-01	   9.9942603e-01	
   3.8328925e+00	   9.9933878e-01	   9.9933851e-01	   9.9933469e-01	   9.9933367e-01	   9.9933267e-01	   9.9939454e-01	   9.9939440e-01	   9.9939434e-01	   9.9939343e-01	   9.9939484e-01	   9.9939713e-01	   9.9939538e-01	   9.9939100e-01	   9.9939045e-01	   9.9939024e-01	   9.9940071e-01	   9.9940089e-01	   9.9940146e-01	   9.9940096e-01	   9.9940313e-01	   9.9940460e-01	   9.9940446e-01	   9.9940444e-01	   9.9940455e-01	   9.9940581e-01	   9.9941728e-01	   9.9941676e-01	   9.9941430e-01	   9.9942038e-01	   9.9942224e-01	
   3.8891310e+00	   9.9933534e-01	   9.9933353e-01	   9.9933102e-01	   9.9933010e-01	   9.9932908e-01	   9.9939054e-01	   9.9939087e-01	   9.9939003e-01	   9.9938887e-01	   9.9938957e-01	   9.9939245e-01	   9.9939130e-01	   9.9938765e-01	   9.9938683e-01	   9.9938608e-01	   9.9939721e-01	   9.9939722e-01	   9.9939685e-01	   9.9939602e-01	   9.9939762e-01	   9.9940075e-01	   9.9940092e-01	   9.9940044e-01	   9.9940096e-01	   9.9940207e-01	   9.9941276e-01	   9.9941258e-01	   9.9941091e-01	   9.9941592e-01	   9.9941818e-01	
   3.9453695e+00	   9.9933223e-01	   9.9932804e-01	   9.9932797e-01	   9.9932727e-01	   9.9932626e-01	   9.9938707e-01	   9.9938768e-01	   9.9938625e-01	   9.9938498e-01	   9.9938496e-01	   9.9938759e-01	   9.9938703e-01	   9.9938461e-01	   9.9938364e-01	   9.9938249e-01	   9.9939405e-01	   9.9939403e-01	   9.9939276e-01	   9.9939169e-01	   9.9939260e-01	   9.9939740e-01	   9.9939775e-01	   9.9939694e-01	   9.9939780e-01	   9.9939867e-01	   9.9940863e-01	   9.9940868e-01	   9.9940783e-01	   9.9941148e-01	   9.9941391e-01	
   4.0085505e+00	   9.9932901e-01	   9.9932191e-01	   9.9932512e-01	   9.9932479e-01	   9.9932385e-01	   9.9938377e-01	   9.9938441e-01	   9.9938264e-01	   9.9938140e-01	   9.9938065e-01	   9.9938217e-01	   9.9938212e-01	   9.9938145e-01	   9.9938048e-01	   9.9937909e-01	   9.9939081e-01	   9.9939091e-01	   9.9938880e-01	   9.9938761e-01	   9.9938771e-01	   9.9939420e-01	   9.9939453e-01	   9.9939354e-01	   9.9939461e-01	   9.9939516e-01	   9.9940450e-01	   9.9940464e-01	   9.9940465e-01	   9.9940666e-01	   9.9940900e-01	
   4.0717314e+00	   9.9932601e-01	   9.9931657e-01	   9.9932273e-01	   9.9932283e-01	   9.9932206e-01	   9.9938104e-01	   9.9938141e-01	   9.9937967e-01	   9.9937861e-01	   9.9937730e-01	   9.9937707e-01	   9.9937735e-01	   9.9937847e-01	   9.9937766e-01	   9.9937628e-01	   9.9938783e-01	   9.9938815e-01	   9.9938554e-01	   9.9938438e-01	   9.9938373e-01	   9.9939150e-01	   9.9939160e-01	   9.9939063e-01	   9.9939164e-01	   9.9939187e-01	   9.9940091e-01	   9.9940097e-01	   9.9940171e-01	   9.9940213e-01	   9.9940415e-01	
   4.1349124e+00	   9.9932319e-01	   9.9931260e-01	   9.9932068e-01	   9.9932120e-01	   9.9932068e-01	   9.9937875e-01	   9.9937863e-01	   9.9937726e-01	   9.9937650e-01	   9.9937486e-01	   9.9937257e-01	   9.9937301e-01	   9.9937565e-01	   9.9937510e-01	   9.9937398e-01	   9.9938507e-01	   9.9938565e-01	   9.9938293e-01	   9.9938195e-01	   9.9938070e-01	   9.9938917e-01	   9.9938890e-01	   9.9938815e-01	   9.9938881e-01	   9.9938875e-01	   9.9939785e-01	   9.9939770e-01	   9.9939896e-01	   9.9939805e-01	   9.9939954e-01	
   4.1980934e+00	   9.9932059e-01	   9.9931022e-01	   9.9931888e-01	   9.9931974e-01	   9.9931955e-01	   9.9937679e-01	   9.9937608e-01	   9.9937533e-01	   9.9937495e-01	   9.9937324e-01	   9.9936893e-01	   9.9936939e-01	   9.9937299e-01	   9.9937278e-01	   9.9937209e-01	   9.9938252e-01	   9.9938335e-01	   9.9938090e-01	   9.9938020e-01	   9.9937859e-01	   9.9938711e-01	   9.9938643e-01	   9.9938602e-01	   9.9938611e-01	   9.9938581e-01	   9.9939526e-01	   9.9939485e-01	   9.9939640e-01	   9.9939451e-01	   9.9939538e-01	
   4.2612743e+00	   9.9931825e-01	   9.9930931e-01	   9.9931731e-01	   9.9931838e-01	   9.9931854e-01	   9.9937504e-01	   9.9937380e-01	   9.9937380e-01	   9.9937381e-01	   9.9937227e-01	   9.9936629e-01	   9.9936669e-01	   9.9937056e-01	   9.9937068e-01	   9.9937052e-01	   9.9938022e-01	   9.9938122e-01	   9.9937937e-01	   9.9937901e-01	   9.9937729e-01	   9.9938523e-01	   9.9938419e-01	   9.9938421e-01	   9.9938361e-01	   9.9938313e-01	   9.9939310e-01	   9.9939246e-01	   9.9939408e-01	   9.9939159e-01	   9.9939182e-01	
   4.3244553e+00	   9.9931627e-01	   9.9930943e-01	   9.9931598e-01	   9.9931709e-01	   9.9931760e-01	   9.9937344e-01	   9.9937185e-01	   9.9937260e-01	   9.9937295e-01	   9.9937180e-01	   9.9936469e-01	   9.9936501e-01	   9.9936845e-01	   9.9936884e-01	   9.9936922e-01	   9.9937823e-01	   9.9937932e-01	   9.9937824e-01	   9.9937823e-01	   9.9937666e-01	   9.9938349e-01	   9.9938225e-01	   9.9938268e-01	   9.9938145e-01	   9.9938085e-01	   9.9939133e-01	   9.9939055e-01	   9.9939204e-01	   9.9938934e-01	   9.9938900e-01	
   4.4085758e+00	   9.9931428e-01	   9.9931029e-01	   9.9931461e-01	   9.9931551e-01	   9.9931639e-01	   9.9937152e-01	   9.9936986e-01	   9.9937139e-01	   9.9937209e-01	   9.9937163e-01	   9.9936409e-01	   9.9936426e-01	   9.9936628e-01	   9.9936688e-01	   9.9936782e-01	   9.9937619e-01	   9.9937726e-01	   9.9937723e-01	   9.9937761e-01	   9.9937656e-01	   9.9938141e-01	   9.9938021e-01	   9.9938110e-01	   9.9937932e-01	   9.9937867e-01	   9.9938955e-01	   9.9938875e-01	   9.9938988e-01	   9.9938741e-01	   9.9938647e-01	
   4.4926963e+00	   9.9931315e-01	   9.9931083e-01	   9.9931373e-01	   9.9931421e-01	   9.9931529e-01	   9.9936995e-01	   9.9936866e-01	   9.9937060e-01	   9.9937142e-01	   9.9937172e-01	   9.9936487e-01	   9.9936483e-01	   9.9936500e-01	   9.9936560e-01	   9.9936680e-01	   9.9937495e-01	   9.9937592e-01	   9.9937666e-01	   9.9937728e-01	   9.9937697e-01	   9.9937976e-01	   9.9937891e-01	   9.9938007e-01	   9.9937830e-01	   9.9937771e-01	   9.9938843e-01	   9.9938780e-01	   9.9938850e-01	   9.9938661e-01	   9.9938538e-01	
   4.5768168e+00	   9.9931292e-01	   9.9931050e-01	   9.9931336e-01	   9.9931334e-01	   9.9931441e-01	   9.9936895e-01	   9.9936833e-01	   9.9937022e-01	   9.9937095e-01	   9.9937186e-01	   9.9936648e-01	   9.9936616e-01	   9.9936470e-01	   9.9936510e-01	   9.9936622e-01	   9.9937460e-01	   9.9937544e-01	   9.9937650e-01	   9.9937715e-01	   9.9937759e-01	   9.9937879e-01	   9.9937846e-01	   9.9937965e-01	   9.9937846e-01	   9.9937803e-01	   9.9938802e-01	   9.9938766e-01	   9.9938799e-01	   9.9938682e-01	   9.9938561e-01	
   4.6609372e+00	   9.9931353e-01	   9.9930951e-01	   9.9931348e-01	   9.9931303e-01	   9.9931391e-01	   9.9936880e-01	   9.9936884e-01	   9.9937033e-01	   9.9937077e-01	   9.9937205e-01	   9.9936834e-01	   9.9936766e-01	   9.9936534e-01	   9.9936542e-01	   9.9936616e-01	   9.9937512e-01	   9.9937589e-01	   9.9937677e-01	   9.9937729e-01	   9.9937829e-01	   9.9937874e-01	   9.9937888e-01	   9.9937990e-01	   9.9937965e-01	   9.9937946e-01	   9.9938839e-01	   9.9938828e-01	   9.9938835e-01	   9.9938790e-01	   9.9938696e-01	
   4.7450577e+00	   9.9931488e-01	   9.9930878e-01	   9.9931412e-01	   9.9931340e-01	   9.9931396e-01	   9.9936968e-01	   9.9937012e-01	   9.9937103e-01	   9.9937110e-01	   9.9937242e-01	   9.9937003e-01	   9.9936902e-01	   9.9936680e-01	   9.9936653e-01	   9.9936676e-01	   9.9937645e-01	   9.9937721e-01	   9.9937758e-01	   9.9937784e-01	   9.9937911e-01	   9.9937975e-01	   9.9938011e-01	   9.9938086e-01	   9.9938153e-01	   9.9938165e-01	   9.9938959e-01	   9.9938959e-01	   9.9938955e-01	   9.9938967e-01	   9.9938915e-01	
   4.8291782e+00	   9.9931686e-01	   9.9930929e-01	   9.9931532e-01	   9.9931453e-01	   9.9931473e-01	   9.9937164e-01	   9.9937208e-01	   9.9937243e-01	   9.9937213e-01	   9.9937320e-01	   9.9937142e-01	   9.9937023e-01	   9.9936894e-01	   9.9936840e-01	   9.9936812e-01	   9.9937848e-01	   9.9937925e-01	   9.9937903e-01	   9.9937898e-01	   9.9938020e-01	   9.9938183e-01	   9.9938210e-01	   9.9938252e-01	   9.9938378e-01	   9.9938420e-01	   9.9939163e-01	   9.9939158e-01	   9.9939149e-01	   9.9939202e-01	   9.9939196e-01	
   4.9198152e+00	   9.9931963e-01	   9.9931186e-01	   9.9931740e-01	   9.9931670e-01	   9.9931655e-01	   9.9937484e-01	   9.9937488e-01	   9.9937479e-01	   9.9937421e-01	   9.9937478e-01	   9.9937275e-01	   9.9937168e-01	   9.9937184e-01	   9.9937119e-01	   9.9937054e-01	   9.9938133e-01	   9.9938210e-01	   9.9938138e-01	   9.9938105e-01	   9.9938191e-01	   9.9938508e-01	   9.9938496e-01	   9.9938508e-01	   9.9938636e-01	   9.9938700e-01	   9.9939468e-01	   9.9939444e-01	   9.9939432e-01	   9.9939512e-01	   9.9939546e-01	
   5.0104522e+00	   9.9932300e-01	   9.9931641e-01	   9.9932043e-01	   9.9931993e-01	   9.9931951e-01	   9.9937886e-01	   9.9937830e-01	   9.9937806e-01	   9.9937739e-01	   9.9937738e-01	   9.9937440e-01	   9.9937380e-01	   9.9937525e-01	   9.9937469e-01	   9.9937397e-01	   9.9938477e-01	   9.9938551e-01	   9.9938458e-01	   9.9938410e-01	   9.9938444e-01	   9.9938906e-01	   9.9938847e-01	   9.9938840e-01	   9.9938909e-01	   9.9938977e-01	   9.9939849e-01	   9.9939803e-01	   9.9939783e-01	   9.9939874e-01	   9.9939934e-01	
   5.1010893e+00	   9.9932699e-01	   9.9932215e-01	   9.9932450e-01	   9.9932424e-01	   9.9932368e-01	   9.9938337e-01	   9.9938233e-01	   9.9938219e-01	   9.9938162e-01	   9.9938114e-01	   9.9937698e-01	   9.9937704e-01	   9.9937917e-01	   9.9937887e-01	   9.9937832e-01	   9.9938878e-01	   9.9938944e-01	   9.9938861e-01	   9.9938811e-01	   9.9938794e-01	   9.9939348e-01	   9.9939257e-01	   9.9939245e-01	   9.9939222e-01	   9.9939272e-01	   9.9940291e-01	   9.9940230e-01	   9.9940196e-01	   9.9940288e-01	   9.9940354e-01	
   5.1917263e+00	   9.9933161e-01	   9.9932810e-01	   9.9932957e-01	   9.9932953e-01	   9.9932896e-01	   9.9938817e-01	   9.9938695e-01	   9.9938709e-01	   9.9938676e-01	   9.9938602e-01	   9.9938100e-01	   9.9938162e-01	   9.9938364e-01	   9.9938365e-01	   9.9938347e-01	   9.9939336e-01	   9.9939394e-01	   9.9939338e-01	   9.9939299e-01	   9.9939247e-01	   9.9939816e-01	   9.9939721e-01	   9.9939718e-01	   9.9939612e-01	   9.9939629e-01	   9.9940780e-01	   9.9940717e-01	   9.9940668e-01	   9.9940756e-01	   9.9940812e-01	
   5.2823633e+00	   9.9933686e-01	   9.9933367e-01	   9.9933547e-01	   9.9933561e-01	   9.9933518e-01	   9.9939319e-01	   9.9939218e-01	   9.9939264e-01	   9.9939259e-01	   9.9939186e-01	   9.9938662e-01	   9.9938745e-01	   9.9938873e-01	   9.9938901e-01	   9.9938923e-01	   9.9939853e-01	   9.9939908e-01	   9.9939882e-01	   9.9939860e-01	   9.9939796e-01	   9.9940312e-01	   9.9940240e-01	   9.9940257e-01	   9.9940111e-01	   9.9940090e-01	   9.9941308e-01	   9.9941254e-01	   9.9941199e-01	   9.9941277e-01	   9.9941314e-01	
   5.3730003e+00	   9.9934274e-01	   9.9933891e-01	   9.9934197e-01	   9.9934223e-01	   9.9934204e-01	   9.9939859e-01	   9.9939801e-01	   9.9939875e-01	   9.9939893e-01	   9.9939844e-01	   9.9939364e-01	   9.9939420e-01	   9.9939449e-01	   9.9939490e-01	   9.9939542e-01	   9.9940432e-01	   9.9940491e-01	   9.9940484e-01	   9.9940481e-01	   9.9940427e-01	   9.9940850e-01	   9.9940816e-01	   9.9940858e-01	   9.9940730e-01	   9.9940679e-01	   9.9941874e-01	   9.9941832e-01	   9.9941787e-01	   9.9941852e-01	   9.9941867e-01	
   5.4674074e+00	   9.9934953e-01	   9.9934465e-01	   9.9934916e-01	   9.9934948e-01	   9.9934960e-01	   9.9940484e-01	   9.9940473e-01	   9.9940563e-01	   9.9940594e-01	   9.9940583e-01	   9.9940191e-01	   9.9940182e-01	   9.9940124e-01	   9.9940160e-01	   9.9940223e-01	   9.9941103e-01	   9.9941171e-01	   9.9941169e-01	   9.9941180e-01	   9.9941153e-01	   9.9941481e-01	   9.9941482e-01	   9.9941545e-01	   9.9941484e-01	   9.9941421e-01	   9.9942509e-01	   9.9942479e-01	   9.9942462e-01	   9.9942506e-01	   9.9942504e-01	
   5.5618144e+00	   9.9935699e-01	   9.9935138e-01	   9.9935669e-01	   9.9935697e-01	   9.9935738e-01	   9.9941195e-01	   9.9941213e-01	   9.9941302e-01	   9.9941332e-01	   9.9941359e-01	   9.9941056e-01	   9.9940973e-01	   9.9940874e-01	   9.9940889e-01	   9.9940943e-01	   9.9941844e-01	   9.9941920e-01	   9.9941912e-01	   9.9941928e-01	   9.9941933e-01	   9.9942200e-01	   9.9942217e-01	   9.9942291e-01	   9.9942313e-01	   9.9942263e-01	   9.9943200e-01	   9.9943176e-01	   9.9943199e-01	   9.9943215e-01	   9.9943205e-01	
   5.6562214e+00	   9.9936511e-01	   9.9935951e-01	   9.9936457e-01	   9.9936473e-01	   9.9936533e-01	   9.9942001e-01	   9.9942019e-01	   9.9942093e-01	   9.9942111e-01	   9.9942165e-01	   9.9941910e-01	   9.9941783e-01	   9.9941694e-01	   9.9941681e-01	   9.9941709e-01	   9.9942654e-01	   9.9942732e-01	   9.9942712e-01	   9.9942726e-01	   9.9942757e-01	   9.9943013e-01	   9.9943022e-01	   9.9943093e-01	   9.9943177e-01	   9.9943160e-01	   9.9943955e-01	   9.9943935e-01	   9.9943999e-01	   9.9943982e-01	   9.9943971e-01	
   5.7506285e+00	   9.9937387e-01	   9.9936897e-01	   9.9937292e-01	   9.9937291e-01	   9.9937353e-01	   9.9942898e-01	   9.9942890e-01	   9.9942941e-01	   9.9942941e-01	   9.9943003e-01	   9.9942739e-01	   9.9942615e-01	   9.9942576e-01	   9.9942540e-01	   9.9942536e-01	   9.9943527e-01	   9.9943601e-01	   9.9943570e-01	   9.9943577e-01	   9.9943621e-01	   9.9943911e-01	   9.9943895e-01	   9.9943949e-01	   9.9944050e-01	   9.9944072e-01	   9.9944784e-01	   9.9944767e-01	   9.9944859e-01	   9.9944810e-01	   9.9944804e-01	
   5.8450355e+00	   9.9938322e-01	   9.9937929e-01	   9.9938189e-01	   9.9938169e-01	   9.9938216e-01	   9.9943865e-01	   9.9943821e-01	   9.9943848e-01	   9.9943832e-01	   9.9943883e-01	   9.9943557e-01	   9.9943484e-01	   9.9943511e-01	   9.9943465e-01	   9.9943435e-01	   9.9944459e-01	   9.9944523e-01	   9.9944486e-01	   9.9944484e-01	   9.9944526e-01	   9.9944873e-01	   9.9944829e-01	   9.9944857e-01	   9.9944926e-01	   9.9944978e-01	   9.9945691e-01	   9.9945677e-01	   9.9945777e-01	   9.9945701e-01	   9.9945702e-01	
   5.9562776e+00	   9.9939489e-01	   9.9939175e-01	   9.9939332e-01	   9.9939297e-01	   9.9939313e-01	   9.9945061e-01	   9.9944983e-01	   9.9944993e-01	   9.9944967e-01	   9.9944988e-01	   9.9944567e-01	   9.9944577e-01	   9.9944670e-01	   9.9944632e-01	   9.9944589e-01	   9.9945620e-01	   9.9945672e-01	   9.9945636e-01	   9.9945625e-01	   9.9945651e-01	   9.9946058e-01	   9.9945993e-01	   9.9945995e-01	   9.9945987e-01	   9.9946047e-01	   9.9946856e-01	   9.9946846e-01	   9.9946924e-01	   9.9946838e-01	   9.9946842e-01	
   6.0675196e+00	   9.9940713e-01	   9.9940399e-01	   9.9940565e-01	   9.9940528e-01	   9.9940510e-01	   9.9946288e-01	   9.9946203e-01	   9.9946214e-01	   9.9946191e-01	   9.9946179e-01	   9.9945688e-01	   9.9945761e-01	   9.9945880e-01	   9.9945867e-01	   9.9945836e-01	   9.9946838e-01	   9.9946885e-01	   9.9946854e-01	   9.9946841e-01	   9.9946845e-01	   9.9947274e-01	   9.9947212e-01	   9.9947204e-01	   9.9947120e-01	   9.9947157e-01	   9.9948111e-01	   9.9948101e-01	   9.9948135e-01	   9.9948065e-01	   9.9948068e-01	
   6.1787617e+00	   9.9941983e-01	   9.9941603e-01	   9.9941868e-01	   9.9941844e-01	   9.9941804e-01	   9.9947533e-01	   9.9947470e-01	   9.9947500e-01	   9.9947488e-01	   9.9947455e-01	   9.9946960e-01	   9.9947037e-01	   9.9947136e-01	   9.9947151e-01	   9.9947149e-01	   9.9948102e-01	   9.9948155e-01	   9.9948133e-01	   9.9948121e-01	   9.9948108e-01	   9.9948515e-01	   9.9948475e-01	   9.9948478e-01	   9.9948361e-01	   9.9948358e-01	   9.9949434e-01	   9.9949416e-01	   9.9949399e-01	   9.9949374e-01	   9.9949371e-01	
   6.2900037e+00	   9.9943296e-01	   9.9942847e-01	   9.9943218e-01	   9.9943213e-01	   9.9943176e-01	   9.9948808e-01	   9.9948780e-01	   9.9948835e-01	   9.9948838e-01	   9.9948804e-01	   9.9948372e-01	   9.9948394e-01	   9.9948441e-01	   9.9948472e-01	   9.9948501e-01	   9.9949411e-01	   9.9949474e-01	   9.9949461e-01	   9.9949454e-01	   9.9949436e-01	   9.9949793e-01	   9.9949780e-01	   9.9949810e-01	   9.9949721e-01	   9.9949680e-01	   9.9950799e-01	   9.9950767e-01	   9.9950714e-01	   9.9950746e-01	   9.9950739e-01	
   6.4012458e+00	   9.9944656e-01	   9.9944197e-01	   9.9944600e-01	   9.9944613e-01	   9.9944597e-01	   9.9950136e-01	   9.9950137e-01	   9.9950210e-01	   9.9950221e-01	   9.9950205e-01	   9.9949866e-01	   9.9949812e-01	   9.9949801e-01	   9.9949828e-01	   9.9949873e-01	   9.9950768e-01	   9.9950837e-01	   9.9950831e-01	   9.9950828e-01	   9.9950817e-01	   9.9951130e-01	   9.9951133e-01	   9.9951191e-01	   9.9951171e-01	   9.9951116e-01	   9.9952186e-01	   9.9952142e-01	   9.9952080e-01	   9.9952162e-01	   9.9952154e-01	
   6.5228004e+00	   9.9946206e-01	   9.9945814e-01	   9.9946147e-01	   9.9946166e-01	   9.9946181e-01	   9.9951673e-01	   9.9951682e-01	   9.9951753e-01	   9.9951763e-01	   9.9951774e-01	   9.9951514e-01	   9.9951407e-01	   9.9951355e-01	   9.9951359e-01	   9.9951398e-01	   9.9952313e-01	   9.9952378e-01	   9.9952373e-01	   9.9952372e-01	   9.9952376e-01	   9.9952675e-01	   9.9952676e-01	   9.9952745e-01	   9.9952803e-01	   9.9952767e-01	   9.9953719e-01	   9.9953673e-01	   9.9953633e-01	   9.9953736e-01	   9.9953736e-01	
   6.6443550e+00	   9.9947826e-01	   9.9947533e-01	   9.9947743e-01	   9.9947752e-01	   9.9947789e-01	   9.9953305e-01	   9.9953295e-01	   9.9953342e-01	   9.9953342e-01	   9.9953373e-01	   9.9953125e-01	   9.9953032e-01	   9.9952978e-01	   9.9952956e-01	   9.9952967e-01	   9.9953927e-01	   9.9953976e-01	   9.9953963e-01	   9.9953961e-01	   9.9953977e-01	   9.9954307e-01	   9.9954290e-01	   9.9954344e-01	   9.9954435e-01	   9.9954440e-01	   9.9955278e-01	   9.9955247e-01	   9.9955248e-01	   9.9955329e-01	   9.9955340e-01	
   6.7659096e+00	   9.9949510e-01	   9.9949270e-01	   9.9949398e-01	   9.9949391e-01	   9.9949428e-01	   9.9955008e-01	   9.9954970e-01	   9.9954983e-01	   9.9954971e-01	   9.9955003e-01	   9.9954700e-01	   9.9954674e-01	   9.9954658e-01	   9.9954623e-01	   9.9954602e-01	   9.9955601e-01	   9.9955635e-01	   9.9955605e-01	   9.9955600e-01	   9.9955618e-01	   9.9956002e-01	   9.9955967e-01	   9.9955986e-01	   9.9956047e-01	   9.9956091e-01	   9.9956881e-01	   9.9956875e-01	   9.9956918e-01	   9.9956941e-01	   9.9956963e-01	
   6.8874641e+00	   9.9951235e-01	   9.9950970e-01	   9.9951112e-01	   9.9951093e-01	   9.9951109e-01	   9.9956745e-01	   9.9956688e-01	   9.9956677e-01	   9.9956661e-01	   9.9956676e-01	   9.9956291e-01	   9.9956334e-01	   9.9956374e-01	   9.9956347e-01	   9.9956308e-01	   9.9957317e-01	   9.9957347e-01	   9.9957299e-01	   9.9957292e-01	   9.9957301e-01	   9.9957728e-01	   9.9957686e-01	   9.9957673e-01	   9.9957665e-01	   9.9957720e-01	   9.9958546e-01	   9.9958558e-01	   9.9958625e-01	   9.9958584e-01	   9.9958607e-01	
   7.0090187e+00	   9.9952979e-01	   9.9952642e-01	   9.9952868e-01	   9.9952848e-01	   9.9952838e-01	   9.9958484e-01	   9.9958427e-01	   9.9958418e-01	   9.9958406e-01	   9.9958397e-01	   9.9957956e-01	   9.9958021e-01	   9.9958107e-01	   9.9958102e-01	   9.9958071e-01	   9.9959054e-01	   9.9959094e-01	   9.9959037e-01	   9.9959032e-01	   9.9959028e-01	   9.9959458e-01	   9.9959423e-01	   9.9959400e-01	   9.9959329e-01	   9.9959361e-01	   9.9960276e-01	   9.9960287e-01	   9.9960352e-01	   9.9960270e-01	   9.9960285e-01	
   7.1444223e+00	   9.9954925e-01	   9.9954540e-01	   9.9954846e-01	   9.9954838e-01	   9.9954812e-01	   9.9960407e-01	   9.9960370e-01	   9.9960391e-01	   9.9960391e-01	   9.9960366e-01	   9.9959927e-01	   9.9959952e-01	   9.9960042e-01	   9.9960063e-01	   9.9960062e-01	   9.9960995e-01	   9.9961053e-01	   9.9961009e-01	   9.9961009e-01	   9.9960995e-01	   9.9961381e-01	   9.9961361e-01	   9.9961360e-01	   9.9961270e-01	   9.9961257e-01	   9.9962259e-01	   9.9962248e-01	   9.9962286e-01	   9.9962207e-01	   9.9962204e-01	
   7.2798259e+00	   9.9956875e-01	   9.9956530e-01	   9.9956827e-01	   9.9956834e-01	   9.9956814e-01	   9.9962330e-01	   9.9962317e-01	   9.9962375e-01	   9.9962387e-01	   9.9962365e-01	   9.9961989e-01	   9.9961945e-01	   9.9961987e-01	   9.9962016e-01	   9.9962047e-01	   9.9962942e-01	   9.9963008e-01	   9.9962996e-01	   9.9963000e-01	   9.9962989e-01	   9.9963311e-01	   9.9963303e-01	   9.9963341e-01	   9.9963296e-01	   9.9963248e-01	   9.9964266e-01	   9.9964230e-01	   9.9964230e-01	   9.9964198e-01	   9.9964179e-01	
   7.4152295e+00	   9.9958844e-01	   9.9958599e-01	   9.9958807e-01	   9.9958819e-01	   9.9958821e-01	   9.9964281e-01	   9.9964280e-01	   9.9964354e-01	   9.9964367e-01	   9.9964367e-01	   9.9964065e-01	   9.9963984e-01	   9.9963955e-01	   9.9963968e-01	   9.9964010e-01	   9.9964905e-01	   9.9964961e-01	   9.9964978e-01	   9.9964983e-01	   9.9964985e-01	   9.9965269e-01	   9.9965263e-01	   9.9965327e-01	   9.9965354e-01	   9.9965307e-01	   9.9966264e-01	   9.9966221e-01	   9.9966194e-01	   9.9966221e-01	   9.9966197e-01	
   7.5506331e+00	   9.9960844e-01	   9.9960671e-01	   9.9960793e-01	   9.9960798e-01	   9.9960819e-01	   9.9966277e-01	   9.9966271e-01	   9.9966326e-01	   9.9966329e-01	   9.9966351e-01	   9.9966084e-01	   9.9966026e-01	   9.9965955e-01	   9.9965942e-01	   9.9965965e-01	   9.9966896e-01	   9.9966930e-01	   9.9966950e-01	   9.9966952e-01	   9.9966968e-01	   9.9967265e-01	   9.9967253e-01	   9.9967310e-01	   9.9967383e-01	   9.9967372e-01	   9.9968242e-01	   9.9968216e-01	   9.9968186e-01	   9.9968248e-01	   9.9968233e-01	
   7.6860366e+00	   9.9962870e-01	   9.9962680e-01	   9.9962791e-01	   9.9962783e-01	   9.9962808e-01	   9.9968309e-01	   9.9968288e-01	   9.9968300e-01	   9.9968289e-01	   9.9968318e-01	   9.9968030e-01	   9.9968030e-01	   9.9967978e-01	   9.9967948e-01	   9.9967936e-01	   9.9968911e-01	   9.9968929e-01	   9.9968920e-01	   9.9968915e-01	   9.9968935e-01	   9.9969290e-01	   9.9969270e-01	   9.9969290e-01	   9.9969354e-01	   9.9969387e-01	   9.9970208e-01	   9.9970211e-01	   9.9970201e-01	   9.9970256e-01	   9.9970259e-01	
   7.8214402e+00	   9.9964896e-01	   9.9964627e-01	   9.9964797e-01	   9.9964782e-01	   9.9964793e-01	   9.9970344e-01	   9.9970309e-01	   9.9970284e-01	   9.9970267e-01	   9.9970282e-01	   9.9969940e-01	   9.9969982e-01	   9.9969998e-01	   9.9969974e-01	   9.9969937e-01	   9.9970930e-01	   9.9970951e-01	   9.9970898e-01	   9.9970887e-01	   9.9970898e-01	   9.9971314e-01	   9.9971292e-01	   9.9971273e-01	   9.9971282e-01	   9.9971335e-01	   9.9972179e-01	   9.9972197e-01	   9.9972217e-01	   9.9972235e-01	   9.9972254e-01	
   7.9568438e+00	   9.9966896e-01	   9.9966571e-01	   9.9966797e-01	   9.9966787e-01	   9.9966777e-01	   9.9972345e-01	   9.9972306e-01	   9.9972278e-01	   9.9972265e-01	   9.9972255e-01	   9.9971870e-01	   9.9971904e-01	   9.9971989e-01	   9.9971987e-01	   9.9971952e-01	   9.9972925e-01	   9.9972962e-01	   9.9972886e-01	   9.9972876e-01	   9.9972868e-01	   9.9973309e-01	   9.9973288e-01	   9.9973256e-01	   9.9973208e-01	   9.9973243e-01	   9.9974162e-01	   9.9974168e-01	   9.9974210e-01	   9.9974187e-01	   9.9974211e-01	
   8.1100116e+00	   9.9969107e-01	   9.9968821e-01	   9.9969035e-01	   9.9969037e-01	   9.9969015e-01	   9.9974545e-01	   9.9974515e-01	   9.9974522e-01	   9.9974524e-01	   9.9974495e-01	   9.9974106e-01	   9.9974095e-01	   9.9974192e-01	   9.9974214e-01	   9.9974211e-01	   9.9975133e-01	   9.9975186e-01	   9.9975129e-01	   9.9975127e-01	   9.9975104e-01	   9.9975512e-01	   9.9975494e-01	   9.9975487e-01	   9.9975421e-01	   9.9975408e-01	   9.9976398e-01	   9.9976377e-01	   9.9976415e-01	   9.9976373e-01	   9.9976387e-01	
   8.2631794e+00	   9.9971270e-01	   9.9971098e-01	   9.9971233e-01	   9.9971244e-01	   9.9971228e-01	   9.9976687e-01	   9.9976674e-01	   9.9976725e-01	   9.9976740e-01	   9.9976716e-01	   9.9976370e-01	   9.9976322e-01	   9.9976348e-01	   9.9976376e-01	   9.9976407e-01	   9.9977291e-01	   9.9977339e-01	   9.9977335e-01	   9.9977344e-01	   9.9977324e-01	   9.9977662e-01	   9.9977648e-01	   9.9977683e-01	   9.9977657e-01	   9.9977609e-01	   9.9978597e-01	   9.9978560e-01	   9.9978570e-01	   9.9978543e-01	   9.9978537e-01	
   8.4163471e+00	   9.9973405e-01	   9.9973306e-01	   9.9973385e-01	   9.9973394e-01	   9.9973396e-01	   9.9978800e-01	   9.9978799e-01	   9.9978862e-01	   9.9978879e-01	   9.9978881e-01	   9.9978585e-01	   9.9978546e-01	   9.9978480e-01	   9.9978488e-01	   9.9978526e-01	   9.9979416e-01	   9.9979444e-01	   9.9979478e-01	   9.9979491e-01	   9.9979491e-01	   9.9979778e-01	   9.9979770e-01	   9.9979826e-01	   9.9979862e-01	   9.9979820e-01	   9.9980731e-01	   9.9980708e-01	   9.9980692e-01	   9.9980694e-01	   9.9980673e-01	
   8.5695149e+00	   9.9975518e-01	   9.9975378e-01	   9.9975485e-01	   9.9975484e-01	   9.9975501e-01	   9.9980903e-01	   9.9980902e-01	   9.9980934e-01	   9.9980938e-01	   9.9980964e-01	   9.9980689e-01	   9.9980685e-01	   9.9980591e-01	   9.9980574e-01	   9.9980585e-01	   9.9981518e-01	   9.9981530e-01	   9.9981551e-01	   9.9981558e-01	   9.9981578e-01	   9.9981876e-01	   9.9981872e-01	   9.9981907e-01	   9.9981976e-01	   9.9981976e-01	   9.9982801e-01	   9.9982808e-01	   9.9982790e-01	   9.9982808e-01	   9.9982787e-01	
   8.7226827e+00	   9.9977591e-01	   9.9977350e-01	   9.9977526e-01	   9.9977518e-01	   9.9977534e-01	   9.9982982e-01	   9.9982969e-01	   9.9982954e-01	   9.9982942e-01	   9.9982969e-01	   9.9982672e-01	   9.9982690e-01	   9.9982663e-01	   9.9982636e-01	   9.9982610e-01	   9.9983584e-01	   9.9983599e-01	   9.9983567e-01	   9.9983562e-01	   9.9983586e-01	   9.9983945e-01	   9.9983939e-01	   9.9983932e-01	   9.9983978e-01	   9.9984020e-01	   9.9984823e-01	   9.9984845e-01	   9.9984852e-01	   9.9984863e-01	   9.9984856e-01	
   8.8758505e+00	   9.9979593e-01	   9.9979312e-01	   9.9979507e-01	   9.9979499e-01	   9.9979502e-01	   9.9984999e-01	   9.9984970e-01	   9.9984933e-01	   9.9984915e-01	   9.9984920e-01	   9.9984578e-01	   9.9984586e-01	   9.9984661e-01	   9.9984648e-01	   9.9984608e-01	   9.9985584e-01	   9.9985616e-01	   9.9985539e-01	   9.9985527e-01	   9.9985533e-01	   9.9985955e-01	   9.9985941e-01	   9.9985907e-01	   9.9985896e-01	   9.9985944e-01	   9.9986808e-01	   9.9986816e-01	   9.9986849e-01	   9.9986842e-01	   9.9986852e-01	
   9.0290183e+00	   9.9981504e-01	   9.9981301e-01	   9.9981427e-01	   9.9981426e-01	   9.9981412e-01	   9.9986914e-01	   9.9986881e-01	   9.9986865e-01	   9.9986857e-01	   9.9986833e-01	   9.9986462e-01	   9.9986449e-01	   9.9986564e-01	   9.9986578e-01	   9.9986556e-01	   9.9987494e-01	   9.9987535e-01	   9.9987467e-01	   9.9987457e-01	   9.9987440e-01	   9.9987874e-01	   9.9987851e-01	   9.9987828e-01	   9.9987775e-01	   9.9987788e-01	   9.9988744e-01	   9.9988723e-01	   9.9988758e-01	   9.9988742e-01	   9.9988759e-01	
   9.1880149e+00	   9.9983395e-01	   9.9983316e-01	   9.9983353e-01	   9.9983359e-01	   9.9983339e-01	   9.9988790e-01	   9.9988769e-01	   9.9988796e-01	   9.9988805e-01	   9.9988772e-01	   9.9988413e-01	   9.9988397e-01	   9.9988445e-01	   9.9988475e-01	   9.9988491e-01	   9.9989379e-01	   9.9989410e-01	   9.9989398e-01	   9.9989401e-01	   9.9989372e-01	   9.9989757e-01	   9.9989735e-01	   9.9989749e-01	   9.9989705e-01	   9.9989671e-01	   9.9990671e-01	   9.9990639e-01	   9.9990645e-01	   9.9990635e-01	   9.9990645e-01	
   9.3470116e+00	   9.9985209e-01	   9.9985167e-01	   9.9985200e-01	   9.9985207e-01	   9.9985195e-01	   9.9990574e-01	   9.9990575e-01	   9.9990626e-01	   9.9990645e-01	   9.9990630e-01	   9.9990319e-01	   9.9990318e-01	   9.9990253e-01	   9.9990273e-01	   9.9990310e-01	   9.9991183e-01	   9.9991195e-01	   9.9991231e-01	   9.9991244e-01	   9.9991228e-01	   9.9991544e-01	   9.9991537e-01	   9.9991578e-01	   9.9991587e-01	   9.9991537e-01	   9.9992490e-01	   9.9992476e-01	   9.9992450e-01	   9.9992455e-01	   9.9992449e-01	
   9.5060082e+00	   9.9986957e-01	   9.9986827e-01	   9.9986949e-01	   9.9986954e-01	   9.9986957e-01	   9.9992301e-01	   9.9992314e-01	   9.9992347e-01	   9.9992360e-01	   9.9992375e-01	   9.9992110e-01	   9.9992114e-01	   9.9992002e-01	   9.9991996e-01	   9.9992019e-01	   9.9992921e-01	   9.9992926e-01	   9.9992953e-01	   9.9992968e-01	   9.9992976e-01	   9.9993265e-01	   9.9993274e-01	   9.9993308e-01	   9.9993368e-01	   9.9993346e-01	   9.9994200e-01	   9.9994214e-01	   9.9994187e-01	   9.9994198e-01	   9.9994180e-01	
   9.6650048e+00	   9.9988628e-01	   9.9988394e-01	   9.9988590e-01	   9.9988590e-01	   9.9988605e-01	   9.9993978e-01	   9.9993981e-01	   9.9993972e-01	   9.9993968e-01	   9.9993998e-01	   9.9993736e-01	   9.9993724e-01	   9.9993677e-01	   9.9993653e-01	   9.9993639e-01	   9.9994589e-01	   9.9994606e-01	   9.9994578e-01	   9.9994581e-01	   9.9994605e-01	   9.9994932e-01	   9.9994942e-01	   9.9994942e-01	   9.9995007e-01	   9.9995033e-01	   9.9995822e-01	   9.9995843e-01	   9.9995850e-01	   9.9995851e-01	   9.9995835e-01	
   9.8240015e+00	   9.9990200e-01	   9.9989976e-01	   9.9990129e-01	   9.9990127e-01	   9.9990139e-01	   9.9995575e-01	   9.9995555e-01	   9.9995518e-01	   9.9995502e-01	   9.9995518e-01	   9.9995210e-01	   9.9995183e-01	   9.9995250e-01	   9.9995231e-01	   9.9995192e-01	   9.9996163e-01	   9.9996195e-01	   9.9996122e-01	   9.9996114e-01	   9.9996129e-01	   9.9996525e-01	   9.9996517e-01	   9.9996488e-01	   9.9996507e-01	   9.9996558e-01	   9.9997371e-01	   9.9997374e-01	   9.9997418e-01	   9.9997403e-01	   9.9997400e-01	
   9.9829981e+00	   9.9991660e-01	   9.9991558e-01	   9.9991585e-01	   9.9991583e-01	   9.9991580e-01	   9.9997050e-01	   9.9997014e-01	   9.9996989e-01	   9.9996977e-01	   9.9996962e-01	   9.9996597e-01	   9.9996585e-01	   9.9996702e-01	   9.9996708e-01	   9.9996677e-01	   9.9997621e-01	   9.9997652e-01	   9.9997591e-01	   9.9997580e-01	   9.9997572e-01	   9.9998004e-01	   9.9997977e-01	   9.9997949e-01	   9.9997910e-01	   9.9997940e-01	   9.9998846e-01	   9.9998827e-01	   9.9998874e-01	   9.9998849e-01	   9.9998859e-01	
   1.0101144e+01	   9.9992671e-01	   9.9992650e-01	   9.9992619e-01	   9.9992618e-01	   9.9992603e-01	   9.9998054e-01	   9.9998023e-01	   9.9998023e-01	   9.9998022e-01	   9.9997992e-01	   9.9997612e-01	   9.9997627e-01	   9.9997705e-01	   9.9997727e-01	   9.9997720e-01	   9.9998628e-01	   9.9998646e-01	   9.9998625e-01	   9.9998620e-01	   9.9998596e-01	   9.9999014e-01	   9.9998985e-01	   9.9998974e-01	   9.9998919e-01	   9.9998915e-01	   9.9999881e-01	   9.9999860e-01	   9.9999881e-01	   9.9999861e-01	   9.9999872e-01	
   1.0219291e+01	   9.9993625e-01	   9.9993615e-01	   9.9993604e-01	   9.9993605e-01	   9.9993584e-01	   9.9998987e-01	   9.9998973e-01	   9.9998997e-01	   9.9999007e-01	   9.9998977e-01	   9.9998617e-01	   9.9998649e-01	   9.9998652e-01	   9.9998680e-01	   9.9998697e-01	   9.9999577e-01	   9.9999583e-01	   9.9999597e-01	   9.9999601e-01	   9.9999575e-01	   9.9999951e-01	   9.9999933e-01	   9.9999943e-01	   9.9999902e-01	   9.9999869e-01	   1.0000085e+00	   1.0000084e+00	   1.0000083e+00	   1.0000082e+00	   1.0000083e+00	
   1.0337437e+01	   9.9994528e-01	   9.9994467e-01	   9.9994528e-01	   9.9994532e-01	   9.9994514e-01	   9.9999867e-01	   9.9999872e-01	   9.9999906e-01	   9.9999922e-01	   9.9999903e-01	   9.9999586e-01	   9.9999613e-01	   9.9999552e-01	   9.9999573e-01	   9.9999602e-01	   1.0000047e+00	   1.0000048e+00	   1.0000050e+00	   1.0000051e+00	   1.0000050e+00	   1.0000083e+00	   1.0000083e+00	   1.0000085e+00	   1.0000085e+00	   1.0000080e+00	   1.0000176e+00	   1.0000176e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	
   1.0455583e+01	   9.9995381e-01	   9.9995251e-01	   9.9995384e-01	   9.9995390e-01	   9.9995382e-01	   1.0000071e+00	   1.0000072e+00	   1.0000075e+00	   1.0000076e+00	   1.0000076e+00	   1.0000049e+00	   1.0000049e+00	   1.0000041e+00	   1.0000041e+00	   1.0000044e+00	   1.0000132e+00	   1.0000133e+00	   1.0000135e+00	   1.0000136e+00	   1.0000136e+00	   1.0000166e+00	   1.0000168e+00	   1.0000170e+00	   1.0000173e+00	   1.0000170e+00	   1.0000261e+00	   1.0000261e+00	   1.0000258e+00	   1.0000259e+00	   1.0000259e+00	
   1.0584434e+01	   9.9996254e-01	   9.9996086e-01	   9.9996240e-01	   9.9996247e-01	   9.9996252e-01	   1.0000158e+00	   1.0000159e+00	   1.0000160e+00	   1.0000161e+00	   1.0000162e+00	   1.0000137e+00	   1.0000134e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000220e+00	   1.0000221e+00	   1.0000220e+00	   1.0000221e+00	   1.0000222e+00	   1.0000253e+00	   1.0000255e+00	   1.0000256e+00	   1.0000262e+00	   1.0000261e+00	   1.0000346e+00	   1.0000346e+00	   1.0000345e+00	   1.0000347e+00	   1.0000345e+00	
   1.0713285e+01	   9.9997064e-01	   9.9996915e-01	   9.9997028e-01	   9.9997032e-01	   9.9997043e-01	   1.0000240e+00	   1.0000240e+00	   1.0000239e+00	   1.0000239e+00	   1.0000241e+00	   1.0000214e+00	   1.0000210e+00	   1.0000210e+00	   1.0000208e+00	   1.0000207e+00	   1.0000301e+00	   1.0000303e+00	   1.0000299e+00	   1.0000300e+00	   1.0000301e+00	   1.0000335e+00	   1.0000336e+00	   1.0000336e+00	   1.0000341e+00	   1.0000343e+00	   1.0000425e+00	   1.0000425e+00	   1.0000426e+00	   1.0000427e+00	   1.0000426e+00	
   1.0842135e+01	   9.9997809e-01	   9.9997714e-01	   9.9997757e-01	   9.9997758e-01	   9.9997767e-01	   1.0000316e+00	   1.0000315e+00	   1.0000313e+00	   1.0000312e+00	   1.0000313e+00	   1.0000283e+00	   1.0000280e+00	   1.0000284e+00	   1.0000283e+00	   1.0000281e+00	   1.0000375e+00	   1.0000377e+00	   1.0000373e+00	   1.0000373e+00	   1.0000373e+00	   1.0000411e+00	   1.0000411e+00	   1.0000409e+00	   1.0000412e+00	   1.0000415e+00	   1.0000498e+00	   1.0000497e+00	   1.0000500e+00	   1.0000500e+00	   1.0000499e+00	
   1.0970986e+01	   9.9998485e-01	   9.9998438e-01	   9.9998435e-01	   9.9998432e-01	   9.9998433e-01	   1.0000385e+00	   1.0000382e+00	   1.0000381e+00	   1.0000380e+00	   1.0000380e+00	   1.0000346e+00	   1.0000347e+00	   1.0000351e+00	   1.0000351e+00	   1.0000349e+00	   1.0000443e+00	   1.0000444e+00	   1.0000441e+00	   1.0000440e+00	   1.0000440e+00	   1.0000480e+00	   1.0000478e+00	   1.0000476e+00	   1.0000476e+00	   1.0000478e+00	   1.0000565e+00	   1.0000565e+00	   1.0000568e+00	   1.0000566e+00	   1.0000566e+00	
   1.1114375e+01	   9.9999157e-01	   9.9999121e-01	   9.9999123e-01	   9.9999121e-01	   9.9999111e-01	   1.0000451e+00	   1.0000449e+00	   1.0000449e+00	   1.0000449e+00	   1.0000447e+00	   1.0000412e+00	   1.0000415e+00	   1.0000418e+00	   1.0000419e+00	   1.0000418e+00	   1.0000509e+00	   1.0000510e+00	   1.0000509e+00	   1.0000509e+00	   1.0000507e+00	   1.0000547e+00	   1.0000545e+00	   1.0000544e+00	   1.0000541e+00	   1.0000542e+00	   1.0000633e+00	   1.0000633e+00	   1.0000634e+00	   1.0000632e+00	   1.0000633e+00	
   1.1257763e+01	   9.9999747e-01	   9.9999686e-01	   9.9999733e-01	   9.9999734e-01	   9.9999720e-01	   1.0000509e+00	   1.0000508e+00	   1.0000509e+00	   1.0000510e+00	   1.0000508e+00	   1.0000474e+00	   1.0000477e+00	   1.0000477e+00	   1.0000478e+00	   1.0000479e+00	   1.0000568e+00	   1.0000569e+00	   1.0000569e+00	   1.0000569e+00	   1.0000568e+00	   1.0000604e+00	   1.0000604e+00	   1.0000604e+00	   1.0000601e+00	   1.0000600e+00	   1.0000693e+00	   1.0000694e+00	   1.0000693e+00	   1.0000692e+00	   1.0000692e+00	
   1.1401152e+01	   1.0000026e+00	   1.0000017e+00	   1.0000026e+00	   1.0000026e+00	   1.0000025e+00	   1.0000559e+00	   1.0000559e+00	   1.0000561e+00	   1.0000562e+00	   1.0000561e+00	   1.0000530e+00	   1.0000530e+00	   1.0000528e+00	   1.0000529e+00	   1.0000530e+00	   1.0000619e+00	   1.0000620e+00	   1.0000620e+00	   1.0000621e+00	   1.0000620e+00	   1.0000654e+00	   1.0000655e+00	   1.0000656e+00	   1.0000656e+00	   1.0000653e+00	   1.0000746e+00	   1.0000746e+00	   1.0000744e+00	   1.0000744e+00	   1.0000744e+00	
   1.1544540e+01	   1.0000070e+00	   1.0000060e+00	   1.0000070e+00	   1.0000070e+00	   1.0000070e+00	   1.0000603e+00	   1.0000604e+00	   1.0000605e+00	   1.0000605e+00	   1.0000605e+00	   1.0000578e+00	   1.0000575e+00	   1.0000572e+00	   1.0000573e+00	   1.0000574e+00	   1.0000664e+00	   1.0000665e+00	   1.0000664e+00	   1.0000665e+00	   1.0000665e+00	   1.0000698e+00	   1.0000699e+00	   1.0000700e+00	   1.0000703e+00	   1.0000701e+00	   1.0000790e+00	   1.0000790e+00	   1.0000789e+00	   1.0000789e+00	   1.0000789e+00	
   1.1709924e+01	   1.0000113e+00	   1.0000105e+00	   1.0000111e+00	   1.0000111e+00	   1.0000112e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000647e+00	   1.0000619e+00	   1.0000617e+00	   1.0000615e+00	   1.0000615e+00	   1.0000615e+00	   1.0000706e+00	   1.0000707e+00	   1.0000706e+00	   1.0000706e+00	   1.0000707e+00	   1.0000741e+00	   1.0000742e+00	   1.0000742e+00	   1.0000746e+00	   1.0000746e+00	   1.0000832e+00	   1.0000831e+00	   1.0000831e+00	   1.0000832e+00	   1.0000831e+00	
   1.1875308e+01	   1.0000147e+00	   1.0000142e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000681e+00	   1.0000680e+00	   1.0000679e+00	   1.0000679e+00	   1.0000679e+00	   1.0000649e+00	   1.0000649e+00	   1.0000649e+00	   1.0000648e+00	   1.0000647e+00	   1.0000740e+00	   1.0000741e+00	   1.0000739e+00	   1.0000739e+00	   1.0000739e+00	   1.0000776e+00	   1.0000775e+00	   1.0000775e+00	   1.0000777e+00	   1.0000779e+00	   1.0000864e+00	   1.0000864e+00	   1.0000865e+00	   1.0000865e+00	   1.0000865e+00	
   1.2040692e+01	   1.0000172e+00	   1.0000168e+00	   1.0000169e+00	   1.0000168e+00	   1.0000168e+00	   1.0000706e+00	   1.0000705e+00	   1.0000704e+00	   1.0000703e+00	   1.0000703e+00	   1.0000671e+00	   1.0000672e+00	   1.0000674e+00	   1.0000674e+00	   1.0000672e+00	   1.0000765e+00	   1.0000765e+00	   1.0000763e+00	   1.0000763e+00	   1.0000763e+00	   1.0000801e+00	   1.0000800e+00	   1.0000799e+00	   1.0000799e+00	   1.0000801e+00	   1.0000888e+00	   1.0000889e+00	   1.0000890e+00	   1.0000889e+00	   1.0000889e+00	
   1.2206076e+01	   1.0000188e+00	   1.0000183e+00	   1.0000185e+00	   1.0000185e+00	   1.0000185e+00	   1.0000722e+00	   1.0000721e+00	   1.0000720e+00	   1.0000720e+00	   1.0000720e+00	   1.0000686e+00	   1.0000688e+00	   1.0000690e+00	   1.0000690e+00	   1.0000690e+00	   1.0000781e+00	   1.0000781e+00	   1.0000780e+00	   1.0000780e+00	   1.0000779e+00	   1.0000817e+00	   1.0000817e+00	   1.0000816e+00	   1.0000814e+00	   1.0000815e+00	   1.0000905e+00	   1.0000905e+00	   1.0000906e+00	   1.0000905e+00	   1.0000905e+00	
   1.2420536e+01	   1.0000196e+00	   1.0000190e+00	   1.0000195e+00	   1.0000196e+00	   1.0000195e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000730e+00	   1.0000698e+00	   1.0000698e+00	   1.0000698e+00	   1.0000699e+00	   1.0000699e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000790e+00	   1.0000789e+00	   1.0000825e+00	   1.0000825e+00	   1.0000825e+00	   1.0000824e+00	   1.0000823e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	   1.0000914e+00	
   1.2634997e+01	   1.0000192e+00	   1.0000187e+00	   1.0000192e+00	   1.0000192e+00	   1.0000192e+00	   1.0000726e+00	   1.0000726e+00	   1.0000727e+00	   1.0000727e+00	   1.0000727e+00	   1.0000697e+00	   1.0000696e+00	   1.0000695e+00	   1.0000695e+00	   1.0000696e+00	   1.0000786e+00	   1.0000786e+00	   1.0000786e+00	   1.0000787e+00	   1.0000786e+00	   1.0000821e+00	   1.0000821e+00	   1.0000822e+00	   1.0000823e+00	   1.0000822e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000911e+00	   1.0000910e+00	
   1.2849457e+01	   1.0000178e+00	   1.0000174e+00	   1.0000177e+00	   1.0000177e+00	   1.0000177e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000712e+00	   1.0000683e+00	   1.0000681e+00	   1.0000680e+00	   1.0000680e+00	   1.0000680e+00	   1.0000771e+00	   1.0000772e+00	   1.0000771e+00	   1.0000772e+00	   1.0000772e+00	   1.0000807e+00	   1.0000807e+00	   1.0000807e+00	   1.0000809e+00	   1.0000809e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000897e+00	   1.0000896e+00	
   1.3063917e+01	   1.0000154e+00	   1.0000151e+00	   1.0000152e+00	   1.0000152e+00	   1.0000152e+00	   1.0000688e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000687e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000656e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000747e+00	   1.0000783e+00	   1.0000783e+00	   1.0000783e+00	   1.0000784e+00	   1.0000785e+00	   1.0000872e+00	   1.0000872e+00	   1.0000872e+00	   1.0000873e+00	   1.0000872e+00	
   1.3325175e+01	   1.0000112e+00	   1.0000109e+00	   1.0000111e+00	   1.0000111e+00	   1.0000110e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	   1.0000645e+00	   1.0000645e+00	   1.0000613e+00	   1.0000614e+00	   1.0000615e+00	   1.0000615e+00	   1.0000614e+00	   1.0000706e+00	   1.0000706e+00	   1.0000705e+00	   1.0000705e+00	   1.0000705e+00	   1.0000742e+00	   1.0000742e+00	   1.0000741e+00	   1.0000741e+00	   1.0000741e+00	   1.0000830e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	   1.0000831e+00	
   1.3586434e+01	   1.0000059e+00	   1.0000055e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000593e+00	   1.0000592e+00	   1.0000561e+00	   1.0000561e+00	   1.0000561e+00	   1.0000562e+00	   1.0000562e+00	   1.0000652e+00	   1.0000653e+00	   1.0000652e+00	   1.0000652e+00	   1.0000652e+00	   1.0000689e+00	   1.0000688e+00	   1.0000688e+00	   1.0000688e+00	   1.0000687e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	   1.0000778e+00	
   1.3847692e+01	   9.9999958e-01	   9.9999927e-01	   9.9999954e-01	   9.9999956e-01	   9.9999954e-01	   1.0000530e+00	   1.0000530e+00	   1.0000530e+00	   1.0000531e+00	   1.0000530e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000499e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000590e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000626e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	   1.0000715e+00	
   1.4108951e+01	   9.9999258e-01	   9.9999233e-01	   9.9999253e-01	   9.9999254e-01	   9.9999255e-01	   1.0000460e+00	   1.0000460e+00	   1.0000460e+00	   1.0000461e+00	   1.0000461e+00	   1.0000430e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000429e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000520e+00	   1.0000556e+00	   1.0000556e+00	   1.0000556e+00	   1.0000557e+00	   1.0000557e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000646e+00	   1.0000645e+00	
   1.4433394e+01	   9.9998319e-01	   9.9998297e-01	   9.9998312e-01	   9.9998312e-01	   9.9998313e-01	   1.0000367e+00	   1.0000367e+00	   1.0000366e+00	   1.0000366e+00	   1.0000367e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000335e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000426e+00	   1.0000463e+00	   1.0000463e+00	   1.0000462e+00	   1.0000463e+00	   1.0000463e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	   1.0000552e+00	
   1.4757837e+01	   9.9997329e-01	   9.9997308e-01	   9.9997323e-01	   9.9997323e-01	   9.9997322e-01	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000236e+00	   1.0000236e+00	   1.0000236e+00	   1.0000237e+00	   1.0000236e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000328e+00	   1.0000364e+00	   1.0000364e+00	   1.0000364e+00	   1.0000363e+00	   1.0000364e+00	   1.0000453e+00	   1.0000453e+00	   1.0000454e+00	   1.0000454e+00	   1.0000454e+00	
   1.5082279e+01	   9.9996319e-01	   9.9996300e-01	   9.9996316e-01	   9.9996316e-01	   9.9996315e-01	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000167e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000227e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	   1.0000353e+00	
   1.5406722e+01	   9.9995319e-01	   9.9995304e-01	   9.9995317e-01	   9.9995318e-01	   9.9995318e-01	   1.0000067e+00	   1.0000067e+00	   1.0000068e+00	   1.0000068e+00	   1.0000068e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000036e+00	   1.0000127e+00	   1.0000127e+00	   1.0000128e+00	   1.0000128e+00	   1.0000128e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000164e+00	   1.0000253e+00	   1.0000253e+00	   1.0000253e+00	   1.0000254e+00	   1.0000254e+00	
   1.5932176e+01	   9.9993795e-01	   9.9993783e-01	   9.9993794e-01	   9.9993793e-01	   9.9993794e-01	   9.9999155e-01	   9.9999154e-01	   9.9999155e-01	   9.9999155e-01	   9.9999156e-01	   9.9998840e-01	   9.9998840e-01	   9.9998840e-01	   9.9998839e-01	   9.9998839e-01	   9.9999755e-01	   9.9999755e-01	   9.9999756e-01	   9.9999756e-01	   9.9999757e-01	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000012e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	   1.0000102e+00	
   1.6457630e+01	   9.9992447e-01	   9.9992436e-01	   9.9992445e-01	   9.9992444e-01	   9.9992445e-01	   9.9997809e-01	   9.9997808e-01	   9.9997809e-01	   9.9997809e-01	   9.9997809e-01	   9.9997491e-01	   9.9997492e-01	   9.9997494e-01	   9.9997493e-01	   9.9997493e-01	   9.9998410e-01	   9.9998410e-01	   9.9998411e-01	   9.9998410e-01	   9.9998411e-01	   9.9998773e-01	   9.9998772e-01	   9.9998773e-01	   9.9998771e-01	   9.9998771e-01	   9.9999673e-01	   9.9999673e-01	   9.9999673e-01	   9.9999674e-01	   9.9999674e-01	
   1.6848098e+01	   9.9991591e-01	   9.9991582e-01	   9.9991590e-01	   9.9991589e-01	   9.9991590e-01	   9.9996955e-01	   9.9996954e-01	   9.9996956e-01	   9.9996956e-01	   9.9996956e-01	   9.9996638e-01	   9.9996638e-01	   9.9996639e-01	   9.9996639e-01	   9.9996640e-01	   9.9997557e-01	   9.9997557e-01	   9.9997558e-01	   9.9997558e-01	   9.9997558e-01	   9.9997919e-01	   9.9997919e-01	   9.9997920e-01	   9.9997918e-01	   9.9997917e-01	   9.9998821e-01	   9.9998821e-01	   9.9998821e-01	   9.9998822e-01	   9.9998822e-01	
   1.7238566e+01	   9.9990884e-01	   9.9990877e-01	   9.9990884e-01	   9.9990884e-01	   9.9990884e-01	   9.9996250e-01	   9.9996249e-01	   9.9996251e-01	   9.9996251e-01	   9.9996252e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9995934e-01	   9.9996852e-01	   9.9996852e-01	   9.9996854e-01	   9.9996854e-01	   9.9996854e-01	   9.9997215e-01	   9.9997214e-01	   9.9997216e-01	   9.9997214e-01	   9.9997214e-01	   9.9998118e-01	   9.9998117e-01	   9.9998117e-01	   9.9998118e-01	   9.9998119e-01	
   1.7629034e+01	   9.9990337e-01	   9.9990331e-01	   9.9990337e-01	   9.9990336e-01	   9.9990337e-01	   9.9995704e-01	   9.9995703e-01	   9.9995705e-01	   9.9995705e-01	   9.9995705e-01	   9.9995388e-01	   9.9995388e-01	   9.9995388e-01	   9.9995387e-01	   9.9995388e-01	   9.9996307e-01	   9.9996307e-01	   9.9996308e-01	   9.9996308e-01	   9.9996309e-01	   9.9996669e-01	   9.9996669e-01	   9.9996670e-01	   9.9996668e-01	   9.9996669e-01	   9.9997572e-01	   9.9997572e-01	   9.9997571e-01	   9.9997573e-01	   9.9997573e-01	
   1.7917664e+01	   9.9990037e-01	   9.9990032e-01	   9.9990037e-01	   9.9990036e-01	   9.9990037e-01	   9.9995405e-01	   9.9995404e-01	   9.9995405e-01	   9.9995405e-01	   9.9995405e-01	   9.9995088e-01	   9.9995087e-01	   9.9995089e-01	   9.9995088e-01	   9.9995088e-01	   9.9996007e-01	   9.9996007e-01	   9.9996009e-01	   9.9996008e-01	   9.9996009e-01	   9.9996370e-01	   9.9996369e-01	   9.9996371e-01	   9.9996368e-01	   9.9996369e-01	   9.9997273e-01	   9.9997272e-01	   9.9997272e-01	   9.9997273e-01	   9.9997274e-01	
   1.8206293e+01	   9.9989824e-01	   9.9989820e-01	   9.9989824e-01	   9.9989824e-01	   9.9989824e-01	   9.9995192e-01	   9.9995191e-01	   9.9995193e-01	   9.9995193e-01	   9.9995193e-01	   9.9994875e-01	   9.9994875e-01	   9.9994876e-01	   9.9994876e-01	   9.9994876e-01	   9.9995795e-01	   9.9995795e-01	   9.9995797e-01	   9.9995796e-01	   9.9995797e-01	   9.9996158e-01	   9.9996157e-01	   9.9996158e-01	   9.9996156e-01	   9.9996156e-01	   9.9997061e-01	   9.9997060e-01	   9.9997060e-01	   9.9997061e-01	   9.9997062e-01	
   1.8494923e+01	   9.9989697e-01	   9.9989693e-01	   9.9989697e-01	   9.9989697e-01	   9.9989697e-01	   9.9995065e-01	   9.9995064e-01	   9.9995066e-01	   9.9995065e-01	   9.9995066e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9994748e-01	   9.9994749e-01	   9.9995668e-01	   9.9995668e-01	   9.9995670e-01	   9.9995669e-01	   9.9995670e-01	   9.9996030e-01	   9.9996030e-01	   9.9996031e-01	   9.9996029e-01	   9.9996029e-01	   9.9996934e-01	   9.9996933e-01	   9.9996933e-01	   9.9996934e-01	   9.9996935e-01	
   1.8783552e+01	   9.9989651e-01	   9.9989647e-01	   9.9989651e-01	   9.9989651e-01	   9.9989651e-01	   9.9995019e-01	   9.9995018e-01	   9.9995020e-01	   9.9995019e-01	   9.9995020e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9994702e-01	   9.9994703e-01	   9.9995622e-01	   9.9995622e-01	   9.9995623e-01	   9.9995623e-01	   9.9995623e-01	   9.9995984e-01	   9.9995983e-01	   9.9995985e-01	   9.9995983e-01	   9.9995983e-01	   9.9996888e-01	   9.9996887e-01	   9.9996887e-01	   9.9996888e-01	   9.9996888e-01	
   1.9339266e+01	   9.9989771e-01	   9.9989768e-01	   9.9989771e-01	   9.9989771e-01	   9.9989771e-01	   9.9995138e-01	   9.9995137e-01	   9.9995139e-01	   9.9995138e-01	   9.9995139e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9994822e-01	   9.9995741e-01	   9.9995742e-01	   9.9995743e-01	   9.9995742e-01	   9.9995743e-01	   9.9996103e-01	   9.9996102e-01	   9.9996104e-01	   9.9996102e-01	   9.9996102e-01	   9.9997007e-01	   9.9997006e-01	   9.9997006e-01	   9.9997007e-01	   9.9997007e-01	
   1.9894979e+01	   9.9990128e-01	   9.9990125e-01	   9.9990127e-01	   9.9990127e-01	   9.9990127e-01	   9.9995493e-01	   9.9995492e-01	   9.9995493e-01	   9.9995493e-01	   9.9995493e-01	   9.9995177e-01	   9.9995177e-01	   9.9995178e-01	   9.9995177e-01	   9.9995178e-01	   9.9996096e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996097e-01	   9.9996458e-01	   9.9996457e-01	   9.9996458e-01	   9.9996457e-01	   9.9996457e-01	   9.9997361e-01	   9.9997360e-01	   9.9997360e-01	   9.9997361e-01	   9.9997361e-01	
   2.0450693e+01	   9.9990666e-01	   9.9990664e-01	   9.9990666e-01	   9.9990666e-01	   9.9990666e-01	   9.9996030e-01	   9.9996029e-01	   9.9996030e-01	   9.9996030e-01	   9.9996030e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9995714e-01	   9.9995715e-01	   9.9996633e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996634e-01	   9.9996994e-01	   9.9996993e-01	   9.9996994e-01	   9.9996993e-01	   9.9996993e-01	   9.9997897e-01	   9.9997896e-01	   9.9997896e-01	   9.9997897e-01	   9.9997897e-01	
   2.1006406e+01	   9.9991328e-01	   9.9991327e-01	   9.9991328e-01	   9.9991328e-01	   9.9991328e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996690e-01	   9.9996376e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9996375e-01	   9.9997293e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997294e-01	   9.9997654e-01	   9.9997653e-01	   9.9997654e-01	   9.9997654e-01	   9.9997654e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	   9.9998556e-01	
   2.1562120e+01	   9.9992057e-01	   9.9992056e-01	   9.9992057e-01	   9.9992057e-01	   9.9992057e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997417e-01	   9.9997103e-01	   9.9997102e-01	   9.9997103e-01	   9.9997103e-01	   9.9997103e-01	   9.9998020e-01	   9.9998021e-01	   9.9998020e-01	   9.9998020e-01	   9.9998020e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9998380e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	   9.9999281e-01	   9.9999282e-01	
   2.2389810e+01	   9.9993156e-01	   9.9993155e-01	   9.9993156e-01	   9.9993156e-01	   9.9993156e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998513e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9998199e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999116e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   9.9999475e-01	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	   1.0000038e+00	
   2.3217501e+01	   9.9994147e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9994146e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999501e-01	   9.9999188e-01	   9.9999188e-01	   9.9999187e-01	   9.9999188e-01	   9.9999188e-01	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000010e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	   1.0000136e+00	
   2.4045192e+01	   9.9994934e-01	   9.9994933e-01	   9.9994933e-01	   9.9994934e-01	   9.9994933e-01	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   1.0000029e+00	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   9.9999973e-01	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000089e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000125e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	   1.0000215e+00	
   2.4872883e+01	   9.9995473e-01	   9.9995472e-01	   9.9995473e-01	   9.9995473e-01	   9.9995473e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000051e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000143e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000179e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	   1.0000268e+00	
   2.5700573e+01	   9.9995762e-01	   9.9995761e-01	   9.9995762e-01	   9.9995762e-01	   9.9995762e-01	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000111e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000080e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000171e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000207e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	   1.0000297e+00	
   2.6528264e+01	   9.9995832e-01	   9.9995831e-01	   9.9995832e-01	   9.9995832e-01	   9.9995832e-01	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000087e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000214e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	   1.0000304e+00	
   2.7629265e+01	   9.9995677e-01	   9.9995675e-01	   9.9995676e-01	   9.9995676e-01	   9.9995676e-01	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000103e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000071e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000163e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000199e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	   1.0000289e+00	
   2.8545053e+01	   9.9995418e-01	   9.9995416e-01	   9.9995417e-01	   9.9995417e-01	   9.9995417e-01	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000077e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000046e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000137e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000173e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	   1.0000263e+00	
   2.9460841e+01	   9.9995126e-01	   9.9995124e-01	   9.9995125e-01	   9.9995125e-01	   9.9995125e-01	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000048e+00	   1.0000017e+00	   1.0000016e+00	   1.0000017e+00	   1.0000017e+00	   1.0000017e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000108e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000144e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	   1.0000234e+00	
   3.0376629e+01	   9.9994863e-01	   9.9994862e-01	   9.9994863e-01	   9.9994863e-01	   9.9994863e-01	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   1.0000022e+00	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000082e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000118e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	   1.0000208e+00	
   3.1292417e+01	   9.9994670e-01	   9.9994669e-01	   9.9994670e-01	   9.9994670e-01	   9.9994670e-01	   1.0000002e+00	   1.0000002e+00	   1.0000003e+00	   1.0000003e+00	   1.0000003e+00	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   9.9999711e-01	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000063e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000099e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	   1.0000189e+00	
   3.2208205e+01	   9.9994565e-01	   9.9994563e-01	   9.9994565e-01	   9.9994565e-01	   9.9994565e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999920e-01	   9.9999606e-01	   9.9999605e-01	   9.9999606e-01	   9.9999606e-01	   9.9999606e-01	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000052e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000088e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	   1.0000178e+00	
   3.3325929e+01	   9.9994548e-01	   9.9994546e-01	   9.9994548e-01	   9.9994548e-01	   9.9994548e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999903e-01	   9.9999589e-01	   9.9999588e-01	   9.9999589e-01	   9.9999589e-01	   9.9999589e-01	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000050e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000086e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	   1.0000176e+00	
   3.4443653e+01	   9.9994627e-01	   9.9994626e-01	   9.9994627e-01	   9.9994627e-01	   9.9994627e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999982e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   9.9999668e-01	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000058e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000094e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	   1.0000184e+00	
   3.5000000e+01	   9.9994690e-01	   9.9994688e-01	   9.9994689e-01	   9.9994689e-01	   9.9994689e-01	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   1.0000004e+00	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   9.9999730e-01	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000065e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000101e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	   1.0000190e+00	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PGen_NoSec.txt <==
   0.0000000e+00	  -2.0013921e-15	  -3.2996004e-16	  -2.7975443e-15	   5.8773339e-16	   1.5089548e-16	   1.1046976e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -3.5688356e-16	   3.7726814e-16	  -1.9960133e-15	   2.7979143e-15	  -2.1100195e-15	   9.3297102e-16	
   3.0000000e-06	  -1.1836020e-15	  -6.1619559e-16	  -7.1582175e-16	   2.8193516e-15	   5.0567316e-16	   1.8095652e-15	
   1.3000000e-05	  -1.9201073e-15	   2.9812024e-16	  -2.1513718e-15	   7.4101230e-17	  -3.8339240e-16	  -3.5420019e-16	
   2.3000000e-05	  -6.0910411e-16	  -1.5233352e-16	  -2.0164397e-15	   3.4009935e-15	  -7.2010472e-16	   2.3416678e-15	
   3.3000000e-05	  -4.8460909e-17	   5.8201740e-16	  -1.2456911e-15	   2.8195505e-15	   1.1214790e-15	   1.6665852e-15	
   1.3300000e-04	  -1.0477599e-15	   5.6992237e-16	  -2.4939465e-15	   5.6929034e-16	  -4.0640360e-16	   5.7171068e-16	
   2.3300000e-04	  -3.6062268e-15	  -5.5908863e-16	  -1.8477206e-15	   1.8991797e-15	   1.5003185e-15	   8.8827585e-16	
   3.3300000e-04	  -2.9860725e-15	   1.0377081e-15	  -3.0684218e-15	   1.4902853e-15	   1.1735766e-15	   1.9098558e-16	
   1.3330000e-03	  -1.5816626e-15	  -1.0061860e-15	  -1.6081378e-15	   1.6626014e-15	  -1.9032302e-16	   7.7640226e-16	
   2.3330000e-03	  -9.0005724e-16	  -4.9635566e-16	  -6.5089758e-16	   1.7500355e-15	   2.2382190e-15	   1.3301958e-15	
   3.3330000e-03	  -6.7109902e-16	  -1.1815342e-15	  -1.2944147e-15	  -4.8648516e-16	   1.3151772e-15	   4.0467623e-16	
   1.3333000e-02	   4.3362056e-16	   1.7930975e-16	  -2.7061981e-15	   1.6786294e-15	   1.8188798e-15	   5.6913960e-16	
   2.3333000e-02	  -4.6036338e-16	  -1.2176808e-15	  -1.0995034e-15	   2.2384511e-15	   2.1053944e-15	   2.3124425e-16	
   3.3333000e-02	  -7.1997994e-16	   8.5443904e-17	   1.7232435e-17	   3.1208522e-15	   2.3378574e-15	  -5.0799519e-16	
   1.3333300e-01	  -4.2385428e-16	   2.4167351e-15	  -5.2094326e-16	   2.0613884e-15	  -1.3818874e-15	   2.8857790e-16	
   2.3333300e-01	  -9.0845677e-16	  -2.8040550e-15	  -2.1119026e-15	   2.4102079e-15	   2.3164545e-15	  -4.5626076e-16	
   3.3333300e-01	  -1.2267987e-15	   1.5328007e-15	   6.5107472e-16	   3.2339443e-15	  -9.6619698e-16	   2.5686038e-16	
   1.0000000e+00	  -1.6696154e-15	   1.1277927e-15	  -3.6340603e-16	   2.3217741e-15	  -1.9022438e-15	  -4.9378696e-16	
   1.0000000e+00	  -1.5573029e-15	   7.8026299e-16	  -1.0211875e-15	   2.1420456e-15	  -7.3728294e-16	  -4.4961465e-16	
   1.0000010e+00	  -2.5895364e-14	  -2.4607843e-14	  -2.7425653e-14	  -2.0463074e-14	   2.3295448e-15	  -2.5201614e-14	
   1.0000020e+00	  -2.6292675e-14	  -2.1601408e-14	  -2.7207620e-14	  -2.2312902e-14	  -6.5493180e-16	  -2.4064376e-14	
   1.0000030e+00	  -2.5840377e-14	  -2.3903972e-14	  -2.6505859e-14	  -2.2622854e-14	  -1.2128631e-15	  -2.1981296e-14	
   1.0000130e+00	  -2.4972352e-14	  -2.5191771e-14	  -2.6678997e-14	  -2.1715082e-14	   2.9489146e-15	  -2.3976619e-14	
   1.0000230e+00	  -2.5481862e-14	  -2.1041123e-14	  -2.5132549e-14	  -2.1062222e-14	   1.4668574e-15	  -2.3766411e-14	
   1.0000330e+00	  -2.6062841e-14	  -2.2882487e-14	  -2.5381613e-14	  -2.1627280e-14	   5.7315639e-16	  -2.4025312e-14	
   1.0001330e+00	  -4.1581977e-15	  -2.3120441e-14	  -2.7127142e-14	  -2.1910354e-14	   8.0400815e-17	  -2.3871018e-14	
   1.0002330e+00	  -3.6723291e-15	  -2.4260591e-14	  -2.5938463e-14	  -2.2453281e-14	  -8.1816272e-16	  -2.1853189e-14	
   1.0003330e+00	  -2.6388296e-15	  -2.2846122e-14	  -2.5018118e-14	  -2.1574527e-14	   5.2583188e-17	  -2.2666273e-14	
   1.0010000e+00	  -1.7909012e-15	  -9.8397282e-15	  -1.1570140e-14	  -7.4472326e-15	  -8.6883040e-16	  -1.0242964e-14	
   1.0010000e+00	   1.9724353e-02	   1.0023076e-15	  -3.4636781e-15	   1.9200010e-15	   2.1492969e-15	   6.6060838e-16	
   1.0010010e+00	   1.9722702e-02	  -8.1994901e-16	  -4.0516996e-15	   2.1825563e-15	   5.0905854e-16	  -7.5677250e-18	
   1.0010020e+00	   1.9721062e-02	   1.3626201e-15	  -1.4753397e-15	   1.4763048e-15	   2.8349987e-16	  -3.8526942e-16	
   1.0010030e+00	   1.9719432e-02	   3.7944182e-15	  -1.1450444e-15	   2.9336932e-15	  -3.7594903e-16	  -1.6961724e-15	
   1.0010130e+00	   1.9703983e-02	   5.3635453e-12	   6.4345799e-12	   1.5226732e-15	   4.1805522e-16	   5.5709138e-16	
   1.0010230e+00	   1.9689456e-02	   2.6533940e-11	   3.1863549e-11	   3.0021979e-15	   8.7966741e-16	   8.7443018e-16	
   1.0010330e+00	   1.9675812e-02	   7.9287876e-11	   9.5171389e-11	   5.7220094e-15	   1.6321495e-16	   1.2497854e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632697e-08	   3.8410673e-08	   5.1659987e-11	   1.5023619e-11	   6.8903022e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354899e-07	   1.6806704e-07	   3.3154485e-10	   9.7915903e-11	   4.4056801e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436709e-07	   4.4771858e-07	   1.2088856e-09	   3.6445188e-10	   1.6188054e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152764e-06	   2.1944311e-06	   1.3979577e-08	   4.6584748e-09	   1.9831234e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270642e-06	   5.4747966e-06	   5.1715960e-08	   1.8086733e-08	   7.5489763e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194423e-06	   1.0482592e-05	   1.3245083e-07	   4.8216218e-08	   1.9796811e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194418e-06	   1.0482589e-05	   1.3245012e-07	   4.8215804e-08	   1.9796541e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410426e-06	   1.0506641e-05	   1.3284998e-07	   4.8365761e-08	   1.9857772e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626775e-06	   1.0530728e-05	   1.3325085e-07	   4.8516108e-08	   1.9919159e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843455e-06	   1.0554852e-05	   1.3365282e-07	   4.8666861e-08	   1.9980742e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039598e-06	   1.0799279e-05	   1.3776429e-07	   5.0208393e-08	   2.0607022e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269297e-06	   1.1047354e-05	   1.4197860e-07	   5.1791421e-08	   2.1248432e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630042e-07	   5.3416511e-08	   2.1906969e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649858e-05	   1.4179265e-05	   2.0024502e-07	   7.3980158e-08	   3.0194056e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830507e-07	   1.0031504e-07	   4.0743418e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174936e-05	   2.1392812e-05	   3.5312344e-07	   1.3361313e-07	   5.4003925e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579241e-07	   2.5233320e-07	   1.0066642e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976371e-05	   4.7508833e-05	   1.0839391e-06	   4.3541584e-07	   1.7178617e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048237e-06	   7.0193615e-07	   2.7424453e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499564e-05	   6.5524563e-05	   1.7048242e-06	   7.0193626e-07	   2.7424401e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576766e-05	   6.5608687e-05	   1.7077800e-06	   7.0320941e-07	   2.7473317e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654033e-05	   6.5692878e-05	   1.7107398e-06	   7.0448439e-07	   2.7522302e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731365e-05	   6.5777138e-05	   1.7137034e-06	   7.0576136e-07	   2.7571283e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510302e-05	   6.6625741e-05	   1.7436900e-06	   7.1868830e-07	   2.8067422e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295645e-05	   6.7481179e-05	   1.7740792e-06	   7.3180089e-07	   2.8570499e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087536e-05	   6.8343600e-05	   1.8048830e-06	   7.4510477e-07	   2.9080785e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599039e-05	   7.7601267e-05	   2.1514647e-06	   8.9612834e-07	   3.4853438e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822326e-05	   8.7621611e-05	   2.5452317e-06	   1.0693963e-06	   4.1452116e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812901e-05	   9.8465603e-05	   2.9909944e-06	   1.2674348e-06	   4.8967084e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605271e-06	   1.8431195e-06	   7.0649599e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934608e-04	   5.8750660e-06	   2.5898247e-06	   9.8577075e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807180e-06	   3.5345503e-06	   1.3368894e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807178e-06	   3.5345503e-06	   1.3368900e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056704e-04	   1.9661770e-04	   7.8900949e-06	   3.5389792e-06	   1.3385343e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994802e-06	   3.5434112e-06	   1.3401802e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088744e-06	   3.5478481e-06	   1.3418285e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035412e-06	   3.5925888e-06	   1.3584380e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408127e-04	   2.0041073e-04	   8.0990433e-06	   3.6377538e-06	   1.3752013e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954011e-06	   3.6833559e-06	   1.3921229e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257072e-04	   2.2035536e-04	   9.2362757e-06	   4.1790786e-06	   1.5756807e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952362e-04	   1.0369121e-05	   4.7223751e-06	   1.7763928e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907582e-04	   2.5971044e-04	   1.1600323e-05	   5.3169199e-06	   1.9955470e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832750e-05	   6.9003676e-06	   2.5766021e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636350e-04	   3.6452457e-04	   1.8647804e-05	   8.7958879e-06	   3.2692113e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225548e-04	   4.2470468e-04	   2.3095762e-05	   1.1035617e-05	   4.0844455e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225539e-04	   4.2470450e-04	   2.3095762e-05	   1.1035616e-05	   4.0844453e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251129e-04	   4.2498001e-04	   2.3116338e-05	   1.1045999e-05	   4.0882219e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525563e-04	   2.3136928e-05	   1.1056388e-05	   4.0920011e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302338e-04	   4.2553135e-04	   2.3157530e-05	   1.1066785e-05	   4.0957828e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559282e-04	   4.2829767e-04	   2.3364719e-05	   1.1171388e-05	   4.1338284e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107434e-04	   2.3573231e-05	   1.1276714e-05	   4.1721313e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076087e-04	   4.3386155e-04	   2.3783097e-05	   1.1382779e-05	   4.2106968e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751429e-04	   4.6266205e-04	   2.6002066e-05	   1.2509565e-05	   4.6198669e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527420e-04	   4.9254712e-04	   2.8362122e-05	   1.3714301e-05	   5.0567178e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408593e-04	   5.2356862e-04	   3.0870708e-05	   1.5001546e-05	   5.5228403e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307646e-04	   5.9788183e-04	   3.7170675e-05	   1.8269121e-05	   6.7028380e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736855e-04	   6.7794030e-04	   4.4298527e-05	   2.2006232e-05	   8.0488865e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680519e-04	   7.6357467e-04	   5.2307823e-05	   2.6249059e-05	   9.5734945e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680504e-04	   7.6357438e-04	   5.2307821e-05	   2.6249057e-05	   9.5734941e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716700e-04	   7.6396461e-04	   5.2344623e-05	   2.6268585e-05	   9.5805078e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752906e-04	   7.6435494e-04	   5.2381442e-05	   2.6288123e-05	   9.5875262e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789123e-04	   7.6474539e-04	   5.2418280e-05	   2.6307672e-05	   9.5945479e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152189e-04	   7.6865963e-04	   5.2788247e-05	   2.6504076e-05	   9.6650890e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516280e-04	   7.7258497e-04	   5.3160027e-05	   2.6701523e-05	   9.7359985e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881413e-04	   7.7652162e-04	   5.3533657e-05	   2.6900036e-05	   9.8072840e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623821e-04	   8.1687824e-04	   5.7433096e-05	   2.8979575e-05	   1.0553442e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471774e-04	   8.5838562e-04	   6.1522159e-05	   3.1169298e-05	   1.1338443e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429434e-04	   9.0109232e-04	   6.5808977e-05	   3.3474431e-05	   1.2164114e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736674e-04	   1.0016135e-03	   7.6281715e-05	   3.9153775e-05	   1.4195034e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816589e-05	   4.5463439e-05	   1.6447799e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047026e-04	   5.2443167e-05	   1.8936250e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047026e-04	   5.2443163e-05	   1.8936250e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052813e-04	   5.2475133e-05	   1.8947645e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058603e-04	   5.2507117e-05	   1.8959045e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310865e-03	   1.2219349e-03	   1.0064396e-04	   5.2539114e-05	   1.8970451e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122519e-04	   5.2860287e-05	   1.9084922e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180868e-04	   5.3182825e-05	   1.9199874e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239450e-04	   5.3506755e-05	   1.9315317e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845575e-04	   5.6868633e-05	   2.0512829e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475175e-04	   6.0372655e-05	   2.1760306e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980585e-03	   1.2129106e-04	   6.4024552e-05	   2.3059755e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255172e-03	   1.3697256e-04	   7.2843386e-05	   2.6194651e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392927e-04	   8.2448432e-05	   2.9605802e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221906e-04	   9.2881723e-05	   3.3307941e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221943e-04	   9.2881931e-05	   3.3308015e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221942e-04	   9.2881925e-05	   3.3308014e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230282e-04	   9.2929554e-05	   3.3324912e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996421e-03	   1.7238624e-04	   9.2977202e-05	   3.3341816e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639718e-03	   1.8002742e-03	   1.7246969e-04	   9.3024866e-05	   3.3358727e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697919e-03	   1.8066053e-03	   1.7330654e-04	   9.3502972e-05	   3.3528347e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414608e-04	   9.3982750e-05	   3.3698554e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193019e-03	   1.7498835e-04	   9.4464236e-05	   3.3869360e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364994e-04	   9.9428527e-05	   3.5629924e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011432e-03	   1.9496009e-03	   1.9258652e-04	   1.0456538e-04	   3.7451106e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180691e-04	   1.0988092e-04	   3.9335049e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041711e-03	   2.1710470e-03	   2.2362747e-04	   1.2253599e-04	   4.3817661e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510262e-03	   2.3315110e-03	   2.4691048e-04	   1.3612364e-04	   4.8627918e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977934e-03	   2.7170998e-04	   1.5068511e-04	   5.3780324e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978053e-03	   2.7171178e-04	   1.5068617e-04	   5.3780700e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978047e-03	   2.7171177e-04	   1.5068616e-04	   5.3780698e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182460e-04	   1.5075248e-04	   5.3804164e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993105e-03	   2.7193747e-04	   1.5081882e-04	   5.3827637e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000636e-03	   2.7205036e-04	   1.5088519e-04	   5.3851116e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318197e-04	   1.5155053e-04	   5.4086515e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188647e-03	   2.5151564e-03	   2.7431663e-04	   1.5221783e-04	   5.4322600e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257746e-03	   2.5227200e-03	   2.7545438e-04	   1.5288713e-04	   5.4559388e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957525e-03	   2.5993599e-03	   2.8710181e-04	   1.5975452e-04	   5.6988548e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905907e-04	   1.6682269e-04	   5.9488252e-05	
   1.0093330e+00	   1.6853957e-01	   2.5387833e-03	   2.7561621e-03	   3.1133509e-04	   1.7409804e-04	   6.2060753e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373282e-03	   3.4010418e-04	   1.9123829e-04	   6.8119301e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049584e-04	   2.0944573e-04	   7.4552939e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487127e-03	   3.3170345e-03	   4.0255666e-04	   2.2875836e-04	   8.1375059e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170338e-03	   4.0255665e-04	   2.2875834e-04	   8.1375058e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179053e-03	   4.0270228e-04	   2.2884615e-04	   8.1406074e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187769e-03	   4.0284794e-04	   2.2893398e-04	   8.1437099e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510856e-03	   3.3196487e-03	   4.0299364e-04	   2.2902184e-04	   8.1468132e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590059e-03	   3.3283758e-03	   4.0445356e-04	   2.2990232e-04	   8.1779141e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591683e-04	   2.3078503e-04	   8.2090930e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748751e-03	   3.3458634e-03	   4.0738351e-04	   2.3167001e-04	   8.2403516e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551103e-03	   3.4343357e-03	   4.2234638e-04	   2.4071693e-04	   8.5598692e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363144e-03	   3.5239381e-03	   4.3764845e-04	   2.4999034e-04	   8.8873482e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185201e-03	   3.6147110e-03	   4.5329869e-04	   2.5949688e-04	   9.2230225e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058927e-03	   3.8219213e-03	   4.8970279e-04	   2.8171586e-04	   1.0007406e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981025e-03	   4.0348173e-03	   5.2786320e-04	   3.0512411e-04	   1.0833605e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949722e-03	   4.2532151e-03	   5.6782581e-04	   3.2976026e-04	   1.1702981e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292360e-03	   4.7360261e-03	   6.5892453e-04	   3.8631352e-04	   1.3698159e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792737e-03	   5.2380577e-03	   7.5815788e-04	   4.4853224e-04	   1.5892380e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7558999e-03	   8.6583627e-04	   5.1674421e-04	   1.8296925e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199743e-04	   5.9111485e-04	   2.0917292e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136268e-03	   7.7652771e-03	   1.3422812e-03	   8.2709422e-04	   2.9222782e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958864e-03	   9.2503783e-03	   1.7577457e-03	   1.1077502e-03	   3.9087262e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238228e-03	   1.0703553e-02	   2.2198234e-03	   1.4297759e-03	   5.0391097e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676622e-02	   1.2101284e-02	   2.7190498e-03	   1.7888011e-03	   6.2975954e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261172e-02	   1.4086945e-02	   3.5257853e-03	   2.3922161e-03	   8.4078895e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647793e-02	   1.5901660e-02	   4.3698971e-03	   3.0544800e-03	   1.0715098e-03	
   1.0240917e+00	   1.5100997e-01	   1.4850241e-02	   1.7548686e-02	   5.2289455e-03	   3.7616912e-03	   1.3165629e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890037e-02	   1.9041095e-02	   6.0870395e-03	   4.5027547e-03	   1.5716020e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787947e-02	   2.0393271e-02	   6.9334535e-03	   5.2690599e-03	   1.8332968e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022069e-02	   2.2380431e-02	   8.3078338e-03	   6.5920750e-03	   2.2804218e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981428e-02	   2.4068065e-02	   9.6064582e-03	   7.9403666e-03	   2.7304836e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727353e-02	   2.5507492e-02	   1.0817581e-02	   9.2935189e-03	   3.1777222e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308107e-02	   2.6742009e-02	   1.1937520e-02	   1.0636131e-02	   3.6187603e-03	
   1.0446590e+00	   1.1676950e-01	   2.0761052e-02	   2.7807125e-02	   1.2966886e-02	   1.1956195e-02	   4.0516586e-03	
   1.0489783e+00	   1.1182323e-01	   2.1204850e-02	   2.8985262e-02	   1.4175509e-02	   1.3624384e-02	   4.6009412e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530046e-02	   2.9977055e-02	   1.5245961e-02	   1.5222794e-02	   5.1337074e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772733e-02	   3.0823187e-02	   1.6190756e-02	   1.6740389e-02	   5.6500807e-03	
   1.0619360e+00	   9.9809506e-02	   2.1958651e-02	   3.1554805e-02	   1.7023563e-02	   1.8170205e-02	   6.1508767e-03	
   1.0662552e+00	   9.6530481e-02	   2.2106572e-02	   3.2196158e-02	   1.7757888e-02	   1.9508234e-02	   6.6372033e-03	
   1.0728965e+00	   9.2026620e-02	   2.2289292e-02	   3.3047029e-02	   1.8723321e-02	   2.1383709e-02	   7.3594907e-03	
   1.0795378e+00	   8.8057372e-02	   2.2449801e-02	   3.3780340e-02	   1.9526889e-02	   2.3039380e-02	   8.0546177e-03	
   1.0861790e+00	   8.4519764e-02	   2.2610209e-02	   3.4431959e-02	   2.0204119e-02	   2.4482928e-02	   8.7265593e-03	
   1.0928203e+00	   8.1334440e-02	   2.2783052e-02	   3.5025429e-02	   2.0784195e-02	   2.5726929e-02	   9.3787843e-03	
   1.0994616e+00	   7.8438432e-02	   2.2975588e-02	   3.5576646e-02	   2.1290507e-02	   2.6786553e-02	   1.0014176e-02	
   1.1098407e+00	   7.4378078e-02	   2.3324395e-02	   3.6377306e-02	   2.1975069e-02	   2.8112222e-02	   1.0978737e-02	
   1.1202198e+00	   7.0750334e-02	   2.3738008e-02	   3.7127912e-02	   2.2576459e-02	   2.9089975e-02	   1.1914890e-02	
   1.1305990e+00	   6.7443957e-02	   2.4215339e-02	   3.7841779e-02	   2.3130525e-02	   2.9780933e-02	   1.2827879e-02	
   1.1409781e+00	   6.4380005e-02	   2.4750526e-02	   3.8523134e-02	   2.3659623e-02	   3.0241535e-02	   1.3721469e-02	
   1.1513572e+00	   6.1500847e-02	   2.5336024e-02	   3.9171905e-02	   2.4177584e-02	   3.0521576e-02	   1.4598452e-02	
   1.1628768e+00	   5.8470788e-02	   2.6035185e-02	   3.9851171e-02	   2.4749415e-02	   3.0672246e-02	   1.5554901e-02	
   1.1743964e+00	   5.5573842e-02	   2.6775858e-02	   4.0483192e-02	   2.5324523e-02	   3.0701652e-02	   1.6495728e-02	
   1.1859160e+00	   5.2781775e-02	   2.7547575e-02	   4.1062437e-02	   2.5905827e-02	   3.0649654e-02	   1.7422559e-02	
   1.1974356e+00	   5.0077123e-02	   2.8340492e-02	   4.1583017e-02	   2.6493673e-02	   3.0547608e-02	   1.8336522e-02	
   1.2089552e+00	   4.7450353e-02	   2.9145595e-02	   4.2039364e-02	   2.7086990e-02	   3.0419839e-02	   1.9238347e-02	
   1.2265695e+00	   4.3578243e-02	   3.0382230e-02	   4.2602221e-02	   2.8000235e-02	   3.0213051e-02	   2.0594542e-02	
   1.2441837e+00	   3.9882855e-02	   3.1602926e-02	   4.2989403e-02	   2.8913495e-02	   3.0032645e-02	   2.1923416e-02	
   1.2617980e+00	   3.6381900e-02	   3.2785894e-02	   4.3190996e-02	   2.9817348e-02	   2.9903864e-02	   2.3223920e-02	
   1.2794123e+00	   3.3102299e-02	   3.3913054e-02	   4.3201950e-02	   3.0702257e-02	   2.9836151e-02	   2.4493906e-02	
   1.2970265e+00	   3.0073814e-02	   3.4969351e-02	   4.3021699e-02	   3.1559315e-02	   2.9829638e-02	   2.5730450e-02	
   1.3225545e+00	   2.6187620e-02	   3.6350636e-02	   4.2431095e-02	   3.2736095e-02	   2.9914386e-02	   2.7455868e-02	
   1.3480824e+00	   2.2962898e-02	   3.7528865e-02	   4.1473490e-02	   3.3816731e-02	   3.0085473e-02	   2.9091906e-02	
   1.3736103e+00	   2.0454020e-02	   3.8483984e-02	   4.0187779e-02	   3.4784026e-02	   3.0308488e-02	   3.0626205e-02	
   1.3991382e+00	   1.8688730e-02	   3.9205078e-02	   3.8625726e-02	   3.5625208e-02	   3.0548572e-02	   3.2046571e-02	
   1.4246661e+00	   1.7665478e-02	   3.9688970e-02	   3.6847972e-02	   3.6331689e-02	   3.0776466e-02	   3.3341828e-02	
   1.4585782e+00	   1.7393958e-02	   3.9973631e-02	   3.4268067e-02	   3.7055121e-02	   3.1026040e-02	   3.4853149e-02	
   1.4924902e+00	   1.8239403e-02	   3.9873107e-02	   3.1588211e-02	   3.7532051e-02	   3.1188089e-02	   3.6109995e-02	
   1.5264022e+00	   2.0004443e-02	   3.9429531e-02	   2.8971815e-02	   3.7771005e-02	   3.1254683e-02	   3.7101710e-02	
   1.5603142e+00	   2.2445355e-02	   3.8698865e-02	   2.6573260e-02	   3.7789201e-02	   3.1237365e-02	   3.7824784e-02	
   1.5942262e+00	   2.5295927e-02	   3.7746250e-02	   2.4528131e-02	   3.7610344e-02	   3.1161669e-02	   3.8282694e-02	
   1.6432875e+00	   2.9615381e-02	   3.6117520e-02	   2.2399324e-02	   3.7061346e-02	   3.1017841e-02	   3.8499291e-02	
   1.6832107e+00	   3.2855164e-02	   3.4702092e-02	   2.1531755e-02	   3.6417276e-02	   3.0933399e-02	   3.8315378e-02	
   1.7231338e+00	   3.5514417e-02	   3.3319897e-02	   2.1484264e-02	   3.5651657e-02	   3.0931851e-02	   3.7848435e-02	
   1.7630570e+00	   3.7392036e-02	   3.2060028e-02	   2.2225973e-02	   3.4812971e-02	   3.1045198e-02	   3.7142426e-02	
   1.8029801e+00	   3.8402819e-02	   3.0990043e-02	   2.3663954e-02	   3.3944057e-02	   3.1283115e-02	   3.6244989e-02	
   1.8429033e+00	   3.8573991e-02	   3.0153617e-02	   2.5653772e-02	   3.3081008e-02	   3.1632515e-02	   3.5205413e-02	
   1.8876206e+00	   3.7920288e-02	   2.9518806e-02	   2.8314530e-02	   3.2157508e-02	   3.2116192e-02	   3.3932930e-02	
   1.9323379e+00	   3.6648465e-02	   2.9197646e-02	   3.1156017e-02	   3.1310078e-02	   3.2632209e-02	   3.2610637e-02	
   1.9770552e+00	   3.5103762e-02	   2.9156116e-02	   3.3892779e-02	   3.0562404e-02	   3.3103673e-02	   3.1300704e-02	
   2.0217726e+00	   3.3629731e-02	   2.9340800e-02	   3.6271459e-02	   2.9932729e-02	   3.3459257e-02	   3.0059192e-02	
   2.0664899e+00	   3.2515130e-02	   2.9688702e-02	   3.8094592e-02	   2.9435778e-02	   3.3645561e-02	   2.8935240e-02	
   2.1112072e+00	   3.1958442e-02	   3.0135479e-02	   3.9234819e-02	   2.9083487e-02	   3.3634629e-02	   2.7970413e-02	
   2.1645228e+00	   3.2141110e-02	   3.0716442e-02	   3.9635424e-02	   2.8864272e-02	   3.3365765e-02	   2.7073511e-02	
   2.2178384e+00	   3.3191670e-02	   3.1273844e-02	   3.9044451e-02	   2.8869198e-02	   3.2865763e-02	   2.6488509e-02	
   2.2711540e+00	   3.4871035e-02	   3.1754140e-02	   3.7639962e-02	   2.9092520e-02	   3.2223391e-02	   2.6233903e-02	
   2.3244696e+00	   3.6813458e-02	   3.2132809e-02	   3.5692213e-02	   2.9513034e-02	   3.1548588e-02	   2.6306265e-02	
   2.3777852e+00	   3.8614131e-02	   3.2409451e-02	   3.3515200e-02	   3.0092211e-02	   3.0949213e-02	   2.6680027e-02	
   2.4311008e+00	   3.9915564e-02	   3.2599275e-02	   3.1417522e-02	   3.0774963e-02	   3.0510276e-02	   2.7308803e-02	
   2.4849620e+00	   4.0476487e-02	   3.2724574e-02	   2.9644870e-02	   3.1500800e-02	   3.0278568e-02	   2.8137683e-02	
   2.5388232e+00	   4.0188210e-02	   3.2802659e-02	   2.8409385e-02	   3.2186988e-02	   3.0265044e-02	   2.9082344e-02	
   2.5926844e+00	   3.9124208e-02	   3.2844927e-02	   2.7804759e-02	   3.2759946e-02	   3.0433881e-02	   3.0057404e-02	
   2.6465457e+00	   3.7497753e-02	   3.2852364e-02	   2.7828743e-02	   3.3158350e-02	   3.0718693e-02	   3.0979131e-02	
   2.7004069e+00	   3.5610843e-02	   3.2817208e-02	   2.8397366e-02	   3.3341843e-02	   3.1038591e-02	   3.1773462e-02	
   2.7542681e+00	   3.3790602e-02	   3.2727453e-02	   2.9368708e-02	   3.3297088e-02	   3.1315845e-02	   3.2383061e-02	
   2.8188880e+00	   3.2080711e-02	   3.2534893e-02	   3.0824814e-02	   3.2969632e-02	   3.1515762e-02	   3.2826162e-02	
   2.8835079e+00	   3.1201779e-02	   3.2247320e-02	   3.2321941e-02	   3.2413347e-02	   3.1526142e-02	   3.2939350e-02	
   2.9351901e+00	   3.1192014e-02	   3.1960173e-02	   3.3373550e-02	   3.1876450e-02	   3.1401386e-02	   3.2808484e-02	
   2.9868722e+00	   3.1739497e-02	   3.1645656e-02	   3.4190413e-02	   3.1331655e-02	   3.1196330e-02	   3.2519190e-02	
   3.0385544e+00	   3.2709482e-02	   3.1334571e-02	   3.4717432e-02	   3.0843025e-02	   3.0960685e-02	   3.2117334e-02	
   3.0902366e+00	   3.3923218e-02	   3.1062248e-02	   3.4936585e-02	   3.0463249e-02	   3.0747318e-02	   3.1653072e-02	
   3.1419187e+00	   3.5185822e-02	   3.0864646e-02	   3.4864629e-02	   3.0228375e-02	   3.0603280e-02	   3.1175738e-02	
   3.2109010e+00	   3.6660583e-02	   3.0765006e-02	   3.4393414e-02	   3.0161299e-02	   3.0569376e-02	   3.0589910e-02	
   3.2798833e+00	   3.7632563e-02	   3.0887689e-02	   3.3626290e-02	   3.0359437e-02	   3.0737845e-02	   3.0130404e-02	
   3.3488656e+00	   3.7995507e-02	   3.1225504e-02	   3.2732892e-02	   3.0751825e-02	   3.1070436e-02	   2.9834983e-02	
   3.4178478e+00	   3.7823444e-02	   3.1724069e-02	   3.1883686e-02	   3.1233886e-02	   3.1476873e-02	   2.9703572e-02	
   3.4868301e+00	   3.7329270e-02	   3.2289440e-02	   3.1218007e-02	   3.1695884e-02	   3.1842465e-02	   2.9706064e-02	
   3.5589785e+00	   3.6744566e-02	   3.2832325e-02	   3.0823611e-02	   3.2065125e-02	   3.2072634e-02	   2.9801454e-02	
   3.6185559e+00	   3.6368715e-02	   3.3164420e-02	   3.0776240e-02	   3.2239914e-02	   3.2094511e-02	   2.9914914e-02	
   3.6781333e+00	   3.6174182e-02	   3.3340682e-02	   3.0978738e-02	   3.2292995e-02	   3.1963412e-02	   3.0033323e-02	
   3.7377108e+00	   3.6172303e-02	   3.3340541e-02	   3.1396425e-02	   3.2243640e-02	   3.1711784e-02	   3.0141567e-02	
   3.7972882e+00	   3.6315499e-02	   3.3176382e-02	   3.1970722e-02	   3.2125904e-02	   3.1395835e-02	   3.0234238e-02	
   3.8568657e+00	   3.6523835e-02	   3.2886912e-02	   3.2623734e-02	   3.1978885e-02	   3.1082953e-02	   3.0313543e-02	
   3.9304458e+00	   3.6748561e-02	   3.2445139e-02	   3.3407236e-02	   3.1809270e-02	   3.0794226e-02	   3.0403191e-02	
   4.0040260e+00	   3.6837455e-02	   3.2021722e-02	   3.4016520e-02	   3.1697211e-02	   3.0692204e-02	   3.0496120e-02	
   4.0776061e+00	   3.6759894e-02	   3.1725184e-02	   3.4325395e-02	   3.1662400e-02	   3.0805425e-02	   3.0601116e-02	
   4.1511862e+00	   3.6570754e-02	   3.1626183e-02	   3.4272559e-02	   3.1696532e-02	   3.1098348e-02	   3.0718185e-02	
   4.2247664e+00	   3.6381543e-02	   3.1740200e-02	   3.3880316e-02	   3.1772295e-02	   3.1484440e-02	   3.0837822e-02	
   4.3129159e+00	   3.6313296e-02	   3.2093992e-02	   3.3118358e-02	   3.1872895e-02	   3.1918221e-02	   3.0962129e-02	
   4.4010655e+00	   3.6519611e-02	   3.2555773e-02	   3.2294062e-02	   3.1946014e-02	   3.2174336e-02	   3.1040579e-02	
   4.4892151e+00	   3.6973182e-02	   3.2963037e-02	   3.1704023e-02	   3.1977245e-02	   3.2172913e-02	   3.1054873e-02	
   4.5773647e+00	   3.7515759e-02	   3.3187593e-02	   3.1565976e-02	   3.1979793e-02	   3.1940666e-02	   3.1002194e-02	
   4.6655143e+00	   3.7936465e-02	   3.3181628e-02	   3.1934059e-02	   3.1981250e-02	   3.1595927e-02	   3.0895838e-02	
   4.7620209e+00	   3.8079673e-02	   3.2964494e-02	   3.2755684e-02	   3.2008051e-02	   3.1272294e-02	   3.0747042e-02	
   4.8585275e+00	   3.7866909e-02	   3.2663696e-02	   3.3680567e-02	   3.2068552e-02	   3.1159013e-02	   3.0599653e-02	
   4.9550342e+00	   3.7458765e-02	   3.2440521e-02	   3.4327516e-02	   3.2146707e-02	   3.1308396e-02	   3.0487100e-02	
   5.0515408e+00	   3.7112771e-02	   3.2406201e-02	   3.4441416e-02	   3.2216381e-02	   3.1647529e-02	   3.0434596e-02	
   5.1480474e+00	   3.7036278e-02	   3.2571918e-02	   3.4015286e-02	   3.2259652e-02	   3.2017799e-02	   3.0456250e-02	
   5.2445540e+00	   3.7276930e-02	   3.2858721e-02	   3.3273619e-02	   3.2277679e-02	   3.2259018e-02	   3.0553263e-02	
   5.3410606e+00	   3.7676993e-02	   3.3129982e-02	   3.2597061e-02	   3.2287823e-02	   3.2287357e-02	   3.0710163e-02	
   5.4375672e+00	   3.8059007e-02	   3.3290507e-02	   3.2244715e-02	   3.2304053e-02	   3.2119617e-02	   3.0896386e-02	
   5.5340738e+00	   3.8266252e-02	   3.3287089e-02	   3.2345506e-02	   3.2324489e-02	   3.1849302e-02	   3.1070188e-02	
   5.6305804e+00	   3.8208538e-02	   3.3135333e-02	   3.2861278e-02	   3.2341708e-02	   3.1609313e-02	   3.1185267e-02	
   5.7315497e+00	   3.7970427e-02	   3.2917885e-02	   3.3558770e-02	   3.2340609e-02	   3.1506476e-02	   3.1207655e-02	
   5.8325190e+00	   3.7730005e-02	   3.2754318e-02	   3.4096978e-02	   3.2311859e-02	   3.1593553e-02	   3.1123696e-02	
   5.9334882e+00	   3.7654410e-02	   3.2725007e-02	   3.4253443e-02	   3.2268503e-02	   3.1816446e-02	   3.0965731e-02	
   6.0344575e+00	   3.7789159e-02	   3.2840515e-02	   3.4010369e-02	   3.2243737e-02	   3.2064499e-02	   3.0794957e-02	
   6.1354268e+00	   3.8056527e-02	   3.3044635e-02	   3.3532045e-02	   3.2269352e-02	   3.2228277e-02	   3.0678184e-02	
   6.2364224e+00	   3.8301336e-02	   3.3245701e-02	   3.3078346e-02	   3.2354593e-02	   3.2251259e-02	   3.0659591e-02	
   6.3374181e+00	   3.8404966e-02	   3.3362513e-02	   3.2860398e-02	   3.2473407e-02	   3.2147252e-02	   3.0741269e-02	
   6.4384137e+00	   3.8339543e-02	   3.3360015e-02	   3.2954728e-02	   3.2576002e-02	   3.1985190e-02	   3.0883242e-02	
   6.5394094e+00	   3.8190546e-02	   3.3258670e-02	   3.3276130e-02	   3.2612204e-02	   3.1847204e-02	   3.1022715e-02	
   6.6404051e+00	   3.8068145e-02	   3.3118800e-02	   3.3654873e-02	   3.2564025e-02	   3.1792419e-02	   3.1104326e-02	
   6.7537259e+00	   3.8069553e-02	   3.2996646e-02	   3.3936016e-02	   3.2438967e-02	   3.1840315e-02	   3.1099827e-02	
   6.8670466e+00	   3.8181896e-02	   3.2968562e-02	   3.3969480e-02	   3.2321958e-02	   3.1960576e-02	   3.1020869e-02	
   6.9803674e+00	   3.8325822e-02	   3.3035930e-02	   3.3779972e-02	   3.2278213e-02	   3.2087056e-02	   3.0922246e-02	
   7.0936882e+00	   3.8414133e-02	   3.3158761e-02	   3.3494242e-02	   3.2333744e-02	   3.2161179e-02	   3.0860954e-02	
   7.2070090e+00	   3.8398644e-02	   3.3273064e-02	   3.3275748e-02	   3.2458407e-02	   3.2154795e-02	   3.0866599e-02	
   7.3309388e+00	   3.8314348e-02	   3.3328679e-02	   3.3228276e-02	   3.2586354e-02	   3.2075027e-02	   3.0929806e-02	
   7.4548686e+00	   3.8262811e-02	   3.3294580e-02	   3.3377563e-02	   3.2622137e-02	   3.1972730e-02	   3.0998062e-02	
   7.5787984e+00	   3.8305547e-02	   3.3203949e-02	   3.3615100e-02	   3.2546770e-02	   3.1906631e-02	   3.1019020e-02	
   7.7027282e+00	   3.8405954e-02	   3.3116313e-02	   3.3801611e-02	   3.2421752e-02	   3.1908688e-02	   3.0980231e-02	
   7.8266580e+00	   3.8469595e-02	   3.3081557e-02	   3.3843092e-02	   3.2340702e-02	   3.1971982e-02	   3.0913153e-02	
   7.9529333e+00	   3.8438003e-02	   3.3112543e-02	   3.3730674e-02	   3.2357309e-02	   3.2058294e-02	   3.0865874e-02	
   8.0792085e+00	   3.8343940e-02	   3.3189700e-02	   3.3527428e-02	   3.2454225e-02	   3.2117112e-02	   3.0867639e-02	
   8.2054838e+00	   3.8293354e-02	   3.3257490e-02	   3.3355770e-02	   3.2542371e-02	   3.2112712e-02	   3.0909558e-02	
   8.3317591e+00	   3.8341543e-02	   3.3280041e-02	   3.3308750e-02	   3.2558228e-02	   3.2042379e-02	   3.0956817e-02	
   8.4580344e+00	   3.8453819e-02	   3.3245212e-02	   3.3413173e-02	   3.2494495e-02	   3.1944552e-02	   3.0975301e-02	
   8.6006801e+00	   3.8533193e-02	   3.3164583e-02	   3.3631173e-02	   3.2393569e-02	   3.1872198e-02	   3.0949922e-02	
   8.7433258e+00	   3.8479036e-02	   3.3093679e-02	   3.3802407e-02	   3.2344572e-02	   3.1888603e-02	   3.0893917e-02	
   8.8859716e+00	   3.8337525e-02	   3.3081668e-02	   3.3786144e-02	   3.2381136e-02	   3.1979990e-02	   3.0844063e-02	
   9.0286173e+00	   3.8250260e-02	   3.3134289e-02	   3.3577966e-02	   3.2456973e-02	   3.2074883e-02	   3.0825479e-02	
   9.1712631e+00	   3.8316572e-02	   3.3208236e-02	   3.3327045e-02	   3.2493767e-02	   3.2091450e-02	   3.0839125e-02	
   9.3139088e+00	   3.8482449e-02	   3.3242651e-02	   3.3230928e-02	   3.2456273e-02	   3.2002798e-02	   3.0867385e-02	
   9.4565546e+00	   3.8581725e-02	   3.3204879e-02	   3.3375017e-02	   3.2380976e-02	   3.1867105e-02	   3.0888188e-02	
   9.6151264e+00	   3.8488944e-02	   3.3107756e-02	   3.3673181e-02	   3.2331144e-02	   3.1784320e-02	   3.0884837e-02	
   9.7409551e+00	   3.8307330e-02	   3.3040292e-02	   3.3821385e-02	   3.2345595e-02	   3.1827662e-02	   3.0858228e-02	
   9.8667838e+00	   3.8187961e-02	   3.3027573e-02	   3.3755139e-02	   3.2383067e-02	   3.1941425e-02	   3.0818620e-02	
   9.9926126e+00	   3.8232274e-02	   3.3074837e-02	   3.3510440e-02	   3.2403137e-02	   3.2043022e-02	   3.0781130e-02	
   1.0118441e+01	   3.8402410e-02	   3.3147375e-02	   3.3256456e-02	   3.2388101e-02	   3.2055338e-02	   3.0762732e-02	
   1.0244270e+01	   3.8552642e-02	   3.3194064e-02	   3.3168925e-02	   3.2355524e-02	   3.1964119e-02	   3.0772549e-02	
   1.0382573e+01	   3.8546158e-02	   3.3177053e-02	   3.3322774e-02	   3.2334785e-02	   3.1817310e-02	   3.0806176e-02	
   1.0520876e+01	   3.8365525e-02	   3.3097633e-02	   3.3602285e-02	   3.2342952e-02	   3.1731798e-02	   3.0834936e-02	
   1.0659179e+01	   3.8178887e-02	   3.3011077e-02	   3.3770197e-02	   3.2356585e-02	   3.1772133e-02	   3.0828537e-02	
   1.0797482e+01	   3.8164779e-02	   3.2979145e-02	   3.3680277e-02	   3.2343931e-02	   3.1901058e-02	   3.0781745e-02	
   1.0911297e+01	   3.8299238e-02	   3.3011883e-02	   3.3460734e-02	   3.2310880e-02	   3.1991398e-02	   3.0733454e-02	
   1.1025112e+01	   3.8459455e-02	   3.3075957e-02	   3.3250946e-02	   3.2282618e-02	   3.2004534e-02	   3.0704510e-02	
   1.1138926e+01	   3.8515614e-02	   3.3128845e-02	   3.3178903e-02	   3.2284154e-02	   3.1938019e-02	   3.0710276e-02	
   1.1252741e+01	   3.8454633e-02	   3.3144836e-02	   3.3253231e-02	   3.2312653e-02	   3.1833627e-02	   3.0743002e-02	
   1.1366555e+01	   3.8327368e-02	   3.3114930e-02	   3.3414066e-02	   3.2344872e-02	   3.1748088e-02	   3.0779817e-02	
   1.1496131e+01	   3.8208776e-02	   3.3045238e-02	   3.3581601e-02	   3.2353470e-02	   3.1726356e-02	   3.0795335e-02	
   1.1625707e+01	   3.8208081e-02	   3.2981072e-02	   3.3621963e-02	   3.2316253e-02	   3.1789760e-02	   3.0768392e-02	
   1.1755283e+01	   3.8314573e-02	   3.2962927e-02	   3.3519335e-02	   3.2255135e-02	   3.1883587e-02	   3.0716112e-02	
   1.1884859e+01	   3.8422858e-02	   3.2999155e-02	   3.3361119e-02	   3.2218799e-02	   3.1934480e-02	   3.0675787e-02	
   1.2014435e+01	   3.8430726e-02	   3.3060992e-02	   3.3261284e-02	   3.2240591e-02	   3.1906348e-02	   3.0675502e-02	
   1.2156359e+01	   3.8325696e-02	   3.3105452e-02	   3.3278717e-02	   3.2309588e-02	   3.1816088e-02	   3.0715080e-02	
   1.2298282e+01	   3.8212925e-02	   3.3090117e-02	   3.3390119e-02	   3.2358900e-02	   3.1737044e-02	   3.0757734e-02	
   1.2440205e+01	   3.8209817e-02	   3.3024767e-02	   3.3495254e-02	   3.2333119e-02	   3.1729157e-02	   3.0762338e-02	
   1.2582128e+01	   3.8314400e-02	   3.2958954e-02	   3.3518406e-02	   3.2247596e-02	   3.1790542e-02	   3.0722806e-02	
   1.2724051e+01	   3.8410021e-02	   3.2943507e-02	   3.3456897e-02	   3.2179461e-02	   3.1864191e-02	   3.0672765e-02	
   1.2871255e+01	   3.8387852e-02	   3.2991871e-02	   3.3362012e-02	   3.2196538e-02	   3.1889477e-02	   3.0653940e-02	
   1.3018459e+01	   3.8265287e-02	   3.3064325e-02	   3.3300610e-02	   3.2288675e-02	   3.1845406e-02	   3.0681320e-02	
   1.3165663e+01	   3.8179677e-02	   3.3097809e-02	   3.3304332e-02	   3.2363585e-02	   3.1773108e-02	   3.0724927e-02	
   1.3312867e+01	   3.8233659e-02	   3.3060885e-02	   3.3363725e-02	   3.2340840e-02	   3.1731539e-02	   3.0742096e-02	
   1.3460071e+01	   3.8369815e-02	   3.2982449e-02	   3.3442275e-02	   3.2237063e-02	   3.1750794e-02	   3.0718361e-02	
   1.3607275e+01	   3.8435330e-02	   3.2928032e-02	   3.3491823e-02	   3.2153980e-02	   3.1807673e-02	   3.0678214e-02	
   1.3759198e+01	   3.8336994e-02	   3.2947443e-02	   3.3472104e-02	   3.2179645e-02	   3.1857600e-02	   3.0659158e-02	
   1.3911121e+01	   3.8210739e-02	   3.3011533e-02	   3.3380435e-02	   3.2274638e-02	   3.1860183e-02	   3.0673411e-02	
   1.4063044e+01	   3.8184816e-02	   3.3077454e-02	   3.3284128e-02	   3.2347273e-02	   3.1817282e-02	   3.0700027e-02	
   1.4214967e+01	   3.8282499e-02	   3.3089626e-02	   3.3264437e-02	   3.2333021e-02	   3.1768036e-02	   3.0714879e-02	
   1.4366890e+01	   3.8406990e-02	   3.3032669e-02	   3.3353254e-02	   3.2245830e-02	   3.1749047e-02	   3.0709520e-02	
   1.4536585e+01	   3.8417752e-02	   3.2949755e-02	   3.3498904e-02	   3.2171019e-02	   3.1773408e-02	   3.0693463e-02	
   1.4687622e+01	   3.8305431e-02	   3.2932257e-02	   3.3542105e-02	   3.2194533e-02	   3.1813402e-02	   3.0686293e-02	
   1.4805380e+01	   3.8212340e-02	   3.2963857e-02	   3.3490879e-02	   3.2253771e-02	   3.1839789e-02	   3.0687023e-02	
   1.4923138e+01	   3.8185905e-02	   3.3016537e-02	   3.3391555e-02	   3.2305866e-02	   3.1848691e-02	   3.0690285e-02	
   1.4958465e+01	   3.8194840e-02	   3.3033924e-02	   3.3356940e-02	   3.2316392e-02	   3.1847215e-02	   3.0691441e-02	
   1.4993792e+01	   3.8212654e-02	   3.3049404e-02	   3.3325360e-02	   3.2321818e-02	   3.1843533e-02	   3.0692451e-02	
   1.5029120e+01	   3.8237236e-02	   3.3062187e-02	   3.3298955e-02	   3.2322333e-02	   3.1838007e-02	   3.0693386e-02	
   1.5064447e+01	   3.8265767e-02	   3.3071523e-02	   3.3279156e-02	   3.2318317e-02	   3.1830892e-02	   3.0694207e-02	
   1.5168970e+01	   3.8334010e-02	   3.3071056e-02	   3.3282506e-02	   3.2291088e-02	   3.1808045e-02	   3.0697782e-02	
   1.5273493e+01	   3.8363050e-02	   3.3052376e-02	   3.3326954e-02	   3.2266534e-02	   3.1791585e-02	   3.0702132e-02	
   1.5378017e+01	   3.8355901e-02	   3.3028764e-02	   3.3382478e-02	   3.2253852e-02	   3.1785468e-02	   3.0705919e-02	
   1.5516114e+01	   3.8321083e-02	   3.3004201e-02	   3.3440060e-02	   3.2252788e-02	   3.1790066e-02	   3.0708605e-02	
   1.5654211e+01	   3.8285115e-02	   3.2996677e-02	   3.3457895e-02	   3.2263943e-02	   3.1804903e-02	   3.0707633e-02	
   1.5695640e+01	   3.8277288e-02	   3.2998443e-02	   3.3453929e-02	   3.2268719e-02	   3.1810640e-02	   3.0706590e-02	
   1.5737069e+01	   3.8273295e-02	   3.3002152e-02	   3.3445297e-02	   3.2272980e-02	   3.1816052e-02	   3.0705211e-02	
   1.5778498e+01	   3.8273688e-02	   3.3007579e-02	   3.3433415e-02	   3.2276546e-02	   3.1820972e-02	   3.0703810e-02	
   1.5819927e+01	   3.8277925e-02	   3.3014080e-02	   3.3419515e-02	   3.2279088e-02	   3.1825008e-02	   3.0702469e-02	
   1.5979475e+01	   3.8306135e-02	   3.3035841e-02	   3.3374676e-02	   3.2280521e-02	   3.1829668e-02	   3.0700026e-02	
   1.6027339e+01	   3.8318056e-02	   3.3041388e-02	   3.3364637e-02	   3.2278792e-02	   3.1828010e-02	   3.0700351e-02	
   1.6075203e+01	   3.8328053e-02	   3.3044997e-02	   3.3359507e-02	   3.2276785e-02	   3.1825122e-02	   3.0701445e-02	
   1.6123068e+01	   3.8335012e-02	   3.3046501e-02	   3.3359508e-02	   3.2274972e-02	   3.1821419e-02	   3.0703250e-02	
   1.6170932e+01	   3.8338356e-02	   3.3045993e-02	   3.3364227e-02	   3.2273732e-02	   3.1817379e-02	   3.0705610e-02	
   1.6241463e+01	   3.8336942e-02	   3.3042368e-02	   3.3377446e-02	   3.2273369e-02	   3.1811928e-02	   3.0709544e-02	
   1.6311994e+01	   3.8329672e-02	   3.3036538e-02	   3.3394902e-02	   3.2274648e-02	   3.1807998e-02	   3.0713374e-02	
   1.6382525e+01	   3.8319486e-02	   3.3030152e-02	   3.3412468e-02	   3.2277035e-02	   3.1806372e-02	   3.0716366e-02	
   1.6453056e+01	   3.8309690e-02	   3.3024773e-02	   3.3426522e-02	   3.2279684e-02	   3.1807297e-02	   3.0718003e-02	
   1.6655958e+01	   3.8297942e-02	   3.3020399e-02	   3.3438022e-02	   3.2284145e-02	   3.1819185e-02	   3.0716114e-02	
   1.6858860e+01	   3.8318666e-02	   3.3034638e-02	   3.3409653e-02	   3.2281738e-02	   3.1833511e-02	   3.0710155e-02	
   1.7061761e+01	   3.8344635e-02	   3.3051739e-02	   3.3379493e-02	   3.2279258e-02	   3.1835532e-02	   3.0710064e-02	
   1.7264663e+01	   3.8339951e-02	   3.3051998e-02	   3.3391570e-02	   3.2285919e-02	   3.1823939e-02	   3.0720309e-02	
   1.7467565e+01	   3.8309159e-02	   3.3036879e-02	   3.3435347e-02	   3.2297817e-02	   3.1814861e-02	   3.0730988e-02	
   1.7732191e+01	   3.8302454e-02	   3.3026475e-02	   3.3457523e-02	   3.2295964e-02	   3.1824275e-02	   3.0727912e-02	
   1.7996816e+01	   3.8339535e-02	   3.3043498e-02	   3.3418337e-02	   3.2281543e-02	   3.1845998e-02	   3.0715434e-02	
   1.8261442e+01	   3.8363730e-02	   3.3066208e-02	   3.3376113e-02	   3.2283173e-02	   3.1848783e-02	   3.0716470e-02	
   1.8526068e+01	   3.8329999e-02	   3.3062362e-02	   3.3401677e-02	   3.2308437e-02	   3.1829226e-02	   3.0735160e-02	
   1.8790694e+01	   3.8313194e-02	   3.3042445e-02	   3.3451599e-02	   3.2311815e-02	   3.1821074e-02	   3.0741626e-02	
   1.9066425e+01	   3.8330860e-02	   3.3037953e-02	   3.3460772e-02	   3.2292109e-02	   3.1837323e-02	   3.0730466e-02	
   1.9342157e+01	   3.8352622e-02	   3.3056368e-02	   3.3418679e-02	   3.2284283e-02	   3.1855102e-02	   3.0722001e-02	
   1.9617889e+01	   3.8345532e-02	   3.3069867e-02	   3.3390475e-02	   3.2303561e-02	   3.1851872e-02	   3.0730176e-02	
   1.9893621e+01	   3.8324142e-02	   3.3059844e-02	   3.3419741e-02	   3.2321732e-02	   3.1830884e-02	   3.0743836e-02	
   2.0169353e+01	   3.8331443e-02	   3.3041157e-02	   3.3469599e-02	   3.2304094e-02	   3.1825158e-02	   3.0740746e-02	
   2.0513734e+01	   3.8355509e-02	   3.3045431e-02	   3.3458069e-02	   3.2275669e-02	   3.1850681e-02	   3.0724033e-02	
   2.0858116e+01	   3.8344492e-02	   3.3068832e-02	   3.3396854e-02	   3.2300010e-02	   3.1863347e-02	   3.0727367e-02	
   2.1202498e+01	   3.8329183e-02	   3.3069815e-02	   3.3395704e-02	   3.2326693e-02	   3.1840471e-02	   3.0743863e-02	
   2.1546879e+01	   3.8342198e-02	   3.3050313e-02	   3.3454945e-02	   3.2307112e-02	   3.1823880e-02	   3.0743113e-02	
   2.1891261e+01	   3.8348661e-02	   3.3040516e-02	   3.3475730e-02	   3.2276915e-02	   3.1843028e-02	   3.0726964e-02	
   2.2235643e+01	   3.8336387e-02	   3.3063888e-02	   3.3405974e-02	   3.2297817e-02	   3.1869075e-02	   3.0723082e-02	
   2.2580024e+01	   3.8332241e-02	   3.3073055e-02	   3.3379393e-02	   3.2325551e-02	   3.1849725e-02	   3.0739106e-02	
   2.2946358e+01	   3.8344684e-02	   3.3053607e-02	   3.3444913e-02	   3.2306933e-02	   3.1818597e-02	   3.0745387e-02	
   2.3312693e+01	   3.8341551e-02	   3.3038626e-02	   3.3482792e-02	   3.2279672e-02	   3.1834029e-02	   3.0730729e-02	
   2.3679027e+01	   3.8327824e-02	   3.3055543e-02	   3.3419393e-02	   3.2297499e-02	   3.1866729e-02	   3.0722295e-02	
   2.4045361e+01	   3.8334691e-02	   3.3074989e-02	   3.3366524e-02	   3.2326048e-02	   3.1853048e-02	   3.0734922e-02	
   2.4411695e+01	   3.8351634e-02	   3.3057678e-02	   3.3432610e-02	   3.2306223e-02	   3.1812482e-02	   3.0745969e-02	
   2.4778029e+01	   3.8337155e-02	   3.3030127e-02	   3.3506729e-02	   3.2272047e-02	   3.1823070e-02	   3.0733905e-02	
   2.5151097e+01	   3.8315088e-02	   3.3047342e-02	   3.3434266e-02	   3.2293968e-02	   3.1874534e-02	   3.0717729e-02	
   2.5524166e+01	   3.8337840e-02	   3.3072871e-02	   3.3367464e-02	   3.2320372e-02	   3.1860535e-02	   3.0729585e-02	
   2.5816856e+01	   3.8353837e-02	   3.3065331e-02	   3.3415656e-02	   3.2307731e-02	   3.1818872e-02	   3.0742997e-02	
   2.6109545e+01	   3.8337604e-02	   3.3039969e-02	   3.3488732e-02	   3.2285273e-02	   3.1816360e-02	   3.0740042e-02	
   2.6402235e+01	   3.8315136e-02	   3.3037607e-02	   3.3465012e-02	   3.2291197e-02	   3.1858597e-02	   3.0725745e-02	
   2.6694925e+01	   3.8332641e-02	   3.3065977e-02	   3.3373353e-02	   3.2315302e-02	   3.1875193e-02	   3.0723230e-02	
   2.6987614e+01	   3.8363303e-02	   3.3082063e-02	   3.3362297e-02	   3.2317658e-02	   3.1836867e-02	   3.0737809e-02	
   2.7315433e+01	   3.8348133e-02	   3.3054544e-02	   3.3462419e-02	   3.2295541e-02	   3.1807452e-02	   3.0745636e-02	
   2.7643252e+01	   3.8316349e-02	   3.3031739e-02	   3.3495645e-02	   3.2289492e-02	   3.1839751e-02	   3.0733086e-02	
   2.7971070e+01	   3.8327339e-02	   3.3052091e-02	   3.3410270e-02	   3.2304885e-02	   3.1874797e-02	   3.0722733e-02	
   2.8298889e+01	   3.8358380e-02	   3.3080704e-02	   3.3360419e-02	   3.2314334e-02	   3.1852070e-02	   3.0732940e-02	
   2.8626708e+01	   3.8353555e-02	   3.3067050e-02	   3.3437428e-02	   3.2303332e-02	   3.1808753e-02	   3.0747684e-02	
   2.8955362e+01	   3.8318466e-02	   3.3031739e-02	   3.3511032e-02	   3.2292025e-02	   3.1824438e-02	   3.0740444e-02	
   2.9284017e+01	   3.8319408e-02	   3.3039038e-02	   3.3442246e-02	   3.2300208e-02	   3.1879218e-02	   3.0721837e-02	
   2.9612672e+01	   3.8362167e-02	   3.3084668e-02	   3.3338385e-02	   3.2315506e-02	   3.1875901e-02	   3.0726210e-02	
   2.9941326e+01	   3.8369017e-02	   3.3088452e-02	   3.3394624e-02	   3.2312547e-02	   3.1809271e-02	   3.0751140e-02	
   3.0269981e+01	   3.8329562e-02	   3.3042890e-02	   3.3500771e-02	   3.2298833e-02	   3.1809263e-02	   3.0749003e-02	
   3.0535316e+01	   3.8306334e-02	   3.3017808e-02	   3.3505870e-02	   3.2291666e-02	   3.1865389e-02	   3.0727305e-02	
   3.0800650e+01	   3.8342109e-02	   3.3059681e-02	   3.3394837e-02	   3.2304364e-02	   3.1887008e-02	   3.0720180e-02	
   3.1065985e+01	   3.8365610e-02	   3.3092938e-02	   3.3357666e-02	   3.2316337e-02	   3.1847090e-02	   3.0738076e-02	
   3.1331320e+01	   3.8347436e-02	   3.3072971e-02	   3.3443294e-02	   3.2313602e-02	   3.1803359e-02	   3.0756038e-02	
   3.1596655e+01	   3.8317896e-02	   3.3028227e-02	   3.3524140e-02	   3.2298355e-02	   3.1823244e-02	   3.0746848e-02	
   3.1868630e+01	   3.8328358e-02	   3.3030080e-02	   3.3464661e-02	   3.2292311e-02	   3.1883779e-02	   3.0722040e-02	
   3.2140606e+01	   3.8363034e-02	   3.3083336e-02	   3.3345596e-02	   3.2308681e-02	   3.1891966e-02	   3.0720420e-02	
   3.2412581e+01	   3.8368725e-02	   3.3109310e-02	   3.3352085e-02	   3.2326840e-02	   3.1824992e-02	   3.0749221e-02	
   3.2684557e+01	   3.8328636e-02	   3.3056134e-02	   3.3500936e-02	   3.2315229e-02	   3.1783308e-02	   3.0765596e-02	
   3.2956532e+01	   3.8310302e-02	   3.2999578e-02	   3.3563913e-02	   3.2284328e-02	   3.1841263e-02	   3.0740269e-02	
   3.3228508e+01	   3.8339638e-02	   3.3035318e-02	   3.3426698e-02	   3.2284737e-02	   3.1921108e-02	   3.0708325e-02	
   3.3500483e+01	   3.8364972e-02	   3.3097183e-02	   3.3331420e-02	   3.2317755e-02	   3.1883935e-02	   3.0726087e-02	
   3.3596119e+01	   3.8365229e-02	   3.3107329e-02	   3.3344079e-02	   3.2329290e-02	   3.1842485e-02	   3.0742426e-02	
   3.3691755e+01	   3.8355013e-02	   3.3093610e-02	   3.3407078e-02	   3.2330089e-02	   3.1802070e-02	   3.0757256e-02	
   3.3787391e+01	   3.8339318e-02	   3.3074608e-02	   3.3462352e-02	   3.2323540e-02	   3.1792402e-02	   3.0760610e-02	
   3.3883027e+01	   3.8326156e-02	   3.3050877e-02	   3.3502403e-02	   3.2310885e-02	   3.1810019e-02	   3.0756215e-02	
   3.3978663e+01	   3.8322291e-02	   3.3029714e-02	   3.3522296e-02	   3.2296596e-02	   3.1834697e-02	   3.0747513e-02	
   3.4021849e+01	   3.8324141e-02	   3.3024802e-02	   3.3521099e-02	   3.2291847e-02	   3.1845091e-02	   3.0742783e-02	
   3.4065034e+01	   3.8327644e-02	   3.3024213e-02	   3.3511868e-02	   3.2289267e-02	   3.1854776e-02	   3.0738083e-02	
   3.4108219e+01	   3.8332255e-02	   3.3027150e-02	   3.3496555e-02	   3.2288727e-02	   3.1863917e-02	   3.0733936e-02	
   3.4151404e+01	   3.8336689e-02	   3.3032553e-02	   3.3476864e-02	   3.2289712e-02	   3.1871526e-02	   3.0730425e-02	
   3.4276418e+01	   3.8346330e-02	   3.3055151e-02	   3.3425276e-02	   3.2300277e-02	   3.1876061e-02	   3.0728917e-02	
   3.4401432e+01	   3.8350764e-02	   3.3072156e-02	   3.3398493e-02	   3.2310560e-02	   3.1867288e-02	   3.0733126e-02	
   3.4526446e+01	   3.8351116e-02	   3.3078280e-02	   3.3398243e-02	   3.2315875e-02	   3.1854025e-02	   3.0738972e-02	
   3.4586383e+01	   3.8350434e-02	   3.3078137e-02	   3.3404291e-02	   3.2316760e-02	   3.1847761e-02	   3.0741646e-02	
   3.4646320e+01	   3.8349299e-02	   3.3075735e-02	   3.3413886e-02	   3.2316247e-02	   3.1842622e-02	   3.0743767e-02	
   3.4706257e+01	   3.8347941e-02	   3.3071829e-02	   3.3425009e-02	   3.2314672e-02	   3.1839170e-02	   3.0745122e-02	
   3.4767008e+01	   3.8346493e-02	   3.3067129e-02	   3.3436388e-02	   3.2312455e-02	   3.1837249e-02	   3.0745804e-02	
   3.4785233e+01	   3.8346057e-02	   3.3065626e-02	   3.3439699e-02	   3.2311695e-02	   3.1837004e-02	   3.0745864e-02	
   3.4803459e+01	   3.8345622e-02	   3.3064123e-02	   3.3442850e-02	   3.2310911e-02	   3.1836936e-02	   3.0745848e-02	
   3.4821684e+01	   3.8345217e-02	   3.3062650e-02	   3.3445818e-02	   3.2310124e-02	   3.1837055e-02	   3.0745764e-02	
   3.4839909e+01	   3.8344815e-02	   3.3061211e-02	   3.3448553e-02	   3.2309333e-02	   3.1837344e-02	   3.0745603e-02	
   3.5000000e+01	   3.8342983e-02	   3.3055920e-02	   3.3454038e-02	   3.2305841e-02	   3.1844532e-02	   3.0742482e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PGen_SecCen.txt <==
   0.0000000e+00	   1.1333055e-15	  -8.4053938e-16	  -1.2084209e-16	   9.7864093e-16	  -2.2201471e-15	   3.0622941e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -9.5622521e-16	  -2.6146605e-15	  -2.4812305e-15	  -2.0764493e-16	   1.6180668e-15	   3.5467507e-16	
   3.0000000e-06	   8.0635437e-16	  -1.9601386e-15	  -1.7123531e-15	  -1.5508313e-17	   7.4365583e-16	   1.2644719e-15	
   1.3000000e-05	   4.2774100e-16	   1.2616020e-16	   7.0739304e-16	   9.3391222e-16	   8.1769675e-16	   1.0688126e-16	
   2.3000000e-05	  -1.5339855e-15	  -8.0047246e-16	  -9.3932633e-16	  -1.9810776e-15	  -1.7011250e-15	   5.9462727e-16	
   3.3000000e-05	  -9.2502245e-16	   3.5175799e-16	   2.4447585e-16	  -4.2896492e-16	   4.2998502e-16	   1.2145812e-15	
   1.3300000e-04	  -2.0391921e-15	  -1.9876903e-16	  -9.6203569e-16	   1.5909331e-15	   7.9455946e-16	   3.4380950e-16	
   2.3300000e-04	   4.6867183e-16	  -1.4499292e-15	  -8.8266951e-16	   6.7109399e-16	  -3.3330861e-16	   2.6893817e-15	
   3.3300000e-04	   1.0473295e-15	  -2.4201304e-15	   6.7659905e-16	   7.3552378e-16	   1.1072575e-15	   1.1668380e-15	
   1.3330000e-03	   1.0378100e-15	  -1.4662353e-15	  -1.1669931e-16	   4.5457540e-16	  -2.8047866e-16	   1.2403033e-15	
   2.3330000e-03	   1.1887404e-15	  -1.9002230e-15	  -2.2777530e-15	   5.5042667e-16	  -2.8950436e-15	   2.3685258e-15	
   3.3330000e-03	   2.5323401e-16	  -1.6703240e-15	  -2.6078282e-16	   1.9974721e-16	  -1.2204664e-15	   2.2866429e-15	
   1.3333000e-02	  -1.2678552e-16	  -1.2066764e-15	  -8.9849651e-16	  -1.7393209e-15	   1.2416630e-16	   3.8388863e-15	
   2.3333000e-02	  -1.6833965e-15	  -2.3145637e-15	  -1.0459478e-15	  -1.3512198e-15	   1.9520316e-16	   1.4227720e-15	
   3.3333000e-02	  -1.9337644e-16	  -1.3477754e-15	  -2.0971056e-15	  -1.0363786e-15	  -1.7813036e-15	   2.2695820e-15	
   1.3333300e-01	  -8.8775021e-16	  -2.8179065e-15	   2.1442610e-15	   4.6651982e-16	  -6.3107418e-16	   1.2501737e-15	
   2.3333300e-01	   1.3049543e-15	  -2.3870043e-15	   1.1924517e-15	   6.3582052e-16	  -1.2878037e-16	  -1.4447889e-16	
   3.3333300e-01	  -9.5235432e-17	  -2.6228808e-15	  -1.1087398e-15	  -4.7262183e-16	  -4.8685759e-16	   1.0310930e-15	
   1.0000000e+00	  -2.4197729e-16	  -2.6873524e-15	   2.0354812e-15	   2.3722413e-15	  -1.1371826e-15	   1.3129366e-15	
   1.0000000e+00	  -8.6509593e-16	  -3.0609854e-15	   1.6555148e-15	   2.3109086e-15	  -2.2201471e-15	   8.4184801e-16	
   1.0000010e+00	  -2.4290194e-14	  -2.5772475e-14	  -2.4253028e-14	  -3.8094812e-16	  -2.2998415e-14	  -2.0229398e-14	
   1.0000020e+00	  -2.4780711e-14	  -2.4174103e-14	  -2.5339025e-14	   9.5853641e-16	  -2.4174250e-14	  -2.2526946e-14	
   1.0000030e+00	  -2.3412524e-14	  -2.4777854e-14	  -2.2929523e-14	   1.4948017e-15	  -2.2968501e-14	  -2.1977123e-14	
   1.0000130e+00	  -2.4072845e-14	  -2.3280609e-14	  -2.5541746e-14	   1.1544571e-15	  -2.4524171e-14	  -2.1411062e-14	
   1.0000230e+00	  -2.3570411e-14	  -2.4203034e-14	  -2.3949909e-14	  -6.3568833e-16	  -2.4854263e-14	  -2.2239886e-14	
   1.0000330e+00	  -2.3070001e-14	  -2.3855560e-14	  -2.4815203e-14	   7.4712376e-16	  -2.5715231e-14	  -2.2112858e-14	
   1.0001330e+00	  -1.6316730e-15	  -2.5800716e-14	  -2.3872924e-14	   3.3413634e-16	  -2.3444092e-14	  -2.1269433e-14	
   1.0002330e+00	  -2.4047192e-15	  -2.4729923e-14	  -2.4898244e-14	   1.7351704e-16	  -2.4581551e-14	  -2.1131110e-14	
   1.0003330e+00	   2.5242969e-16	  -2.4854439e-14	  -2.2459103e-14	   1.0975099e-15	  -2.3800393e-14	  -2.2844950e-14	
   1.0010000e+00	  -9.1869857e-16	  -1.4050157e-14	  -9.1961919e-15	   9.6372283e-16	  -1.0971700e-14	  -9.1537744e-15	
   1.0010000e+00	   1.9724353e-02	  -1.9714331e-14	   5.4529173e-16	   2.0888640e-15	  -9.5476191e-15	   1.9520710e-15	
   1.0010010e+00	   1.9722702e-02	  -2.3929321e-14	   3.1862687e-16	   5.8548756e-16	  -2.1329364e-14	   9.3135300e-16	
   1.0010020e+00	   1.9721062e-02	  -2.3159215e-14	   2.1215921e-15	   5.6529806e-16	  -2.2425870e-14	   2.6033919e-15	
   1.0010030e+00	   1.9719432e-02	  -2.2257730e-14	   3.5901026e-15	   1.2131183e-15	  -2.1688402e-14	   1.2946338e-15	
   1.0010130e+00	   1.9703983e-02	   5.3383992e-12	   6.4373960e-12	   6.7663163e-16	  -2.2531995e-14	   2.0652222e-15	
   1.0010230e+00	   1.9689456e-02	   2.6510177e-11	   3.1866256e-11	   4.1265728e-16	  -2.4387773e-14	   1.7082579e-15	
   1.0010330e+00	   1.9675812e-02	   7.9264701e-11	   9.5173991e-11	   3.6360423e-15	  -2.3163028e-14	   3.1888126e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632683e-08	   3.8410673e-08	   5.1659754e-11	   1.4989271e-11	   6.8912555e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354898e-07	   1.6806705e-07	   3.3154863e-10	   9.7894718e-11	   4.4059434e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436708e-07	   4.4771858e-07	   1.2088909e-09	   3.6442023e-10	   1.6188502e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152771e-06	   2.1944311e-06	   1.3979576e-08	   4.6584546e-09	   1.9831309e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270640e-06	   5.4747966e-06	   5.1715983e-08	   1.8086752e-08	   7.5490011e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194429e-06	   1.0482592e-05	   1.3245084e-07	   4.8216236e-08	   1.9796834e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194424e-06	   1.0482589e-05	   1.3245008e-07	   4.8215769e-08	   1.9796507e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410432e-06	   1.0506641e-05	   1.3284993e-07	   4.8365724e-08	   1.9857740e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626781e-06	   1.0530728e-05	   1.3325080e-07	   4.8516074e-08	   1.9919124e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843461e-06	   1.0554852e-05	   1.3365278e-07	   4.8666827e-08	   1.9980707e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039604e-06	   1.0799279e-05	   1.3776424e-07	   5.0208356e-08	   2.0606987e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269302e-06	   1.1047354e-05	   1.4197855e-07	   5.1791386e-08	   2.1248400e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630037e-07	   5.3416477e-08	   2.1906937e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649859e-05	   1.4179265e-05	   2.0024499e-07	   7.3980134e-08	   3.0194026e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830505e-07	   1.0031503e-07	   4.0743408e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174937e-05	   2.1392813e-05	   3.5312341e-07	   1.3361313e-07	   5.4003922e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579293e-07	   2.5233317e-07	   1.0066641e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976370e-05	   4.7508832e-05	   1.0839400e-06	   4.3541661e-07	   1.7178688e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048247e-06	   7.0193674e-07	   2.7424565e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499565e-05	   6.5524562e-05	   1.7048241e-06	   7.0193667e-07	   2.7424597e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576767e-05	   6.5608686e-05	   1.7077799e-06	   7.0320982e-07	   2.7473513e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654034e-05	   6.5692878e-05	   1.7107397e-06	   7.0448480e-07	   2.7522497e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731366e-05	   6.5777138e-05	   1.7137032e-06	   7.0576178e-07	   2.7571478e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510303e-05	   6.6625741e-05	   1.7436908e-06	   7.1868870e-07	   2.8067612e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295646e-05	   6.7481179e-05	   1.7740800e-06	   7.3180130e-07	   2.8570684e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087537e-05	   6.8343601e-05	   1.8048838e-06	   7.4510517e-07	   2.9080966e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599040e-05	   7.7601269e-05	   2.1514660e-06	   8.9612949e-07	   3.4853660e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822327e-05	   8.7621613e-05	   2.5452326e-06	   1.0693973e-06	   4.1452297e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812902e-05	   9.8465604e-05	   2.9909951e-06	   1.2674356e-06	   4.8967229e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605280e-06	   1.8431208e-06	   7.0649749e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934609e-04	   5.8750677e-06	   2.5898265e-06	   9.8577255e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807201e-06	   3.5345530e-06	   1.3368919e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807195e-06	   3.5345527e-06	   1.3368921e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056705e-04	   1.9661770e-04	   7.8900966e-06	   3.5389815e-06	   1.3385364e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994819e-06	   3.5434136e-06	   1.3401823e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088761e-06	   3.5478505e-06	   1.3418306e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035429e-06	   3.5925911e-06	   1.3584401e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408128e-04	   2.0041073e-04	   8.0990448e-06	   3.6377570e-06	   1.3752033e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954026e-06	   3.6833591e-06	   1.3921249e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257073e-04	   2.2035536e-04	   9.2362776e-06	   4.1790820e-06	   1.5756830e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952363e-04	   1.0369123e-05	   4.7223789e-06	   1.7763956e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907583e-04	   2.5971044e-04	   1.1600325e-05	   5.3169239e-06	   1.9955500e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832753e-05	   6.9003725e-06	   2.5766065e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636351e-04	   3.6452458e-04	   1.8647807e-05	   8.7958946e-06	   3.2692165e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225549e-04	   4.2470468e-04	   2.3095767e-05	   1.1035625e-05	   4.0844508e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225540e-04	   4.2470451e-04	   2.3095766e-05	   1.1035624e-05	   4.0844510e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251130e-04	   4.2498002e-04	   2.3116343e-05	   1.1046007e-05	   4.0882275e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525564e-04	   2.3136932e-05	   1.1056396e-05	   4.0920067e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302339e-04	   4.2553136e-04	   2.3157535e-05	   1.1066793e-05	   4.0957884e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559283e-04	   4.2829768e-04	   2.3364724e-05	   1.1171395e-05	   4.1338339e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107435e-04	   2.3573236e-05	   1.1276721e-05	   4.1721367e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076088e-04	   4.3386156e-04	   2.3783101e-05	   1.1382787e-05	   4.2107021e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751430e-04	   4.6266206e-04	   2.6002072e-05	   1.2509575e-05	   4.6198726e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527421e-04	   4.9254713e-04	   2.8362127e-05	   1.3714311e-05	   5.0567241e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408594e-04	   5.2356862e-04	   3.0870714e-05	   1.5001556e-05	   5.5228477e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307647e-04	   5.9788184e-04	   3.7170682e-05	   1.8269132e-05	   6.7028465e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736856e-04	   6.7794031e-04	   4.4298535e-05	   2.2006244e-05	   8.0488964e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680520e-04	   7.6357468e-04	   5.2307832e-05	   2.6249074e-05	   9.5735059e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680505e-04	   7.6357439e-04	   5.2307830e-05	   2.6249072e-05	   9.5735057e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716701e-04	   7.6396462e-04	   5.2344632e-05	   2.6268600e-05	   9.5805194e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752908e-04	   7.6435495e-04	   5.2381451e-05	   2.6288138e-05	   9.5875377e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789124e-04	   7.6474540e-04	   5.2418288e-05	   2.6307687e-05	   9.5945594e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152191e-04	   7.6865965e-04	   5.2788256e-05	   2.6504092e-05	   9.6651002e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516281e-04	   7.7258499e-04	   5.3160036e-05	   2.6701539e-05	   9.7360104e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881415e-04	   7.7652163e-04	   5.3533667e-05	   2.6900052e-05	   9.8072966e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623822e-04	   8.1687825e-04	   5.7433106e-05	   2.8979592e-05	   1.0553454e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471775e-04	   8.5838563e-04	   6.1522169e-05	   3.1169316e-05	   1.1338457e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429435e-04	   9.0109233e-04	   6.5808988e-05	   3.3474450e-05	   1.2164127e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736676e-04	   1.0016135e-03	   7.6281727e-05	   3.9153796e-05	   1.4195050e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816602e-05	   4.5463463e-05	   1.6447816e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047027e-04	   5.2443192e-05	   1.8936269e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047027e-04	   5.2443189e-05	   1.8936269e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052815e-04	   5.2475158e-05	   1.8947664e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058605e-04	   5.2507142e-05	   1.8959065e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310866e-03	   1.2219349e-03	   1.0064397e-04	   5.2539139e-05	   1.8970470e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122520e-04	   5.2860311e-05	   1.9084942e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180870e-04	   5.3182850e-05	   1.9199894e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239451e-04	   5.3506781e-05	   1.9315337e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845577e-04	   5.6868660e-05	   2.0512850e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475177e-04	   6.0372683e-05	   2.1760328e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980586e-03	   1.2129107e-04	   6.4024581e-05	   2.3059778e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255173e-03	   1.3697258e-04	   7.2843418e-05	   2.6194676e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392929e-04	   8.2448467e-05	   2.9605828e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221909e-04	   9.2881761e-05	   3.3307970e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221945e-04	   9.2881971e-05	   3.3308044e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221945e-04	   9.2881964e-05	   3.3308045e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230284e-04	   9.2929593e-05	   3.3324943e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996422e-03	   1.7238626e-04	   9.2977241e-05	   3.3341847e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639719e-03	   1.8002743e-03	   1.7246971e-04	   9.3024905e-05	   3.3358758e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697920e-03	   1.8066053e-03	   1.7330657e-04	   9.3503010e-05	   3.3528378e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414610e-04	   9.3982789e-05	   3.3698585e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193020e-03	   1.7498837e-04	   9.4464274e-05	   3.3869391e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364996e-04	   9.9428568e-05	   3.5629956e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011433e-03	   1.9496010e-03	   1.9258655e-04	   1.0456543e-04	   3.7451139e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180694e-04	   1.0988096e-04	   3.9335084e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041712e-03	   2.1710470e-03	   2.2362750e-04	   1.2253604e-04	   4.3817699e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510263e-03	   2.3315110e-03	   2.4691051e-04	   1.3612370e-04	   4.8627958e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977935e-03	   2.7171001e-04	   1.5068517e-04	   5.3780368e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978054e-03	   2.7171182e-04	   1.5068623e-04	   5.3780744e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978048e-03	   2.7171181e-04	   1.5068622e-04	   5.3780743e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182464e-04	   1.5075254e-04	   5.3804209e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993106e-03	   2.7193750e-04	   1.5081888e-04	   5.3827682e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000637e-03	   2.7205040e-04	   1.5088525e-04	   5.3851161e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318201e-04	   1.5155059e-04	   5.4086559e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188648e-03	   2.5151565e-03	   2.7431666e-04	   1.5221789e-04	   5.4322646e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257747e-03	   2.5227201e-03	   2.7545442e-04	   1.5288719e-04	   5.4559434e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957526e-03	   2.5993600e-03	   2.8710185e-04	   1.5975458e-04	   5.6988595e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905911e-04	   1.6682275e-04	   5.9488299e-05	
   1.0093330e+00	   1.6853958e-01	   2.5387833e-03	   2.7561622e-03	   3.1133513e-04	   1.7409811e-04	   6.2060802e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373283e-03	   3.4010422e-04	   1.9123836e-04	   6.8119353e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049588e-04	   2.0944581e-04	   7.4552995e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487128e-03	   3.3170346e-03	   4.0255671e-04	   2.2875844e-04	   8.1375120e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170339e-03	   4.0255670e-04	   2.2875843e-04	   8.1375119e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179054e-03	   4.0270233e-04	   2.2884624e-04	   8.1406136e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187770e-03	   4.0284799e-04	   2.2893407e-04	   8.1437161e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510857e-03	   3.3196487e-03	   4.0299369e-04	   2.2902192e-04	   8.1468193e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590060e-03	   3.3283759e-03	   4.0445361e-04	   2.2990241e-04	   8.1779203e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591688e-04	   2.3078512e-04	   8.2090993e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748752e-03	   3.3458634e-03	   4.0738356e-04	   2.3167009e-04	   8.2403579e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551104e-03	   3.4343358e-03	   4.2234643e-04	   2.4071702e-04	   8.5598756e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363145e-03	   3.5239382e-03	   4.3764850e-04	   2.4999044e-04	   8.8873548e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185202e-03	   3.6147111e-03	   4.5329874e-04	   2.5949698e-04	   9.2230292e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058928e-03	   3.8219214e-03	   4.8970285e-04	   2.8171597e-04	   1.0007413e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981027e-03	   4.0348174e-03	   5.2786327e-04	   3.0512422e-04	   1.0833613e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949723e-03	   4.2532153e-03	   5.6782588e-04	   3.2976038e-04	   1.1702989e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292362e-03	   4.7360262e-03	   6.5892461e-04	   3.8631365e-04	   1.3698169e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792738e-03	   5.2380578e-03	   7.5815796e-04	   4.4853239e-04	   1.5892391e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7559000e-03	   8.6583635e-04	   5.1674437e-04	   1.8296937e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199751e-04	   5.9111503e-04	   2.0917305e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136269e-03	   7.7652772e-03	   1.3422813e-03	   8.2709446e-04	   2.9222800e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958865e-03	   9.2503784e-03	   1.7577459e-03	   1.1077505e-03	   3.9087285e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238230e-03	   1.0703553e-02	   2.2198236e-03	   1.4297763e-03	   5.0391126e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676623e-02	   1.2101284e-02	   2.7190500e-03	   1.7888016e-03	   6.2975990e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261173e-02	   1.4086945e-02	   3.5257857e-03	   2.3922168e-03	   8.4078944e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647794e-02	   1.5901661e-02	   4.3698976e-03	   3.0544809e-03	   1.0715104e-03	
   1.0240917e+00	   1.5100998e-01	   1.4850242e-02	   1.7548687e-02	   5.2289461e-03	   3.7616923e-03	   1.3165637e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890038e-02	   1.9041096e-02	   6.0870403e-03	   4.5027562e-03	   1.5716030e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787948e-02	   2.0393272e-02	   6.9334545e-03	   5.2690617e-03	   1.8332980e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022071e-02	   2.2380433e-02	   8.3078351e-03	   6.5920774e-03	   2.2804234e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981430e-02	   2.4068068e-02	   9.6064599e-03	   7.9403697e-03	   2.7304856e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727356e-02	   2.5507495e-02	   1.0817583e-02	   9.2935228e-03	   3.1777247e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308111e-02	   2.6742012e-02	   1.1937523e-02	   1.0636136e-02	   3.6187634e-03	
   1.0446590e+00	   1.1676951e-01	   2.0761056e-02	   2.7807130e-02	   1.2966890e-02	   1.1956201e-02	   4.0516623e-03	
   1.0489783e+00	   1.1182324e-01	   2.1204856e-02	   2.8985267e-02	   1.4175514e-02	   1.3624391e-02	   4.6009458e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530053e-02	   2.9977062e-02	   1.5245967e-02	   1.5222803e-02	   5.1337130e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772741e-02	   3.0823195e-02	   1.6190763e-02	   1.6740400e-02	   5.6500874e-03	
   1.0619360e+00	   9.9809513e-02	   2.1958660e-02	   3.1554815e-02	   1.7023571e-02	   1.8170218e-02	   6.1508846e-03	
   1.0662552e+00	   9.6530489e-02	   2.2106583e-02	   3.2196169e-02	   1.7757897e-02	   1.9508250e-02	   6.6372126e-03	
   1.0728965e+00	   9.2026630e-02	   2.2289306e-02	   3.3047044e-02	   1.8723333e-02	   2.1383729e-02	   7.3595022e-03	
   1.0795378e+00	   8.8057384e-02	   2.2449818e-02	   3.3780359e-02	   1.9526904e-02	   2.3039405e-02	   8.0546318e-03	
   1.0861790e+00	   8.4519779e-02	   2.2610229e-02	   3.4431981e-02	   2.0204137e-02	   2.4482958e-02	   8.7265763e-03	
   1.0928203e+00	   8.1334458e-02	   2.2783076e-02	   3.5025456e-02	   2.0784217e-02	   2.5726965e-02	   9.3788044e-03	
   1.0994616e+00	   7.8438454e-02	   2.2975616e-02	   3.5576677e-02	   2.1290532e-02	   2.6786595e-02	   1.0014199e-02	
   1.1098407e+00	   7.4378105e-02	   2.3324430e-02	   3.6377346e-02	   2.1975102e-02	   2.8112275e-02	   1.0978767e-02	
   1.1202198e+00	   7.0750367e-02	   2.3738051e-02	   3.7127962e-02	   2.2576500e-02	   2.9090041e-02	   1.1914927e-02	
   1.1305990e+00	   6.7443997e-02	   2.4215391e-02	   3.7841841e-02	   2.3130574e-02	   2.9781014e-02	   1.2827923e-02	
   1.1409781e+00	   6.4380054e-02	   2.4750588e-02	   3.8523208e-02	   2.3659683e-02	   3.0241632e-02	   1.3721523e-02	
   1.1513572e+00	   6.1500906e-02	   2.5336098e-02	   3.9171993e-02	   2.4177654e-02	   3.0521690e-02	   1.4598516e-02	
   1.1628768e+00	   5.8470858e-02	   2.6035272e-02	   3.9851277e-02	   2.4749499e-02	   3.0672381e-02	   1.5554978e-02	
   1.1743964e+00	   5.5573925e-02	   2.6775962e-02	   4.0483318e-02	   2.5324623e-02	   3.0701811e-02	   1.6495819e-02	
   1.1859160e+00	   5.2781872e-02	   2.7547695e-02	   4.1062586e-02	   2.5905944e-02	   3.0649838e-02	   1.7422666e-02	
   1.1974356e+00	   5.0077236e-02	   2.8340631e-02	   4.1583190e-02	   2.6493809e-02	   3.0547820e-02	   1.8336645e-02	
   1.2089552e+00	   4.7450482e-02	   2.9145755e-02	   4.2039564e-02	   2.7087147e-02	   3.0420082e-02	   1.9238489e-02	
   1.2265695e+00	   4.3578400e-02	   3.0382425e-02	   4.2602467e-02	   2.8000428e-02	   3.0213344e-02	   2.0594717e-02	
   1.2441837e+00	   3.9883045e-02	   3.1603161e-02	   4.2989700e-02	   2.8913727e-02	   3.0032995e-02	   2.1923629e-02	
   1.2617980e+00	   3.6382126e-02	   3.2786173e-02	   4.3191351e-02	   2.9817625e-02	   2.9904275e-02	   2.3224176e-02	
   1.2794123e+00	   3.3102564e-02	   3.3913384e-02	   4.3202370e-02	   3.0702585e-02	   2.9836631e-02	   2.4494210e-02	
   1.2970265e+00	   3.0074124e-02	   3.4969736e-02	   4.3022190e-02	   3.1559698e-02	   2.9830192e-02	   2.5730809e-02	
   1.3225545e+00	   2.6188003e-02	   3.6351112e-02	   4.2431702e-02	   3.2736570e-02	   2.9915059e-02	   2.7456316e-02	
   1.3480824e+00	   2.2963364e-02	   3.7529445e-02	   4.1474228e-02	   3.3817309e-02	   3.0086278e-02	   2.9092456e-02	
   1.3736103e+00	   2.0454581e-02	   3.8484680e-02	   4.0188663e-02	   3.4784720e-02	   3.0309441e-02	   3.0626872e-02	
   1.3991382e+00	   1.8689398e-02	   3.9205906e-02	   3.8626773e-02	   3.5626034e-02	   3.0549687e-02	   3.2047372e-02	
   1.4246662e+00	   1.7666265e-02	   3.9689944e-02	   3.6849197e-02	   3.6332661e-02	   3.0777757e-02	   3.3342778e-02	
   1.4585782e+00	   1.7394924e-02	   3.9974825e-02	   3.4269554e-02	   3.7056311e-02	   3.1027590e-02	   3.4854325e-02	
   1.4924902e+00	   1.8240573e-02	   3.9874549e-02	   3.1589990e-02	   3.7533488e-02	   3.1189927e-02	   3.6111429e-02	
   1.5264022e+00	   2.0005844e-02	   3.9431253e-02	   2.8973915e-02	   3.7772719e-02	   3.1256838e-02	   3.7103438e-02	
   1.5603143e+00	   2.2447014e-02	   3.8700899e-02	   2.6575712e-02	   3.7791224e-02	   3.1239867e-02	   3.7826840e-02	
   1.5942263e+00	   2.5297873e-02	   3.7748629e-02	   2.4530965e-02	   3.7612709e-02	   3.1164550e-02	   3.8285116e-02	
   1.6432875e+00	   2.9617791e-02	   3.6120460e-02	   2.2402769e-02	   3.7064267e-02	   3.1021328e-02	   3.8502311e-02	
   1.6832107e+00	   3.2857998e-02	   3.4705544e-02	   2.1535744e-02	   3.6420705e-02	   3.0937433e-02	   3.8318946e-02	
   1.7231338e+00	   3.5517715e-02	   3.3323909e-02	   2.1488843e-02	   3.5655646e-02	   3.0936482e-02	   3.7852607e-02	
   1.7630570e+00	   3.7395839e-02	   3.2064653e-02	   2.2231188e-02	   3.4817575e-02	   3.1050479e-02	   3.7147259e-02	
   1.8029801e+00	   3.8407167e-02	   3.0995333e-02	   2.3669853e-02	   3.3949330e-02	   3.1289100e-02	   3.6250542e-02	
   1.8429033e+00	   3.8578926e-02	   3.0159626e-02	   2.5660405e-02	   3.3087007e-02	   3.1639261e-02	   3.5211745e-02	
   1.8876206e+00	   3.7925928e-02	   2.9525683e-02	   2.8322047e-02	   3.2164388e-02	   3.2123860e-02	   3.3940204e-02	
   1.9323379e+00	   3.6654865e-02	   2.9205462e-02	   3.1164484e-02	   3.1317914e-02	   3.2640873e-02	   3.2618927e-02	
   1.9770553e+00	   3.5110979e-02	   2.9164943e-02	   3.3902263e-02	   3.0571271e-02	   3.3113408e-02	   3.1310088e-02	
   2.0217726e+00	   3.3637832e-02	   2.9350711e-02	   3.6282026e-02	   2.9942701e-02	   3.3470136e-02	   3.0069747e-02	
   2.0664899e+00	   3.2524184e-02	   2.9699772e-02	   3.8106309e-02	   2.9446932e-02	   3.3657659e-02	   2.8947044e-02	
   2.1112073e+00	   3.1968522e-02	   3.0147784e-02	   3.9247754e-02	   2.9095899e-02	   3.3648021e-02	   2.7983545e-02	
   2.1645226e+00	   3.2152509e-02	   3.0730317e-02	   3.9649900e-02	   2.8878287e-02	   3.3380801e-02	   2.7088339e-02	
   2.2178380e+00	   3.3204485e-02	   3.1289399e-02	   3.9060571e-02	   2.8884924e-02	   3.2882556e-02	   2.6505152e-02	
   2.2711534e+00	   3.4885358e-02	   3.1771488e-02	   3.7657830e-02	   2.9110069e-02	   3.2242057e-02	   2.6252484e-02	
   2.3244688e+00	   3.6829373e-02	   3.2152059e-02	   3.5711930e-02	   2.9532518e-02	   3.1569249e-02	   2.6326914e-02	
   2.3777842e+00	   3.8631709e-02	   3.2430713e-02	   3.3536865e-02	   3.0113745e-02	   3.0971994e-02	   2.6702878e-02	
   2.4310996e+00	   3.9934865e-02	   3.2622656e-02	   3.1441234e-02	   3.0798662e-02	   3.0535305e-02	   2.7333996e-02	
   2.4849603e+00	   4.0497579e-02	   3.2750203e-02	   2.9670762e-02	   3.1526802e-02	   3.0306001e-02	   2.8165383e-02	
   2.5388211e+00	   4.0211145e-02	   3.2830643e-02	   2.8437565e-02	   3.2215411e-02	   3.0295010e-02	   2.9112696e-02	
   2.5926819e+00	   3.9149044e-02	   3.2875372e-02	   2.7835339e-02	   3.2790908e-02	   3.0466501e-02	   3.0090550e-02	
   2.6465427e+00	   3.7524556e-02	   3.2885378e-02	   2.7861847e-02	   3.3191967e-02	   3.0754083e-02	   3.1015206e-02	
   2.7004034e+00	   3.5639698e-02	   3.2852900e-02	   2.8433124e-02	   3.3378225e-02	   3.1076858e-02	   3.1812590e-02	
   2.7542642e+00	   3.3821612e-02	   3.2765934e-02	   2.9407253e-02	   3.3336345e-02	   3.1357087e-02	   3.2425354e-02	
   2.8188850e+00	   3.2114445e-02	   3.2576861e-02	   3.0866900e-02	   3.3012477e-02	   3.1560703e-02	   3.2872389e-02	
   2.8835057e+00	   3.1238449e-02	   3.2292937e-02	   3.2367759e-02	   3.2459921e-02	   3.1574910e-02	   3.2989617e-02	
   2.9351941e+00	   3.1231243e-02	   3.2008788e-02	   3.3422561e-02	   3.1926046e-02	   3.1453294e-02	   3.2862025e-02	
   2.9868825e+00	   3.1781534e-02	   3.1697364e-02	   3.4242640e-02	   3.1384375e-02	   3.1251461e-02	   3.2576033e-02	
   3.0385709e+00	   3.2754513e-02	   3.1389476e-02	   3.4772845e-02	   3.0898998e-02	   3.1019149e-02	   3.2177531e-02	
   3.0902592e+00	   3.3971288e-02	   3.1120471e-02	   3.4995159e-02	   3.0522625e-02	   3.0809258e-02	   3.1716704e-02	
   3.1419476e+00	   3.5236910e-02	   3.0926307e-02	   3.4926329e-02	   3.0291310e-02	   3.0668855e-02	   3.1242914e-02	
   3.2109347e+00	   3.6715413e-02	   3.0831454e-02	   3.4459365e-02	   3.0229192e-02	   3.0640052e-02	   3.0662050e-02	
   3.2799218e+00	   3.7691042e-02	   3.0959086e-02	   3.3696559e-02	   3.0432465e-02	   3.0813839e-02	   3.0207760e-02	
   3.3489089e+00	   3.8057492e-02	   3.1302011e-02	   3.2807679e-02	   3.0830130e-02	   3.1151901e-02	   2.9917818e-02	
   3.4178960e+00	   3.7889080e-02	   3.1805775e-02	   3.1963173e-02	   3.1317561e-02	   3.1563860e-02	   2.9792126e-02	
   3.4868830e+00	   3.7398534e-02	   3.2376458e-02	   3.1302591e-02	   3.1785010e-02	   3.1935000e-02	   2.9800558e-02	
   3.5589653e+00	   3.6818340e-02	   3.2924471e-02	   3.0914140e-02	   3.2159653e-02	   3.2170792e-02	   2.9902226e-02	
   3.6186837e+00	   3.6445334e-02	   3.3261932e-02	   3.0871622e-02	   3.2339601e-02	   3.2197511e-02	   3.0021341e-02	
   3.6784021e+00	   3.6254727e-02	   3.3442790e-02	   3.1080264e-02	   3.2397340e-02	   3.2070595e-02	   3.0145463e-02	
   3.7381205e+00	   3.6257693e-02	   3.3446485e-02	   3.1505052e-02	   3.2352357e-02	   3.1822846e-02	   3.0259408e-02	
   3.7978389e+00	   3.6406064e-02	   3.3285606e-02	   3.2086801e-02	   3.2238977e-02	   3.1510986e-02	   3.0357761e-02	
   3.8575572e+00	   3.6619111e-02	   3.2999353e-02	   3.2746886e-02	   3.2096605e-02	   3.1202964e-02	   3.0442797e-02	
   3.9315366e+00	   3.6848978e-02	   3.2560921e-02	   3.3539769e-02	   3.1932991e-02	   3.0921216e-02	   3.0540041e-02	
   4.0055160e+00	   3.6940467e-02	   3.2142768e-02	   3.4154233e-02	   3.1828106e-02	   3.0829174e-02	   3.0640837e-02	
   4.0794953e+00	   3.6863944e-02	   3.1854753e-02	   3.4462984e-02	   3.1801505e-02	   3.0954770e-02	   3.0754033e-02	
   4.1534747e+00	   3.6676720e-02	   3.1767621e-02	   3.4405514e-02	   3.1844224e-02	   3.1260536e-02	   3.0879422e-02	
   4.2274541e+00	   3.6493033e-02	   3.1895540e-02	   3.4006923e-02	   3.1928150e-02	   3.1657428e-02	   3.1007097e-02	
   4.3160646e+00	   3.6437625e-02	   3.2265296e-02	   3.3241217e-02	   3.2037277e-02	   3.2098735e-02	   3.1140077e-02	
   4.4046752e+00	   3.6661464e-02	   3.2738739e-02	   3.2423426e-02	   3.2117629e-02	   3.2355934e-02	   3.1225834e-02	
   4.4932858e+00	   3.7131421e-02	   3.3151086e-02	   3.1853533e-02	   3.2155655e-02	   3.2351669e-02	   3.1246190e-02	
   4.5818964e+00	   3.7682762e-02	   3.3374689e-02	   3.1746961e-02	   3.2165675e-02	   3.2117606e-02	   3.1198959e-02	
   4.6705069e+00	   3.8101381e-02	   3.3365025e-02	   3.2149949e-02	   3.2175924e-02	   3.1777149e-02	   3.1098348e-02	
   4.7666583e+00	   3.8233211e-02	   3.3148912e-02	   3.2992366e-02	   3.2213165e-02	   3.1470301e-02	   3.0958483e-02	
   4.8628096e+00	   3.8014144e-02	   3.2856973e-02	   3.3918839e-02	   3.2283717e-02	   3.1378156e-02	   3.0821887e-02	
   4.9589609e+00	   3.7610276e-02	   3.2648421e-02	   3.4553804e-02	   3.2370796e-02	   3.1546630e-02	   3.0721478e-02	
   5.0551122e+00	   3.7277410e-02	   3.2629717e-02	   3.4654346e-02	   3.2448406e-02	   3.1898206e-02	   3.0681734e-02	
   5.1512636e+00	   3.7216548e-02	   3.2808733e-02	   3.4222278e-02	   3.2499351e-02	   3.2274472e-02	   3.0716034e-02	
   5.2474149e+00	   3.7451873e-02	   3.3094689e-02	   3.3512549e-02	   3.2526332e-02	   3.2517415e-02	   3.0824829e-02	
   5.3435662e+00	   3.7865696e-02	   3.3377740e-02	   3.2837314e-02	   3.2545149e-02	   3.2547933e-02	   3.0992102e-02	
   5.4397175e+00	   3.8265109e-02	   3.3547673e-02	   3.2484692e-02	   3.2566666e-02	   3.2384393e-02	   3.1187518e-02	
   5.5490236e+00	   3.8481047e-02	   3.3537876e-02	   3.2649237e-02	   3.2597872e-02	   3.2088816e-02	   3.1390045e-02	
   5.6583297e+00	   3.8378504e-02	   3.3353595e-02	   3.3295919e-02	   3.2623776e-02	   3.1848713e-02	   3.1510859e-02	
   5.7676358e+00	   3.8095628e-02	   3.3126203e-02	   3.4055712e-02	   3.2624412e-02	   3.1802746e-02	   3.1509512e-02	
   5.8769419e+00	   3.7873196e-02	   3.2997533e-02	   3.4529348e-02	   3.2594709e-02	   3.1972493e-02	   3.1390870e-02	
   5.9862480e+00	   3.7886565e-02	   3.3044371e-02	   3.4507638e-02	   3.2559437e-02	   3.2259650e-02	   3.1209842e-02	
   6.0955541e+00	   3.8135328e-02	   3.3243846e-02	   3.4066713e-02	   3.2561701e-02	   3.2512458e-02	   3.1050908e-02	
   6.2048602e+00	   3.8458577e-02	   3.3493749e-02	   3.3500556e-02	   3.2631852e-02	   3.2614137e-02	   3.0989400e-02	
   6.3141663e+00	   3.8659163e-02	   3.3673912e-02	   3.3137422e-02	   3.2759557e-02	   3.2540997e-02	   3.1053999e-02	
   6.4234724e+00	   3.8641372e-02	   3.3710913e-02	   3.3156758e-02	   3.2891358e-02	   3.2362314e-02	   3.1211881e-02	
   6.5327785e+00	   3.8466401e-02	   3.3610925e-02	   3.3509336e-02	   3.2959309e-02	   3.2190779e-02	   3.1386267e-02	
   6.6420846e+00	   3.8292787e-02	   3.3447056e-02	   3.3974768e-02	   3.2924505e-02	   3.2117595e-02	   3.1497507e-02	
   6.7536112e+00	   3.8256132e-02	   3.3311868e-02	   3.4308909e-02	   3.2803614e-02	   3.2171177e-02	   3.1504071e-02	
   6.8651377e+00	   3.8381993e-02	   3.3277996e-02	   3.4354483e-02	   3.2670581e-02	   3.2311947e-02	   3.1419970e-02	
   6.9766642e+00	   3.8559314e-02	   3.3349978e-02	   3.4150636e-02	   3.2611074e-02	   3.2458375e-02	   3.1310995e-02	
   7.0881908e+00	   3.8675090e-02	   3.3484643e-02	   3.3836551e-02	   3.2660407e-02	   3.2544914e-02	   3.1240365e-02	
   7.1997173e+00	   3.8671061e-02	   3.3614569e-02	   3.3583591e-02	   3.2792410e-02	   3.2543599e-02	   3.1242579e-02	
   7.3215834e+00	   3.8560898e-02	   3.3683042e-02	   3.3518913e-02	   3.2945899e-02	   3.2457318e-02	   3.1315518e-02	
   7.4434496e+00	   3.8467593e-02	   3.3648004e-02	   3.3679982e-02	   3.3002921e-02	   3.2344156e-02	   3.1400765e-02	
   7.5653157e+00	   3.8490996e-02	   3.3548311e-02	   3.3940228e-02	   3.2931481e-02	   3.2268309e-02	   3.1435060e-02	
   7.6871819e+00	   3.8604022e-02	   3.3454894e-02	   3.4137501e-02	   3.2798057e-02	   3.2264079e-02	   3.1398458e-02	
   7.8090481e+00	   3.8691769e-02	   3.3408015e-02	   3.4194214e-02	   3.2694138e-02	   3.2325740e-02	   3.1325261e-02	
   7.9309142e+00	   3.8685693e-02	   3.3427281e-02	   3.4092994e-02	   3.2683943e-02	   3.2414309e-02	   3.1263924e-02	
   8.0528050e+00	   3.8593244e-02	   3.3497023e-02	   3.3889779e-02	   3.2766447e-02	   3.2479710e-02	   3.1250543e-02	
   8.1746957e+00	   3.8499997e-02	   3.3571936e-02	   3.3692462e-02	   3.2871989e-02	   3.2485760e-02	   3.1285739e-02	
   8.2965865e+00	   3.8496102e-02	   3.3606384e-02	   3.3601389e-02	   3.2917082e-02	   3.2425696e-02	   3.1337042e-02	
   8.4184772e+00	   3.8590370e-02	   3.3580407e-02	   3.3659990e-02	   3.2868640e-02	   3.2326243e-02	   3.1364781e-02	
   8.5403680e+00	   3.8696955e-02	   3.3507579e-02	   3.3833095e-02	   3.2764341e-02	   3.2237061e-02	   3.1349093e-02	
   8.6767338e+00	   3.8707922e-02	   3.3417253e-02	   3.4036888e-02	   3.2670991e-02	   3.2204791e-02	   3.1292627e-02	
   8.8130996e+00	   3.8579256e-02	   3.3368002e-02	   3.4107530e-02	   3.2663236e-02	   3.2259704e-02	   3.1228030e-02	
   8.9494653e+00	   3.8421427e-02	   3.3383824e-02	   3.3975806e-02	   3.2726417e-02	   3.2356610e-02	   3.1186939e-02	
   9.0858311e+00	   3.8382433e-02	   3.3443686e-02	   3.3715216e-02	   3.2786285e-02	   3.2413821e-02	   3.1179291e-02	
   9.2221969e+00	   3.8500071e-02	   3.3494956e-02	   3.3503287e-02	   3.2778854e-02	   3.2372251e-02	   3.1193504e-02	
   9.3585627e+00	   3.8656230e-02	   3.3489403e-02	   3.3493999e-02	   3.2704869e-02	   3.2244163e-02	   3.1209429e-02	
   9.4949285e+00	   3.8684946e-02	   3.3417663e-02	   3.3692860e-02	   3.2621683e-02	   3.2110101e-02	   3.1210526e-02	
   9.6249159e+00	   3.8560371e-02	   3.3327456e-02	   3.3909508e-02	   3.2585260e-02	   3.2060521e-02	   3.1190963e-02	
   9.7286088e+00	   3.8410293e-02	   3.3269925e-02	   3.3998944e-02	   3.2589578e-02	   3.2090643e-02	   3.1161124e-02	
   9.8323016e+00	   3.8302030e-02	   3.3245357e-02	   3.3960548e-02	   3.2605832e-02	   3.2159801e-02	   3.1123356e-02	
   9.9359945e+00	   3.8280259e-02	   3.3255334e-02	   3.3815240e-02	   3.2615575e-02	   3.2228395e-02	   3.1084933e-02	
   1.0039687e+01	   3.8337975e-02	   3.3287270e-02	   3.3629060e-02	   3.2609624e-02	   3.2261120e-02	   3.1053900e-02	
   1.0162416e+01	   3.8439919e-02	   3.3324354e-02	   3.3462731e-02	   3.2586080e-02	   3.2233665e-02	   3.1034317e-02	
   1.0285144e+01	   3.8502047e-02	   3.3335677e-02	   3.3417307e-02	   3.2556952e-02	   3.2151656e-02	   3.1032667e-02	
   1.0407873e+01	   3.8481871e-02	   3.3309808e-02	   3.3489887e-02	   3.2532849e-02	   3.2056686e-02	   3.1039862e-02	
   1.0530601e+01	   3.8395878e-02	   3.3255401e-02	   3.3614583e-02	   3.2515532e-02	   3.1991579e-02	   3.1042332e-02	
   1.0670285e+01	   3.8289259e-02	   3.3188035e-02	   3.3712629e-02	   3.2497052e-02	   3.1978169e-02	   3.1026590e-02	
   1.0809969e+01	   3.8234457e-02	   3.3142634e-02	   3.3704850e-02	   3.2473838e-02	   3.2012037e-02	   3.0991320e-02	
   1.0949652e+01	   3.8245553e-02	   3.3131514e-02	   3.3603362e-02	   3.2447278e-02	   3.2051311e-02	   3.0948575e-02	
   1.1089336e+01	   3.8286414e-02	   3.3144792e-02	   3.3476619e-02	   3.2424766e-02	   3.2058234e-02	   3.0914175e-02	
   1.1242565e+01	   3.8310005e-02	   3.3162577e-02	   3.3389233e-02	   3.2411033e-02	   3.2015048e-02	   3.0896406e-02	
   1.1395794e+01	   3.8276557e-02	   3.3155147e-02	   3.3400500e-02	   3.2406002e-02	   3.1940919e-02	   3.0896360e-02	
   1.1549023e+01	   3.8205698e-02	   3.3113390e-02	   3.3477186e-02	   3.2396037e-02	   3.1883171e-02	   3.0896231e-02	
   1.1702252e+01	   3.8154330e-02	   3.3057123e-02	   3.3532740e-02	   3.2369060e-02	   3.1874547e-02	   3.0878148e-02	
   1.1855481e+01	   3.8155988e-02	   3.3019330e-02	   3.3504616e-02	   3.2329765e-02	   3.1904758e-02	   3.0841115e-02	
   1.2038726e+01	   3.8191011e-02	   3.3018543e-02	   3.3390731e-02	   3.2294949e-02	   3.1931454e-02	   3.0797326e-02	
   1.2221971e+01	   3.8192837e-02	   3.3045279e-02	   3.3292565e-02	   3.2293195e-02	   3.1901569e-02	   3.0780005e-02	
   1.2405216e+01	   3.8137325e-02	   3.3050616e-02	   3.3295768e-02	   3.2308867e-02	   3.1828233e-02	   3.0788947e-02	
   1.2588462e+01	   3.8077754e-02	   3.3008987e-02	   3.3375742e-02	   3.2302201e-02	   3.1773720e-02	   3.0794611e-02	
   1.2771707e+01	   3.8071868e-02	   3.2946833e-02	   3.3430117e-02	   3.2257853e-02	   3.1780766e-02	   3.0771700e-02	
   1.2987974e+01	   3.8108394e-02	   3.2914186e-02	   3.3380198e-02	   3.2204346e-02	   3.1830508e-02	   3.0723552e-02	
   1.3204241e+01	   3.8112816e-02	   3.2946871e-02	   3.3259603e-02	   3.2203885e-02	   3.1844188e-02	   3.0695955e-02	
   1.3420508e+01	   3.8061187e-02	   3.2989426e-02	   3.3202985e-02	   3.2245281e-02	   3.1786683e-02	   3.0709787e-02	
   1.3636775e+01	   3.8021963e-02	   3.2972173e-02	   3.3267180e-02	   3.2256016e-02	   3.1717342e-02	   3.0732783e-02	
   1.3853042e+01	   3.8043485e-02	   3.2901968e-02	   3.3365948e-02	   3.2204039e-02	   3.1713793e-02	   3.0722615e-02	
   1.4084649e+01	   3.8078173e-02	   3.2858335e-02	   3.3370751e-02	   3.2148364e-02	   3.1775563e-02	   3.0681757e-02	
   1.4316256e+01	   3.8057117e-02	   3.2901774e-02	   3.3258795e-02	   3.2168809e-02	   3.1815556e-02	   3.0659550e-02	
   1.4547862e+01	   3.8013198e-02	   3.2973573e-02	   3.3166882e-02	   3.2235143e-02	   3.1774736e-02	   3.0682089e-02	
   1.4779469e+01	   3.8025289e-02	   3.2972616e-02	   3.3217233e-02	   3.2247061e-02	   3.1704879e-02	   3.0715694e-02	
   1.5011076e+01	   3.8077796e-02	   3.2895379e-02	   3.3356289e-02	   3.2184282e-02	   3.1700196e-02	   3.0715139e-02	
   1.5242682e+01	   3.8080709e-02	   3.2848891e-02	   3.3408057e-02	   3.2141818e-02	   3.1771770e-02	   3.0685319e-02	
   1.5474289e+01	   3.8026839e-02	   3.2907078e-02	   3.3297002e-02	   3.2189954e-02	   3.1830688e-02	   3.0671764e-02	
   1.5705896e+01	   3.8016479e-02	   3.3002509e-02	   3.3164132e-02	   3.2266494e-02	   3.1803991e-02	   3.0697693e-02	
   1.5937503e+01	   3.8089984e-02	   3.3011086e-02	   3.3200627e-02	   3.2267034e-02	   3.1732517e-02	   3.0735128e-02	
   1.6169109e+01	   3.8143184e-02	   3.2924448e-02	   3.3386516e-02	   3.2200878e-02	   3.1720217e-02	   3.0744520e-02	
   1.6400716e+01	   3.8089439e-02	   3.2870334e-02	   3.3488653e-02	   3.2177432e-02	   3.1797060e-02	   3.0725303e-02	
   1.6632323e+01	   3.8017329e-02	   3.2940097e-02	   3.3362955e-02	   3.2242758e-02	   3.1874942e-02	   3.0713223e-02	
   1.6863929e+01	   3.8065438e-02	   3.3055611e-02	   3.3173499e-02	   3.2312302e-02	   3.1860273e-02	   3.0733932e-02	
   1.7048746e+01	   3.8172312e-02	   3.3073858e-02	   3.3180810e-02	   3.2303490e-02	   3.1791030e-02	   3.0767038e-02	
   1.7233563e+01	   3.8209156e-02	   3.2997733e-02	   3.3370482e-02	   3.2252533e-02	   3.1752176e-02	   3.0789696e-02	
   1.7418380e+01	   3.8126829e-02	   3.2915601e-02	   3.3555785e-02	   3.2229349e-02	   3.1793341e-02	   3.0787757e-02	
   1.7603197e+01	   3.8032544e-02	   3.2927074e-02	   3.3533737e-02	   3.2266017e-02	   3.1880848e-02	   3.0769086e-02	
   1.7788014e+01	   3.8061094e-02	   3.3030752e-02	   3.3321710e-02	   3.2321707e-02	   3.1930749e-02	   3.0757947e-02	
   1.7973979e+01	   3.8199812e-02	   3.3121147e-02	   3.3156048e-02	   3.2338364e-02	   3.1895975e-02	   3.0773888e-02	
   1.8159945e+01	   3.8282933e-02	   3.3103936e-02	   3.3240967e-02	   3.2311889e-02	   3.1819054e-02	   3.0811561e-02	
   1.8345910e+01	   3.8204563e-02	   3.3003402e-02	   3.3502213e-02	   3.2288818e-02	   3.1789559e-02	   3.0840968e-02	
   1.8500543e+01	   3.8079268e-02	   3.2942022e-02	   3.3646165e-02	   3.2298795e-02	   3.1837347e-02	   3.0837449e-02	
   1.8655175e+01	   3.8042761e-02	   3.2969154e-02	   3.3573416e-02	   3.2324323e-02	   3.1917959e-02	   3.0810572e-02	
   1.8809807e+01	   3.8140008e-02	   3.3064949e-02	   3.3350394e-02	   3.2340287e-02	   3.1968049e-02	   3.0786070e-02	
   1.8964440e+01	   3.8275010e-02	   3.3147411e-02	   3.3184072e-02	   3.2339941e-02	   3.1949428e-02	   3.0791608e-02	
   1.9119072e+01	   3.8310878e-02	   3.3147472e-02	   3.3229331e-02	   3.2338420e-02	   3.1881959e-02	   3.0830069e-02	
   1.9277326e+01	   3.8210200e-02	   3.3070103e-02	   3.3451174e-02	   3.2348388e-02	   3.1826708e-02	   3.0873739e-02	
   1.9435580e+01	   3.8084619e-02	   3.2990639e-02	   3.3644667e-02	   3.2359322e-02	   3.1836854e-02	   3.0883924e-02	
   1.9593834e+01	   3.8071558e-02	   3.2985855e-02	   3.3634840e-02	   3.2353043e-02	   3.1906972e-02	   3.0851492e-02	
   1.9752088e+01	   3.8192185e-02	   3.3058975e-02	   3.3437138e-02	   3.2331952e-02	   3.1976958e-02	   3.0808060e-02	
   1.9910342e+01	   3.8307550e-02	   3.3146289e-02	   3.3245763e-02	   3.2327425e-02	   3.1989559e-02	   3.0799557e-02	
   2.0071300e+01	   3.8299730e-02	   3.3167228e-02	   3.3233763e-02	   3.2357253e-02	   3.1934046e-02	   3.0839659e-02	
   2.0191064e+01	   3.8223083e-02	   3.3122530e-02	   3.3364297e-02	   3.2391130e-02	   3.1874523e-02	   3.0882767e-02	
   2.0310828e+01	   3.8141740e-02	   3.3059026e-02	   3.3527180e-02	   3.2407643e-02	   3.1841996e-02	   3.0905943e-02	
   2.0430592e+01	   3.8114408e-02	   3.3016903e-02	   3.3625986e-02	   3.2390581e-02	   3.1856701e-02	   3.0895206e-02	
   2.0550356e+01	   3.8157114e-02	   3.3018923e-02	   3.3610588e-02	   3.2348319e-02	   3.1907564e-02	   3.0859705e-02	
   2.0670121e+01	   3.8230104e-02	   3.3059457e-02	   3.3503644e-02	   3.2311845e-02	   3.1962478e-02	   3.0824775e-02	
   2.0804452e+01	   3.8275956e-02	   3.3116109e-02	   3.3364041e-02	   3.2313681e-02	   3.1992042e-02	   3.0814089e-02	
   2.0938784e+01	   3.8251155e-02	   3.3147003e-02	   3.3293677e-02	   3.2363416e-02	   3.1973290e-02	   3.0839602e-02	
   2.1073116e+01	   3.8188599e-02	   3.3135095e-02	   3.3331167e-02	   3.2421308e-02	   3.1923018e-02	   3.0879938e-02	
   2.1207447e+01	   3.8151600e-02	   3.3093843e-02	   3.3442246e-02	   3.2436143e-02	   3.1876792e-02	   3.0903453e-02	
   2.1341779e+01	   3.8173304e-02	   3.3054312e-02	   3.3549216e-02	   3.2391376e-02	   3.1864941e-02	   3.0893489e-02	
   2.1498484e+01	   3.8221337e-02	   3.3042733e-02	   3.3580990e-02	   3.2325057e-02	   3.1895841e-02	   3.0860324e-02	
   2.1655190e+01	   3.8240574e-02	   3.3063719e-02	   3.3517956e-02	   3.2301735e-02	   3.1943612e-02	   3.0834341e-02	
   2.1811895e+01	   3.8220252e-02	   3.3095928e-02	   3.3417499e-02	   3.2334655e-02	   3.1972341e-02	   3.0832721e-02	
   2.1968601e+01	   3.8191039e-02	   3.3116470e-02	   3.3350944e-02	   3.2386840e-02	   3.1964588e-02	   3.0850343e-02	
   2.2154791e+01	   3.8183468e-02	   3.3112425e-02	   3.3363781e-02	   3.2411317e-02	   3.1924642e-02	   3.0871456e-02	
   2.2340980e+01	   3.8201139e-02	   3.3087988e-02	   3.3440984e-02	   3.2384565e-02	   3.1889051e-02	   3.0875957e-02	
   2.2527170e+01	   3.8211549e-02	   3.3065558e-02	   3.3505551e-02	   3.2343245e-02	   3.1886307e-02	   3.0863953e-02	
   2.2713360e+01	   3.8201865e-02	   3.3060339e-02	   3.3503553e-02	   3.2328100e-02	   3.1911629e-02	   3.0848354e-02	
   2.2927586e+01	   3.8182716e-02	   3.3073347e-02	   3.3440379e-02	   3.2347247e-02	   3.1938258e-02	   3.0840776e-02	
   2.3141812e+01	   3.8179776e-02	   3.3087414e-02	   3.3386231e-02	   3.2369911e-02	   3.1935776e-02	   3.0844666e-02	
   2.3356038e+01	   3.8189778e-02	   3.3086997e-02	   3.3390367e-02	   3.2368755e-02	   3.1910193e-02	   3.0851031e-02	
   2.3570264e+01	   3.8194890e-02	   3.3072654e-02	   3.3432838e-02	   3.2349390e-02	   3.1889008e-02	   3.0851111e-02	
   2.3857298e+01	   3.8180946e-02	   3.3056835e-02	   3.3459691e-02	   3.2333643e-02	   3.1892008e-02	   3.0842115e-02	
   2.4144331e+01	   3.8167087e-02	   3.3056259e-02	   3.3432909e-02	   3.2336911e-02	   3.1907521e-02	   3.0832974e-02	
   2.4431364e+01	   3.8167712e-02	   3.3062312e-02	   3.3398252e-02	   3.2342605e-02	   3.1907094e-02	   3.0830087e-02	
   2.4718397e+01	   3.8172431e-02	   3.3061082e-02	   3.3396169e-02	   3.2338220e-02	   3.1891611e-02	   3.0830511e-02	
   2.5153678e+01	   3.8164816e-02	   3.3048746e-02	   3.3415360e-02	   3.2326529e-02	   3.1879652e-02	   3.0826326e-02	
   2.5588959e+01	   3.8154378e-02	   3.3041386e-02	   3.3412106e-02	   3.2321516e-02	   3.1882273e-02	   3.0818950e-02	
   2.6024240e+01	   3.8151826e-02	   3.3041123e-02	   3.3395091e-02	   3.2320462e-02	   3.1881905e-02	   3.0814204e-02	
   2.6459521e+01	   3.8151408e-02	   3.3039378e-02	   3.3390764e-02	   3.2317455e-02	   3.1874855e-02	   3.0812350e-02	
   2.6812285e+01	   3.8148454e-02	   3.3035884e-02	   3.3393979e-02	   3.2314515e-02	   3.1871725e-02	   3.0810660e-02	
   2.7165049e+01	   3.8146462e-02	   3.3033868e-02	   3.3393468e-02	   3.2312887e-02	   3.1871161e-02	   3.0808896e-02	
   2.7517814e+01	   3.8145782e-02	   3.3033195e-02	   3.3391635e-02	   3.2312141e-02	   3.1870781e-02	   3.0807831e-02	
   2.8141374e+01	   3.8145391e-02	   3.3032879e-02	   3.3390476e-02	   3.2311658e-02	   3.1870061e-02	   3.0807229e-02	
   2.8764933e+01	   3.8146055e-02	   3.3033377e-02	   3.3391539e-02	   3.2312181e-02	   3.1870429e-02	   3.0807849e-02	
   2.9388493e+01	   3.8151172e-02	   3.3034742e-02	   3.3393080e-02	   3.2313594e-02	   3.1872023e-02	   3.0809495e-02	
   3.0012053e+01	   3.8149766e-02	   3.3037036e-02	   3.3395126e-02	   3.2315821e-02	   3.1874269e-02	   3.0811393e-02	
   3.0973730e+01	   3.8154309e-02	   3.3041412e-02	   3.3399515e-02	   3.2320158e-02	   3.1878550e-02	   3.0815751e-02	
   3.1750211e+01	   3.8158077e-02	   3.3045102e-02	   3.3403270e-02	   3.2323861e-02	   3.1882266e-02	   3.0819474e-02	
   3.2526693e+01	   3.8161310e-02	   3.3048437e-02	   3.3406569e-02	   3.2327202e-02	   3.1885649e-02	   3.0822849e-02	
   3.3303174e+01	   3.8163901e-02	   3.3051146e-02	   3.3409255e-02	   3.2329918e-02	   3.1888386e-02	   3.0825631e-02	
   3.4079655e+01	   3.8165490e-02	   3.3053035e-02	   3.3411138e-02	   3.2331825e-02	   3.1890309e-02	   3.0827598e-02	
   3.5000000e+01	   3.8166952e-02	   3.3054474e-02	   3.3412590e-02	   3.2333275e-02	   3.1891788e-02	   3.0829091e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PGen_SecDis.txt <==
   0.0000000e+00	   2.1028859e-15	   1.9879902e-15	   6.0588808e-16	   4.5141477e-17	   6.2045859e-16	   7.3782656e-16	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	   2.4058614e-15	   1.4653217e-16	  -1.6567299e-15	  -1.8265417e-15	  -2.3469246e-16	  -3.7321057e-16	
   3.0000000e-06	  -5.4610770e-16	   1.7622891e-15	  -1.7978327e-15	  -1.3775699e-15	   2.5286251e-15	  -4.9468871e-16	
   1.3000000e-05	   3.0480393e-16	   1.4060511e-15	   1.0640116e-15	  -3.3672839e-16	  -8.2834110e-17	  -1.7309155e-16	
   2.3000000e-05	   8.1498458e-16	   1.5211050e-15	  -1.1726834e-16	   4.6815288e-16	   1.6840290e-15	   1.6023136e-15	
   3.3000000e-05	   5.1534057e-16	   1.7814467e-15	   1.1515872e-15	  -7.2411019e-16	   1.1631767e-15	   1.9277002e-15	
   1.3300000e-04	   7.0203771e-16	   1.5131129e-15	  -1.5264756e-15	  -1.0317720e-15	   1.8204849e-16	  -3.4909997e-16	
   2.3300000e-04	   1.2822450e-15	   1.5542839e-15	   5.6746962e-16	  -1.4444364e-15	   5.7087890e-16	   2.3421779e-15	
   3.3300000e-04	   4.6056194e-16	   1.5120652e-15	   6.5281517e-16	  -5.7460834e-16	  -5.9059891e-16	  -1.2350824e-15	
   1.3330000e-03	   1.1945391e-15	   2.6742881e-15	   1.6401148e-15	  -4.3754918e-16	  -5.1718434e-16	  -4.6798511e-16	
   2.3330000e-03	   6.2977593e-16	   2.2212053e-16	  -1.0524765e-15	  -1.1523440e-15	   9.2133962e-16	  -1.4697025e-17	
   3.3330000e-03	  -5.7316848e-16	   2.2618859e-15	  -5.2438985e-16	  -2.5350503e-16	   1.3175158e-15	  -3.5243463e-16	
   1.3333000e-02	   1.5773238e-15	   2.6422795e-15	  -9.9685537e-16	  -1.3935369e-15	   3.0101147e-15	  -4.1082159e-16	
   2.3333000e-02	   1.2360321e-15	   8.5799314e-16	   6.5091873e-16	   2.0838730e-15	   1.0404406e-15	   2.7818111e-15	
   3.3333000e-02	   8.9731987e-16	   1.8144560e-15	   2.9097122e-15	   1.4804752e-15	  -3.2982563e-16	   2.2616983e-16	
   1.3333300e-01	   2.3399420e-15	   2.0650707e-16	   2.1161137e-15	   1.2829867e-15	   9.1264536e-17	   8.8582997e-16	
   2.3333300e-01	   2.0519347e-15	   1.2381239e-15	   4.2499504e-16	   9.8415894e-16	  -3.6172666e-15	   6.9027630e-16	
   3.3333300e-01	   2.9087787e-15	  -3.2693773e-15	  -3.3615206e-16	   1.4592289e-15	   1.0554352e-15	   8.1356037e-16	
   1.0000000e+00	   2.1859220e-15	  -4.7312340e-16	  -3.8505478e-16	  -2.8065471e-17	  -3.3186684e-16	  -1.3968614e-16	
   1.0000000e+00	   1.8808413e-15	  -2.3245586e-16	   1.6179888e-16	   4.5141477e-17	   6.2045859e-16	  -1.5035186e-16	
   1.0000010e+00	  -4.7471142e-14	  -4.7475191e-14	  -4.7412123e-14	  -4.7105592e-14	  -2.3705366e-14	  -2.2208606e-14	
   1.0000020e+00	  -4.5668663e-14	  -4.6054014e-14	  -4.8645770e-14	  -4.9439847e-14	  -2.2250837e-14	  -2.3847096e-14	
   1.0000030e+00	  -4.6637978e-14	  -4.7112704e-14	  -4.8794028e-14	  -4.6497609e-14	  -2.3090539e-14	  -2.4994757e-14	
   1.0000130e+00	  -4.7774623e-14	  -4.7135747e-14	  -4.4841255e-14	  -4.7650456e-14	  -2.1962092e-14	  -2.4454848e-14	
   1.0000230e+00	  -4.7380752e-14	  -4.9181059e-14	  -4.9914689e-14	  -4.7380119e-14	  -2.3327837e-14	  -2.3365032e-14	
   1.0000330e+00	  -4.7988884e-14	  -4.6802603e-14	  -4.7852954e-14	  -4.7724779e-14	  -2.4625748e-14	  -2.2256913e-14	
   1.0001330e+00	  -2.3626212e-14	  -4.7530199e-14	  -4.8173605e-14	  -4.7585508e-14	  -2.0212362e-14	  -2.4138205e-14	
   1.0002330e+00	  -2.3126938e-14	  -4.7577808e-14	  -4.7040021e-14	  -4.7440453e-14	  -2.3429504e-14	  -2.1500137e-14	
   1.0003330e+00	  -2.3808645e-14	  -4.7479694e-14	  -4.6618613e-14	  -4.7364987e-14	  -2.3946471e-14	  -2.2948592e-14	
   1.0010000e+00	  -1.0501159e-14	  -3.0353765e-14	  -3.1991391e-14	  -2.2134839e-14	  -9.8457344e-15	  -1.3259794e-14	
   1.0010000e+00	   1.9724353e-02	  -1.7996024e-14	  -1.2050654e-14	  -2.0160918e-14	  -6.0408796e-15	  -8.5880468e-15	
   1.0010010e+00	   1.9722698e-02	  -2.5420127e-14	  -2.3857595e-14	  -2.4713415e-14	  -2.2289256e-14	  -2.1534387e-14	
   1.0010020e+00	   1.9721048e-02	  -2.3265266e-14	  -2.3494390e-14	  -2.4120858e-14	  -2.3460327e-14	  -2.3289515e-14	
   1.0010030e+00	   1.9719404e-02	  -2.1996498e-14	  -2.3390452e-14	  -2.5278541e-14	  -2.3506635e-14	  -2.2456429e-14	
   1.0010130e+00	   1.9703415e-02	   2.7840223e-12	   3.3467360e-12	  -2.1967799e-14	  -2.1831650e-14	  -2.3083569e-14	
   1.0010230e+00	   1.9687931e-02	   1.3969483e-11	   1.6797821e-11	  -2.3514067e-14	  -2.3223247e-14	  -2.3863645e-14	
   1.0010330e+00	   1.9672946e-02	   4.2086218e-11	   5.0612635e-11	  -2.2878315e-14	  -2.2519788e-14	  -2.3877443e-14	
   1.0011330e+00	   1.9556417e-02	   2.1230877e-08	   2.5292028e-08	   3.9027345e-11	   1.0429298e-11	   4.8831950e-12	
   1.0012330e+00	   1.9469223e-02	   9.8014476e-08	   1.1644488e-07	   2.6101173e-10	   7.1145191e-11	   3.2791241e-11	
   1.0013330e+00	   1.9404232e-02	   2.7437753e-07	   3.2510843e-07	   9.9686432e-10	   2.7674790e-10	   1.2555125e-10	
   1.0015797e+00	   1.9295678e-02	   1.3957486e-06	   1.6423150e-06	   1.0062746e-08	   2.9254943e-09	   1.3052907e-09	
   1.0018264e+00	   1.9238372e-02	   3.9639489e-06	   4.6385161e-06	   4.2827662e-08	   1.2855884e-08	   5.6543600e-09	
   1.0020000e+00	   1.9210290e-02	   7.0049297e-06	   8.1648118e-06	   9.7397706e-08	   2.9946141e-08	   1.3031001e-08	
   1.0020000e+00	   3.8920487e-02	   7.0049288e-06	   8.1648109e-06	   9.7398325e-08	   2.9946992e-08	   1.3030860e-08	
   1.0020010e+00	   3.8918706e-02	   7.0252135e-06	   8.1883167e-06	   9.7772942e-08	   3.0064362e-08	   1.3081101e-08	
   1.0020020e+00	   3.8916932e-02	   7.0455385e-06	   8.2118685e-06	   9.8148766e-08	   3.0182125e-08	   1.3131514e-08	
   1.0020030e+00	   3.8915162e-02	   7.0659046e-06	   8.2354668e-06	   9.8525922e-08	   3.0300293e-08	   1.3182120e-08	
   1.0020130e+00	   3.8897924e-02	   7.2731485e-06	   8.4755428e-06	   1.0240602e-07	   3.1518034e-08	   1.3707427e-08	
   1.0020230e+00	   3.8881190e-02	   7.4844937e-06	   8.7203061e-06	   1.0641289e-07	   3.2776959e-08	   1.4250210e-08	
   1.0020330e+00	   3.8864953e-02	   7.7000570e-06	   8.9698879e-06	   1.1055245e-07	   3.4079441e-08	   1.4812125e-08	
   1.0021330e+00	   3.8735505e-02	   1.0258052e-05	   1.1924378e-05	   1.6610363e-07	   5.1789751e-08	   2.2397532e-08	
   1.0022330e+00	   3.8634695e-02	   1.3323652e-05	   1.5456635e-05	   2.4125168e-07	   7.6100925e-08	   3.2745106e-08	
   1.0023330e+00	   3.8555180e-02	   1.6965766e-05	   1.9644049e-05	   3.4079147e-07	   1.0877966e-07	   4.6566056e-08	
   1.0025773e+00	   3.8407878e-02	   2.8390086e-05	   3.2735441e-05	   7.0941931e-07	   2.3305330e-07	   9.8536428e-08	
   1.0028216e+00	   3.8304388e-02	   4.4102351e-05	   5.0665996e-05	   1.3234059e-06	   4.4661581e-07	   1.8668612e-07	
   1.0030000e+00	   3.8237173e-02	   5.8710495e-05	   6.7277000e-05	   1.9911384e-06	   6.8528048e-07	   2.8410490e-07	
   1.0030000e+00	   5.7933232e-02	   5.8710493e-05	   6.7276996e-05	   1.9911386e-06	   6.8528124e-07	   2.8410439e-07	
   1.0030010e+00	   5.7931227e-02	   5.8799775e-05	   6.7378422e-05	   1.9953720e-06	   6.8680231e-07	   2.8472410e-07	
   1.0030020e+00	   5.7929227e-02	   5.8889145e-05	   6.7479946e-05	   1.9996123e-06	   6.8832606e-07	   2.8534489e-07	
   1.0030030e+00	   5.7927232e-02	   5.8978606e-05	   6.7581573e-05	   2.0038589e-06	   6.8985273e-07	   2.8596708e-07	
   1.0030130e+00	   5.7907731e-02	   5.9881075e-05	   6.8606617e-05	   2.0469527e-06	   7.0535442e-07	   2.9227797e-07	
   1.0030230e+00	   5.7888720e-02	   6.0792510e-05	   6.9641678e-05	   2.0907630e-06	   7.2113141e-07	   2.9869790e-07	
   1.0030330e+00	   5.7870195e-02	   6.1713109e-05	   7.0686976e-05	   2.1353105e-06	   7.3719204e-07	   3.0523042e-07	
   1.0031330e+00	   5.7716831e-02	   7.1740366e-05	   8.2056398e-05	   2.6510774e-06	   9.2525180e-07	   3.8137863e-07	
   1.0032330e+00	   5.7590972e-02	   8.2742060e-05	   9.4512559e-05	   3.2546656e-06	   1.1480796e-06	   4.7116127e-07	
   1.0033330e+00	   5.7485302e-02	   9.4783475e-05	   1.0812774e-04	   3.9570015e-06	   1.4105828e-06	   5.7641718e-07	
   1.0035776e+00	   5.7270011e-02	   1.2842047e-04	   1.4608940e-04	   6.1097791e-06	   2.2318877e-06	   9.0312732e-07	
   1.0038222e+00	   5.7093057e-02	   1.6875673e-04	   1.9150156e-04	   9.0189758e-06	   3.3717342e-06	   1.3519992e-06	
   1.0040000e+00	   5.6969499e-02	   2.0261465e-04	   2.2954571e-04	   1.1716474e-05	   4.4532463e-06	   1.7742981e-06	
   1.0040000e+00	   7.6651453e-02	   2.0261464e-04	   2.2954571e-04	   1.1716474e-05	   4.4532455e-06	   1.7742972e-06	
   1.0040010e+00	   7.6649124e-02	   2.0281587e-04	   2.2977167e-04	   1.1732986e-05	   4.4599065e-06	   1.7768914e-06	
   1.0040020e+00	   7.6646800e-02	   2.0301723e-04	   2.2999777e-04	   1.1749517e-05	   4.4665752e-06	   1.7794894e-06	
   1.0040030e+00	   7.6644481e-02	   2.0321871e-04	   2.3022402e-04	   1.1766065e-05	   4.4732514e-06	   1.7820897e-06	
   1.0040130e+00	   7.6621728e-02	   2.0524434e-04	   2.3249844e-04	   1.1933072e-05	   4.5406867e-06	   1.8083528e-06	
   1.0040230e+00	   7.6599459e-02	   2.0728234e-04	   2.3478653e-04	   1.2101827e-05	   4.6088960e-06	   1.8349081e-06	
   1.0040330e+00	   7.6577667e-02	   2.0933293e-04	   2.3708858e-04	   1.2272376e-05	   4.6779005e-06	   1.8617633e-06	
   1.0041330e+00	   7.6390969e-02	   2.3094273e-04	   2.6133110e-04	   1.4141491e-05	   5.4413298e-06	   2.1578663e-06	
   1.0042330e+00	   7.6231062e-02	   2.5383319e-04	   2.8699199e-04	   1.6207089e-05	   6.2938763e-06	   2.4873139e-06	
   1.0043330e+00	   7.6090657e-02	   2.7805787e-04	   3.1413153e-04	   1.8484701e-05	   7.2437724e-06	   2.8530485e-06	
   1.0045779e+00	   7.5787690e-02	   3.4258423e-04	   3.8636472e-04	   2.4940096e-05	   9.9814556e-06	   3.9011358e-06	
   1.0048228e+00	   7.5519846e-02	   4.1521772e-04	   4.6759525e-04	   3.2845058e-05	   1.3410887e-05	   5.2041939e-06	
   1.0050000e+00	   7.5329315e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398240e-05	   6.3322093e-06	
   1.0050000e+00	   9.4997208e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398239e-05	   6.3322093e-06	
   1.0050010e+00	   9.4994496e-02	   4.7335829e-04	   5.3257389e-04	   3.9638448e-05	   1.6416280e-05	   6.3390081e-06	
   1.0050020e+00	   9.4991788e-02	   4.7369735e-04	   5.3295273e-04	   3.9679017e-05	   1.6434335e-05	   6.3458132e-06	
   1.0050030e+00	   9.4989085e-02	   4.7403655e-04	   5.3333173e-04	   3.9719617e-05	   1.6452406e-05	   6.3526233e-06	
   1.0050130e+00	   9.4962494e-02	   4.7744087e-04	   5.3713540e-04	   4.0128219e-05	   1.6634410e-05	   6.4211975e-06	
   1.0050230e+00	   9.4936382e-02	   4.8085921e-04	   5.4095464e-04	   4.0539795e-05	   1.6817899e-05	   6.4903122e-06	
   1.0050330e+00	   9.4910741e-02	   4.8429183e-04	   5.4478973e-04	   4.0954415e-05	   1.7002907e-05	   6.5599803e-06	
   1.0051330e+00	   9.4685186e-02	   5.1985553e-04	   5.8451608e-04	   4.5372412e-05	   1.8989987e-05	   7.3064256e-06	
   1.0052330e+00	   9.4486022e-02	   5.5683916e-04	   6.2582263e-04	   5.0110206e-05	   2.1139786e-05	   8.1118462e-06	
   1.0053330e+00	   9.4305988e-02	   5.9528483e-04	   6.6875878e-04	   5.5185731e-05	   2.3463210e-05	   8.9800425e-06	
   1.0055782e+00	   9.3904307e-02	   6.9514891e-04	   7.8029043e-04	   6.8982557e-05	   2.9867334e-05	   1.1363527e-05	
   1.0058234e+00	   9.3536106e-02	   8.0363873e-04	   9.0147835e-04	   8.4954311e-05	   3.7426059e-05	   1.4161589e-05	
   1.0060000e+00	   9.3273132e-02	   8.8725926e-04	   9.9491510e-04	   9.7945995e-05	   4.3677433e-05	   1.6465509e-05	
   1.0060000e+00	   1.1292701e-01	   8.8725926e-04	   9.9491511e-04	   9.7945994e-05	   4.3677432e-05	   1.6465509e-05	
   1.0060010e+00	   1.1292389e-01	   8.8774585e-04	   9.9545888e-04	   9.8023053e-05	   4.3714717e-05	   1.6479231e-05	
   1.0060020e+00	   1.1292076e-01	   8.8823258e-04	   9.9600281e-04	   9.8100153e-05	   4.3752023e-05	   1.6492960e-05	
   1.0060030e+00	   1.1291765e-01	   8.8871946e-04	   9.9654690e-04	   9.8177296e-05	   4.3789354e-05	   1.6506697e-05	
   1.0060130e+00	   1.1288692e-01	   8.9360089e-04	   1.0020021e-03	   9.8952375e-05	   4.4164672e-05	   1.6644787e-05	
   1.0060230e+00	   1.1285666e-01	   8.9849670e-04	   1.0074734e-03	   9.9731617e-05	   4.4542286e-05	   1.6783696e-05	
   1.0060330e+00	   1.1282687e-01	   9.0340713e-04	   1.0129611e-03	   1.0051511e-04	   4.4922248e-05	   1.6923441e-05	
   1.0061330e+00	   1.1255967e-01	   9.5377118e-04	   1.0692583e-03	   1.0872516e-04	   4.8930632e-05	   1.8395190e-05	
   1.0062330e+00	   1.1231867e-01	   1.0055720e-03	   1.1271775e-03	   1.1737132e-04	   5.3183679e-05	   1.9953896e-05	
   1.0063330e+00	   1.1209664e-01	   1.0588429e-03	   1.1867600e-03	   1.2647222e-04	   5.7694076e-05	   2.1603943e-05	
   1.0065784e+00	   1.1159104e-01	   1.1951504e-03	   1.3393127e-03	   1.5059185e-04	   6.9788335e-05	   2.6016471e-05	
   1.0068238e+00	   1.1111831e-01	   1.3399936e-03	   1.5015858e-03	   1.7753782e-04	   8.3526098e-05	   3.1010193e-05	
   1.0070000e+00	   1.1078081e-01	   1.4493264e-03	   1.6241993e-03	   1.9876395e-04	   9.4502781e-05	   3.4988428e-05	
   1.0070000e+00	   1.3042073e-01	   1.4493264e-03	   1.6241994e-03	   1.9876395e-04	   9.4502780e-05	   3.4988429e-05	
   1.0070010e+00	   1.3041718e-01	   1.4499597e-03	   1.6249099e-03	   1.9888886e-04	   9.4567698e-05	   3.5011932e-05	
   1.0070020e+00	   1.3041363e-01	   1.4505932e-03	   1.6256205e-03	   1.9901382e-04	   9.4632647e-05	   3.5035447e-05	
   1.0070030e+00	   1.3041009e-01	   1.4512267e-03	   1.6263314e-03	   1.9913883e-04	   9.4697627e-05	   3.5058972e-05	
   1.0070130e+00	   1.3037510e-01	   1.4575748e-03	   1.6334537e-03	   2.0039350e-04	   9.5350159e-05	   3.5295186e-05	
   1.0070230e+00	   1.3034058e-01	   1.4639368e-03	   1.6405919e-03	   2.0165335e-04	   9.6005802e-05	   3.5532496e-05	
   1.0070330e+00	   1.3030654e-01	   1.4703130e-03	   1.6477464e-03	   2.0291849e-04	   9.6664623e-05	   3.5770925e-05	
   1.0071330e+00	   1.2999669e-01	   1.5352872e-03	   1.7206872e-03	   2.1603208e-04	   1.0353287e-04	   3.8253803e-05	
   1.0072330e+00	   1.2971299e-01	   1.6016402e-03	   1.7952180e-03	   2.2967907e-04	   1.1072646e-04	   4.0851154e-05	
   1.0073330e+00	   1.2944821e-01	   1.6693990e-03	   1.8713746e-03	   2.4387774e-04	   1.1825908e-04	   4.3567724e-05	
   1.0075786e+00	   1.2883728e-01	   1.8411067e-03	   2.0645620e-03	   2.8088606e-04	   1.3808926e-04	   5.0706929e-05	
   1.0078241e+00	   1.2825925e-01	   2.0209073e-03	   2.2671809e-03	   3.2124668e-04	   1.6002818e-04	   5.8586664e-05	
   1.0080000e+00	   1.2784729e-01	   2.1546743e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080000e+00	   1.4747328e-01	   2.1546744e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080010e+00	   1.4746930e-01	   2.1554470e-03	   2.4190208e-03	   3.5251837e-04	   1.7723723e-04	   6.4756025e-05	
   1.0080020e+00	   1.4746533e-01	   2.1562198e-03	   2.4198935e-03	   3.5270040e-04	   1.7733785e-04	   6.4792073e-05	
   1.0080030e+00	   1.4746136e-01	   2.1569927e-03	   2.4207663e-03	   3.5288249e-04	   1.7743852e-04	   6.4828136e-05	
   1.0080130e+00	   1.4742212e-01	   2.1647333e-03	   2.4295079e-03	   3.5470862e-04	   1.7844855e-04	   6.5189947e-05	
   1.0080230e+00	   1.4738335e-01	   2.1724868e-03	   2.4382648e-03	   3.5654072e-04	   1.7946244e-04	   6.5553113e-05	
   1.0080330e+00	   1.4734505e-01	   2.1802536e-03	   2.4470372e-03	   3.5837889e-04	   1.8048027e-04	   6.5917660e-05	
   1.0081330e+00	   1.4699268e-01	   2.2590507e-03	   2.5360957e-03	   3.7728978e-04	   1.9100359e-04	   6.9684140e-05	
   1.0082330e+00	   1.4666650e-01	   2.3391296e-03	   2.6266717e-03	   3.9680816e-04	   2.0192537e-04	   7.3590361e-05	
   1.0083330e+00	   1.4635929e-01	   2.4205132e-03	   2.7187966e-03	   4.1695144e-04	   2.1325971e-04	   7.7641262e-05	
   1.0085787e+00	   1.4564397e-01	   2.6254032e-03	   2.9510274e-03	   4.6885153e-04	   2.4271553e-04	   8.8158048e-05	
   1.0088244e+00	   1.4496200e-01	   2.8377724e-03	   3.1922122e-03	   5.2449234e-04	   2.7469193e-04	   9.9558948e-05	
   1.0090000e+00	   1.4447699e-01	   2.9941158e-03	   3.3700853e-03	   5.6665742e-04	   2.9918529e-04	   1.0828254e-04	
   1.0090000e+00	   1.6408910e-01	   2.9941158e-03	   3.3700854e-03	   5.6665742e-04	   2.9918528e-04	   1.0828254e-04	
   1.0090010e+00	   1.6408471e-01	   2.9950173e-03	   3.3711117e-03	   5.6690329e-04	   2.9932868e-04	   1.0833359e-04	
   1.0090020e+00	   1.6408032e-01	   2.9959189e-03	   3.3721382e-03	   5.6714923e-04	   2.9947213e-04	   1.0838466e-04	
   1.0090030e+00	   1.6407593e-01	   2.9968206e-03	   3.3731648e-03	   5.6739523e-04	   2.9961562e-04	   1.0843575e-04	
   1.0090130e+00	   1.6403251e-01	   3.0058482e-03	   3.3834438e-03	   5.6986097e-04	   3.0105448e-04	   1.0894798e-04	
   1.0090230e+00	   1.6398956e-01	   3.0148877e-03	   3.3937371e-03	   5.7233322e-04	   3.0249784e-04	   1.0946179e-04	
   1.0090330e+00	   1.6394709e-01	   3.0239392e-03	   3.4040451e-03	   5.7481212e-04	   3.0394580e-04	   1.0997722e-04	
   1.0091330e+00	   1.6355304e-01	   3.1154860e-03	   3.5083785e-03	   6.0017711e-04	   3.1882609e-04	   1.1527215e-04	
   1.0092330e+00	   1.6318526e-01	   3.2082022e-03	   3.6141371e-03	   6.2620114e-04	   3.3416728e-04	   1.2072893e-04	
   1.0093330e+00	   1.6283654e-01	   3.3021079e-03	   3.7213492e-03	   6.5290051e-04	   3.4998351e-04	   1.2635256e-04	
   1.0095788e+00	   1.6201926e-01	   3.5374461e-03	   3.9904197e-03	   7.2112308e-04	   3.9070277e-04	   1.4082314e-04	
   1.0098247e+00	   1.6123604e-01	   3.7795927e-03	   4.2678807e-03	   7.9334716e-04	   4.3428859e-04	   1.5630167e-04	
   1.0100000e+00	   1.6068019e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100000e+00	   1.8027845e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100010e+00	   1.8027365e-01	   3.9574665e-03	   4.4720920e-03	   8.4771951e-04	   4.6741436e-04	   1.6805962e-04	
   1.0100020e+00	   1.8026885e-01	   3.9584853e-03	   4.4732625e-03	   8.4803397e-04	   4.6760664e-04	   1.6812785e-04	
   1.0100030e+00	   1.8026406e-01	   3.9595042e-03	   4.4744332e-03	   8.4834849e-04	   4.6779897e-04	   1.6819611e-04	
   1.0100130e+00	   1.8021659e-01	   3.9697026e-03	   4.4861519e-03	   8.5149978e-04	   4.6972668e-04	   1.6888020e-04	
   1.0100230e+00	   1.8016959e-01	   3.9799117e-03	   4.4978839e-03	   8.5465794e-04	   4.7165944e-04	   1.6956606e-04	
   1.0100330e+00	   1.8012306e-01	   3.9901317e-03	   4.5096296e-03	   8.5782309e-04	   4.7359732e-04	   1.7025373e-04	
   1.0101330e+00	   1.7968859e-01	   4.0932626e-03	   4.6282528e-03	   8.9008004e-04	   4.9342261e-04	   1.7728773e-04	
   1.0102330e+00	   1.7928050e-01	   4.1974486e-03	   4.7482012e-03	   9.2302790e-04	   5.1375978e-04	   1.8450215e-04	
   1.0103330e+00	   1.7889161e-01	   4.3027078e-03	   4.8695012e-03	   9.5668187e-04	   5.3462288e-04	   1.9190204e-04	
   1.0105789e+00	   1.7797567e-01	   4.5656380e-03	   5.1729547e-03	   1.0421466e-03	   5.8795991e-04	   2.1081641e-04	
   1.0108249e+00	   1.7709463e-01	   4.8347123e-03	   5.4842086e-03	   1.1317654e-03	   6.4444298e-04	   2.3084180e-04	
   1.0110708e+00	   1.7621909e-01	   5.1098736e-03	   5.8032485e-03	   1.2256771e-03	   7.0421615e-04	   2.5203038e-04	
   1.0113168e+00	   1.7533354e-01	   5.3907715e-03	   6.1297070e-03	   1.3239407e-03	   7.6736702e-04	   2.7441447e-04	
   1.0118571e+00	   1.7333413e-01	   6.0238794e-03	   6.8684095e-03	   1.5551523e-03	   9.1831032e-04	   3.2791791e-04	
   1.0123975e+00	   1.7127079e-01	   6.6730200e-03	   7.6301185e-03	   1.8071508e-03	   1.0862180e-03	   3.8744087e-04	
   1.0129379e+00	   1.6916111e-01	   7.3293066e-03	   8.4051608e-03	   2.0792980e-03	   1.2712789e-03	   4.5305492e-04	
   1.0134783e+00	   1.6702610e-01	   7.9838925e-03	   9.1839919e-03	   2.3704897e-03	   1.4734419e-03	   5.2474327e-04	
   1.0148230e+00	   1.6170041e-01	   9.5633192e-03	   1.1093260e-02	   3.1666067e-03	   2.0475274e-03	   7.2837417e-04	
   1.0161677e+00	   1.5650590e-01	   1.1008172e-02	   1.2891596e-02	   4.0404690e-03	   2.7139952e-03	   9.6491420e-04	
   1.0175124e+00	   1.5154258e-01	   1.2282196e-02	   1.4535979e-02	   4.9579620e-03	   3.4560681e-03	   1.2285644e-03	
   1.0188571e+00	   1.4684640e-01	   1.3387221e-02	   1.6020721e-02	   5.8878194e-03	   4.2542834e-03	   1.5125644e-03	
   1.0202018e+00	   1.4242506e-01	   1.4342076e-02	   1.7356706e-02	   6.8068162e-03	   5.0907108e-03	   1.8105139e-03	
   1.0225652e+00	   1.3530632e-01	   1.5713172e-02	   1.9383385e-02	   8.3586321e-03	   6.6152986e-03	   2.3531922e-03	
   1.0249286e+00	   1.2897853e-01	   1.6765928e-02	   2.1055262e-02	   9.7898597e-03	   8.1636504e-03	   2.9015342e-03	
   1.0272919e+00	   1.2336088e-01	   1.7571522e-02	   2.2434657e-02	   1.1085247e-02	   9.7031024e-03	   3.4411750e-03	
   1.0296553e+00	   1.1836288e-01	   1.8186434e-02	   2.3576971e-02	   1.2246466e-02	   1.1214342e-02	   3.9638620e-03	
   1.0320187e+00	   1.1390197e-01	   1.8654939e-02	   2.4527792e-02	   1.3281290e-02	   1.2684199e-02	   4.4653700e-03	
   1.0354334e+00	   1.0826801e-01	   1.9138768e-02	   2.5633421e-02	   1.4573153e-02	   1.4715962e-02	   5.1497806e-03	
   1.0388482e+00	   1.0343115e-01	   1.9464252e-02	   2.6500159e-02	   1.5652935e-02	   1.6620637e-02	   5.7859661e-03	
   1.0422629e+00	   9.9244787e-02	   1.9684762e-02	   2.7192915e-02	   1.6553044e-02	   1.8387226e-02	   6.3771053e-03	
   1.0456776e+00	   9.5591887e-02	   1.9836121e-02	   2.7759177e-02	   1.7303710e-02	   2.0011676e-02	   6.9281730e-03	
   1.0490923e+00	   9.2378988e-02	   1.9943190e-02	   2.8233898e-02	   1.7931317e-02	   2.1494089e-02	   7.4443690e-03	
   1.0540034e+00	   8.8386885e-02	   2.0052235e-02	   2.8805022e-02	   1.8661421e-02	   2.3383746e-02	   8.1350043e-03	
   1.0589146e+00	   8.4976957e-02	   2.0140369e-02	   2.9294495e-02	   1.9237335e-02	   2.5000916e-02	   8.7757569e-03	
   1.0638257e+00	   8.2018285e-02	   2.0227912e-02	   2.9737599e-02	   1.9701669e-02	   2.6366361e-02	   9.3770122e-03	
   1.0687368e+00	   7.9414669e-02	   2.0325390e-02	   3.0155232e-02	   2.0086229e-02	   2.7503986e-02	   9.9469716e-03	
   1.0736480e+00	   7.7093235e-02	   2.0438348e-02	   3.0559944e-02	   2.0414559e-02	   2.8438367e-02	   1.0491945e-02	
   1.0814452e+00	   7.3857948e-02	   2.0655224e-02	   3.1192006e-02	   2.0859068e-02	   2.9561980e-02	   1.1316776e-02	
   1.0892424e+00	   7.1023974e-02	   2.0921980e-02	   3.1825815e-02	   2.1252180e-02	   3.0321365e-02	   1.2104655e-02	
   1.0970396e+00	   6.8473756e-02	   2.1236268e-02	   3.2464905e-02	   2.1622312e-02	   3.0795328e-02	   1.2865061e-02	
   1.1048367e+00	   6.6128459e-02	   2.1592705e-02	   3.3106055e-02	   2.1984191e-02	   3.1050840e-02	   1.3604064e-02	
   1.1126339e+00	   6.3931862e-02	   2.1985549e-02	   3.3744249e-02	   2.2345471e-02	   3.1143117e-02	   1.4325849e-02	
   1.1223538e+00	   6.1340832e-02	   2.2518404e-02	   3.4528187e-02	   2.2800759e-02	   3.1095246e-02	   1.5206050e-02	
   1.1320736e+00	   5.8857746e-02	   2.3090553e-02	   3.5290734e-02	   2.3265217e-02	   3.0930417e-02	   1.6068823e-02	
   1.1417935e+00	   5.6443674e-02	   2.3693820e-02	   3.6023485e-02	   2.3739463e-02	   3.0699302e-02	   1.6917413e-02	
   1.1515133e+00	   5.4074392e-02	   2.4321134e-02	   3.6719140e-02	   2.4222447e-02	   3.0438037e-02	   1.7754127e-02	
   1.1612331e+00	   5.1735495e-02	   2.4966470e-02	   3.7371651e-02	   2.4712649e-02	   3.0172272e-02	   1.8580678e-02	
   1.1743424e+00	   4.8616712e-02	   2.5856624e-02	   3.8175213e-02	   2.5382445e-02	   2.9834998e-02	   1.9681429e-02	
   1.1874516e+00	   4.5532630e-02	   2.6759676e-02	   3.8882532e-02	   2.6058729e-02	   2.9546680e-02	   2.0767920e-02	
   1.2005608e+00	   4.2488211e-02	   2.7666504e-02	   3.9486956e-02	   2.6737748e-02	   2.9320033e-02	   2.1841076e-02	
   1.2136701e+00	   3.9496375e-02	   2.8569225e-02	   3.9983949e-02	   2.7415851e-02	   2.9158289e-02	   2.2900911e-02	
   1.2267793e+00	   3.6573942e-02	   2.9460893e-02	   4.0370812e-02	   2.8089531e-02	   2.9058754e-02	   2.3946715e-02	
   1.2485698e+00	   3.1920950e-02	   3.0901886e-02	   4.0767874e-02	   2.9190445e-02	   2.9014732e-02	   2.5650181e-02	
   1.2703603e+00	   2.7598774e-02	   3.2268507e-02	   4.0858522e-02	   3.0254666e-02	   2.9094915e-02	   2.7303049e-02	
   1.2921509e+00	   2.3691160e-02	   3.3537543e-02	   4.0651196e-02	   3.1267910e-02	   2.9262842e-02	   2.8895143e-02	
   1.3139414e+00	   2.0270774e-02	   3.4689211e-02	   4.0161868e-02	   3.2217168e-02	   2.9482722e-02	   3.0415002e-02	
   1.3357319e+00	   1.7394236e-02	   3.5706943e-02	   3.9412554e-02	   3.3091003e-02	   2.9723868e-02	   3.1850949e-02	
   1.3631101e+00	   1.4605836e-02	   3.6776364e-02	   3.8145509e-02	   3.4067716e-02	   3.0020379e-02	   3.3519141e-02	
   1.3904884e+00	   1.2770978e-02	   3.7596018e-02	   3.6575311e-02	   3.4896077e-02	   3.0275498e-02	   3.5017290e-02	
   1.4178666e+00	   1.1882860e-02	   3.8157057e-02	   3.4774727e-02	   3.5566843e-02	   3.0464966e-02	   3.6328320e-02	
   1.4452448e+00	   1.1893330e-02	   3.8459850e-02	   3.2823077e-02	   3.6076039e-02	   3.0576702e-02	   3.7438830e-02	
   1.4726230e+00	   1.2718671e-02	   3.8513318e-02	   3.0802807e-02	   3.6424533e-02	   3.0609202e-02	   3.8339482e-02	
   1.5085640e+00	   1.4843497e-02	   3.8235064e-02	   2.8183571e-02	   3.6648043e-02	   3.0545915e-02	   3.9196018e-02	
   1.5445049e+00	   1.7871481e-02	   3.7610754e-02	   2.5763383e-02	   3.6625266e-02	   3.0391921e-02	   3.9681917e-02	
   1.5804459e+00	   2.1463084e-02	   3.6709316e-02	   2.3699612e-02	   3.6386006e-02	   3.0192338e-02	   3.9807982e-02	
   1.6163869e+00	   2.5271196e-02	   3.5610072e-02	   2.2120772e-02	   3.5966506e-02	   2.9997859e-02	   3.9596177e-02	
   1.6523279e+00	   2.8971646e-02	   3.4396491e-02	   2.1118716e-02	   3.5406357e-02	   2.9856721e-02	   3.9077963e-02	
   1.6908874e+00	   3.2505630e-02	   3.3060659e-02	   2.0743508e-02	   3.4694764e-02	   2.9809683e-02	   3.8225610e-02	
   1.7294469e+00	   3.5337471e-02	   3.1780352e-02	   2.1098354e-02	   3.3915032e-02	   2.9901171e-02	   3.7120970e-02	
   1.7680064e+00	   3.7315279e-02	   3.0633244e-02	   2.2132234e-02	   3.3109587e-02	   3.0140267e-02	   3.5824529e-02	
   1.8065659e+00	   3.8395179e-02	   2.9677750e-02	   2.3744611e-02	   3.2314054e-02	   3.0513587e-02	   3.4398394e-02	
   1.8451254e+00	   3.8631593e-02	   2.8951232e-02	   2.5796391e-02	   3.1556746e-02	   3.0988427e-02	   3.2903778e-02	
   1.8836850e+00	   3.8159843e-02	   2.8470065e-02	   2.8122195e-02	   3.0859040e-02	   3.1518013e-02	   3.1399114e-02	
   1.9347510e+00	   3.6779712e-02	   2.8203124e-02	   3.1319686e-02	   3.0052271e-02	   3.2210425e-02	   2.9482753e-02	
   1.9858170e+00	   3.5021531e-02	   2.8308984e-02	   3.4280912e-02	   2.9399418e-02	   3.2777597e-02	   2.7753805e-02	
   2.0368831e+00	   3.3388966e-02	   2.8701965e-02	   3.6661080e-02	   2.8913832e-02	   3.3118771e-02	   2.6302432e-02	
   2.0879491e+00	   3.2272213e-02	   2.9279603e-02	   3.8216037e-02	   2.8603478e-02	   3.3177682e-02	   2.5196863e-02	
   2.1390151e+00	   3.1889767e-02	   2.9939330e-02	   3.8825104e-02	   2.8472479e-02	   3.2950535e-02	   2.4482443e-02	
   2.1900812e+00	   3.2271864e-02	   3.0591463e-02	   3.8495208e-02	   2.8520202e-02	   3.2482463e-02	   2.4180822e-02	
   2.2411472e+00	   3.3279661e-02	   3.1167854e-02	   3.7348585e-02	   2.8739067e-02	   3.1855610e-02	   2.4289486e-02	
   2.2925815e+00	   3.4661681e-02	   3.1628834e-02	   3.5582888e-02	   2.9115393e-02	   3.1167458e-02	   2.4786928e-02	
   2.3440158e+00	   3.6082849e-02	   3.1952594e-02	   3.3476327e-02	   2.9619698e-02	   3.0528170e-02	   2.5623949e-02	
   2.3954500e+00	   3.7220670e-02	   3.2143830e-02	   3.1317935e-02	   3.0211849e-02	   3.0027112e-02	   2.6730413e-02	
   2.4468843e+00	   3.7822380e-02	   3.2222350e-02	   2.9374440e-02	   3.0841746e-02	   2.9722841e-02	   2.8020159e-02	
   2.4983185e+00	   3.7748900e-02	   3.2215193e-02	   2.7858486e-02	   3.1453034e-02	   2.9635687e-02	   2.9396626e-02	
   2.5497528e+00	   3.6993777e-02	   3.2149535e-02	   2.6907557e-02	   3.1988594e-02	   2.9747765e-02	   3.0759657e-02	
   2.6011871e+00	   3.5676128e-02	   3.2047573e-02	   2.6575295e-02	   3.2397152e-02	   3.0009702e-02	   3.2013039e-02	
   2.6590548e+00	   3.3790474e-02	   3.1907616e-02	   2.6905726e-02	   3.2657326e-02	   3.0397424e-02	   3.3187335e-02	
   2.7169225e+00	   3.1848000e-02	   3.1749846e-02	   2.7845810e-02	   3.2680359e-02	   3.0781616e-02	   3.4023872e-02	
   2.7747902e+00	   3.0225891e-02	   3.1575530e-02	   2.9186160e-02	   3.2472938e-02	   3.1072451e-02	   3.4469113e-02	
   2.8326579e+00	   2.9214190e-02	   3.1383792e-02	   3.0689425e-02	   3.2076034e-02	   3.1215474e-02	   3.4513075e-02	
   2.8905256e+00	   2.8963162e-02	   3.1177779e-02	   3.2129633e-02	   3.1558300e-02	   3.1200183e-02	   3.4188489e-02	
   2.9483933e+00	   2.9466968e-02	   3.0968945e-02	   3.3322569e-02	   3.1004475e-02	   3.1057375e-02	   3.3564521e-02	
   3.0062610e+00	   3.0581619e-02	   3.0778140e-02	   3.4144543e-02	   3.0501249e-02	   3.0847693e-02	   3.2736164e-02	
   3.0662978e+00	   3.2127458e-02	   3.0629149e-02	   3.4545843e-02	   3.0112403e-02	   3.0638400e-02	   3.1775903e-02	
   3.1263346e+00	   3.3764196e-02	   3.0562979e-02	   3.4498340e-02	   2.9914991e-02	   3.0512826e-02	   3.0830098e-02	
   3.1863714e+00	   3.5207161e-02	   3.0607484e-02	   3.4073890e-02	   2.9930513e-02	   3.0522402e-02	   3.0001109e-02	
   3.2464081e+00	   3.6252455e-02	   3.0776940e-02	   3.3385612e-02	   3.0143971e-02	   3.0681686e-02	   2.9363810e-02	
   3.3064449e+00	   3.6804345e-02	   3.1066709e-02	   3.2567444e-02	   3.0509696e-02	   3.0967005e-02	   2.8959835e-02	
   3.3664817e+00	   3.6880246e-02	   3.1450666e-02	   3.1752069e-02	   3.0961537e-02	   3.1323160e-02	   2.8797077e-02	
   3.4265185e+00	   3.6585590e-02	   3.1884392e-02	   3.1056082e-02	   3.1426357e-02	   3.1677982e-02	   2.8854410e-02	
   3.4954615e+00	   3.5992053e-02	   3.2373451e-02	   3.0519261e-02	   3.1891306e-02	   3.1992328e-02	   2.9136304e-02	
   3.5517000e+00	   3.5462199e-02	   3.2708620e-02	   3.0340894e-02	   3.2169776e-02	   3.2123496e-02	   2.9483065e-02	
   3.6079385e+00	   3.5005636e-02	   3.2943321e-02	   3.0405205e-02	   3.2336293e-02	   3.2122113e-02	   2.9885922e-02	
   3.6641770e+00	   3.4687872e-02	   3.3052910e-02	   3.0692050e-02	   3.2390141e-02	   3.1995050e-02	   3.0303800e-02	
   3.7204155e+00	   3.4525751e-02	   3.3031560e-02	   3.1158041e-02	   3.2348083e-02	   3.1773264e-02	   3.0703769e-02	
   3.7766540e+00	   3.4498741e-02	   3.2890976e-02	   3.1739821e-02	   3.2238140e-02	   3.1505578e-02	   3.1062782e-02	
   3.8328925e+00	   3.4564982e-02	   3.2658965e-02	   3.2362018e-02	   3.2092303e-02	   3.1246874e-02	   3.1367194e-02	
   3.8891310e+00	   3.4672946e-02	   3.2376755e-02	   3.2948493e-02	   3.1942194e-02	   3.1047429e-02	   3.1611547e-02	
   3.9453695e+00	   3.4773911e-02	   3.2091877e-02	   3.3431100e-02	   3.1815183e-02	   3.0946053e-02	   3.1796778e-02	
   4.0085505e+00	   3.4844738e-02	   3.1823952e-02	   3.3784785e-02	   3.1722134e-02	   3.0973818e-02	   3.1940130e-02	
   4.0717314e+00	   3.4862946e-02	   3.1660479e-02	   3.3898183e-02	   3.1691585e-02	   3.1148109e-02	   3.2023750e-02	
   4.1349124e+00	   3.4853657e-02	   3.1632955e-02	   3.3770452e-02	   3.1720728e-02	   3.1434004e-02	   3.2057039e-02	
   4.1980934e+00	   3.4859405e-02	   3.1746264e-02	   3.3443064e-02	   3.1796917e-02	   3.1774636e-02	   3.2048284e-02	
   4.2612743e+00	   3.4925334e-02	   3.1978947e-02	   3.2991626e-02	   3.1902074e-02	   3.2105232e-02	   3.2004402e-02	
   4.3244553e+00	   3.5083145e-02	   3.2288786e-02	   3.2511191e-02	   3.2017675e-02	   3.2367074e-02	   3.1931396e-02	
   4.4085758e+00	   3.5437465e-02	   3.2733547e-02	   3.1990064e-02	   3.2164912e-02	   3.2544955e-02	   3.1800424e-02	
   4.4926963e+00	   3.5894632e-02	   3.3104628e-02	   3.1770991e-02	   3.2289345e-02	   3.2508903e-02	   3.1647611e-02	
   4.5768168e+00	   3.6324907e-02	   3.3322107e-02	   3.1934229e-02	   3.2392096e-02	   3.2318148e-02	   3.1495768e-02	
   4.6609372e+00	   3.6600262e-02	   3.3357734e-02	   3.2432754e-02	   3.2480657e-02	   3.2083286e-02	   3.1369520e-02	
   4.7450577e+00	   3.6653598e-02	   3.3251011e-02	   3.3107028e-02	   3.2564102e-02	   3.1920559e-02	   3.1291433e-02	
   4.8291782e+00	   3.6506502e-02	   3.3084374e-02	   3.3740791e-02	   3.2644943e-02	   3.1907681e-02	   3.1277703e-02	
   4.9198152e+00	   3.6238527e-02	   3.2937632e-02	   3.4164067e-02	   3.2723475e-02	   3.2073662e-02	   3.1343116e-02	
   5.0104522e+00	   3.6014986e-02	   3.2900742e-02	   3.4201477e-02	   3.2784559e-02	   3.2360030e-02	   3.1487771e-02	
   5.1010893e+00	   3.5954887e-02	   3.2994824e-02	   3.3890713e-02	   3.2825202e-02	   3.2652924e-02	   3.1695564e-02	
   5.1917263e+00	   3.6083268e-02	   3.3181850e-02	   3.3404382e-02	   3.2850831e-02	   3.2847143e-02	   3.1940453e-02	
   5.2823633e+00	   3.6330484e-02	   3.3388884e-02	   3.2970237e-02	   3.2872051e-02	   3.2891631e-02	   3.2189181e-02	
   5.3730003e+00	   3.6584713e-02	   3.3544207e-02	   3.2773057e-02	   3.2898018e-02	   3.2804561e-02	   3.2404960e-02	
   5.4674074e+00	   3.6765599e-02	   3.3612097e-02	   3.2885137e-02	   3.2932387e-02	   3.2649867e-02	   3.2558773e-02	
   5.5618144e+00	   3.6823757e-02	   3.3587459e-02	   3.3262466e-02	   3.2971015e-02	   3.2524120e-02	   3.2614634e-02	
   5.6562214e+00	   3.6794198e-02	   3.3512941e-02	   3.3746842e-02	   3.3008336e-02	   3.2497455e-02	   3.2567744e-02	
   5.7506285e+00	   3.6748437e-02	   3.3449363e-02	   3.4153095e-02	   3.3042817e-02	   3.2591742e-02	   3.2438718e-02	
   5.8450355e+00	   3.6756147e-02	   3.3447367e-02	   3.4346073e-02	   3.3079197e-02	   3.2772887e-02	   3.2270719e-02	
   5.9562776e+00	   3.6859274e-02	   3.3547759e-02	   3.4263772e-02	   3.3137766e-02	   3.3011095e-02	   3.2096355e-02	
   6.0675196e+00	   3.7023587e-02	   3.3723202e-02	   3.3967342e-02	   3.3221042e-02	   3.3174684e-02	   3.2020240e-02	
   6.1787617e+00	   3.7177500e-02	   3.3908980e-02	   3.3645076e-02	   3.3323047e-02	   3.3209898e-02	   3.2078218e-02	
   6.2900037e+00	   3.7244983e-02	   3.4028674e-02	   3.3491286e-02	   3.3419563e-02	   3.3133856e-02	   3.2254508e-02	
   6.4012458e+00	   3.7216532e-02	   3.4037625e-02	   3.3591361e-02	   3.3477184e-02	   3.3014006e-02	   3.2485556e-02	
   6.5228004e+00	   3.7140639e-02	   3.3943876e-02	   3.3909090e-02	   3.3472647e-02	   3.2927802e-02	   3.2703122e-02	
   6.6443550e+00	   3.7103227e-02	   3.3819965e-02	   3.4251688e-02	   3.3408999e-02	   3.2948858e-02	   3.2807363e-02	
   6.7659096e+00	   3.7152306e-02	   3.3757096e-02	   3.4426679e-02	   3.3334876e-02	   3.3067213e-02	   3.2780019e-02	
   6.8874641e+00	   3.7264207e-02	   3.3804174e-02	   3.4362223e-02	   3.3309783e-02	   3.3213850e-02	   3.2667480e-02	
   7.0090187e+00	   3.7370221e-02	   3.3941115e-02	   3.4137004e-02	   3.3365206e-02	   3.3310655e-02	   3.2548465e-02	
   7.1444223e+00	   3.7419889e-02	   3.4109602e-02	   3.3896140e-02	   3.3493809e-02	   3.3316637e-02	   3.2483554e-02	
   7.2798259e+00	   3.7400584e-02	   3.4197288e-02	   3.3838280e-02	   3.3615467e-02	   3.3238587e-02	   3.2511331e-02	
   7.4152295e+00	   3.7370639e-02	   3.4161178e-02	   3.3998394e-02	   3.3652003e-02	   3.3149774e-02	   3.2591544e-02	
   7.5506331e+00	   3.7378677e-02	   3.4042960e-02	   3.4254820e-02	   3.3586837e-02	   3.3117473e-02	   3.2660910e-02	
   7.6860366e+00	   3.7415903e-02	   3.3934656e-02	   3.4425871e-02	   3.3477667e-02	   3.3158743e-02	   3.2681620e-02	
   7.8214402e+00	   3.7433743e-02	   3.3911053e-02	   3.4398704e-02	   3.3409620e-02	   3.3236572e-02	   3.2661124e-02	
   7.9568438e+00	   3.7404178e-02	   3.3979299e-02	   3.4200043e-02	   3.3427462e-02	   3.3292280e-02	   3.2633532e-02	
   8.1100116e+00	   3.7350699e-02	   3.4091144e-02	   3.3944156e-02	   3.3512140e-02	   3.3283234e-02	   3.2623137e-02	
   8.2631794e+00	   3.7342748e-02	   3.4137992e-02	   3.3849950e-02	   3.3570993e-02	   3.3203313e-02	   3.2628840e-02	
   8.4163471e+00	   3.7396248e-02	   3.4072724e-02	   3.3985742e-02	   3.3536629e-02	   3.3107806e-02	   3.2617490e-02	
   8.5695149e+00	   3.7441496e-02	   3.3943057e-02	   3.4229547e-02	   3.3433843e-02	   3.3058760e-02	   3.2567912e-02	
   8.7226827e+00	   3.7397081e-02	   3.3848033e-02	   3.4361040e-02	   3.3350396e-02	   3.3079308e-02	   3.2496274e-02	
   8.8758505e+00	   3.7274962e-02	   3.3848757e-02	   3.4243872e-02	   3.3344094e-02	   3.3135233e-02	   3.2442495e-02	
   9.0290183e+00	   3.7180009e-02	   3.3919177e-02	   3.3941885e-02	   3.3388745e-02	   3.3160777e-02	   3.2433084e-02	
   9.1880149e+00	   3.7200075e-02	   3.3970893e-02	   3.3673467e-02	   3.3404742e-02	   3.3104755e-02	   3.2457169e-02	
   9.3470116e+00	   3.7293780e-02	   3.3923915e-02	   3.3666455e-02	   3.3339634e-02	   3.2978564e-02	   3.2472416e-02	
   9.5060082e+00	   3.7315370e-02	   3.3788488e-02	   3.3912885e-02	   3.3227273e-02	   3.2856376e-02	   3.2439291e-02	
   9.6650048e+00	   3.7182100e-02	   3.3655581e-02	   3.4165621e-02	   3.3148052e-02	   3.2816752e-02	   3.2354158e-02	
   9.8240015e+00	   3.6989790e-02	   3.3611728e-02	   3.4149101e-02	   3.3140399e-02	   3.2868455e-02	   3.2249623e-02	
   9.9829981e+00	   3.6924420e-02	   3.3652795e-02	   3.3844248e-02	   3.3157845e-02	   3.2927641e-02	   3.2172643e-02	
   1.0101144e+01	   3.6969755e-02	   3.3697938e-02	   3.3574256e-02	   3.3155139e-02	   3.2923693e-02	   3.2146525e-02	
   1.0219291e+01	   3.7046388e-02	   3.3710844e-02	   3.3408978e-02	   3.3124569e-02	   3.2861945e-02	   3.2145810e-02	
   1.0337437e+01	   3.7086548e-02	   3.3672417e-02	   3.3407504e-02	   3.3071679e-02	   3.2759084e-02	   3.2156779e-02	
   1.0455583e+01	   3.7050654e-02	   3.3592069e-02	   3.3537733e-02	   3.3012464e-02	   3.2652639e-02	   3.2161620e-02	
   1.0584434e+01	   3.6941214e-02	   3.3490853e-02	   3.3713053e-02	   3.2956754e-02	   3.2576578e-02	   3.2143431e-02	
   1.0713285e+01	   3.6818406e-02	   3.3411277e-02	   3.3805309e-02	   3.2915638e-02	   3.2559159e-02	   3.2096497e-02	
   1.0842135e+01	   3.6741600e-02	   3.3373939e-02	   3.3755432e-02	   3.2886245e-02	   3.2584456e-02	   3.2029703e-02	
   1.0970986e+01	   3.6730680e-02	   3.3374288e-02	   3.3593382e-02	   3.2862589e-02	   3.2613914e-02	   3.1960898e-02	
   1.1114375e+01	   3.6761667e-02	   3.3389199e-02	   3.3392822e-02	   3.2837451e-02	   3.2608089e-02	   3.1902734e-02	
   1.1257763e+01	   3.6781246e-02	   3.3386947e-02	   3.3274175e-02	   3.2810499e-02	   3.2549944e-02	   3.1871296e-02	
   1.1401152e+01	   3.6752262e-02	   3.3349976e-02	   3.3276207e-02	   3.2779177e-02	   3.2461138e-02	   3.1858755e-02	
   1.1544540e+01	   3.6680738e-02	   3.3285157e-02	   3.3353763e-02	   3.2741452e-02	   3.2380800e-02	   3.1847879e-02	
   1.1709924e+01	   3.6593474e-02	   3.3206989e-02	   3.3424479e-02	   3.2691295e-02	   3.2333599e-02	   3.1819188e-02	
   1.1875308e+01	   3.6539653e-02	   3.3152798e-02	   3.3403876e-02	   3.2641364e-02	   3.2329870e-02	   3.1772313e-02	
   1.2040692e+01	   3.6523512e-02	   3.3130466e-02	   3.3298194e-02	   3.2600969e-02	   3.2336175e-02	   3.1719917e-02	
   1.2206076e+01	   3.6519111e-02	   3.3124865e-02	   3.3177577e-02	   3.2574000e-02	   3.2319130e-02	   3.1676768e-02	
   1.2420536e+01	   3.6490874e-02	   3.3105346e-02	   3.3103699e-02	   3.2548156e-02	   3.2256108e-02	   3.1640596e-02	
   1.2634997e+01	   3.6439284e-02	   3.3060258e-02	   3.3119465e-02	   3.2517211e-02	   3.2184688e-02	   3.1613919e-02	
   1.2849457e+01	   3.6388842e-02	   3.3004805e-02	   3.3150280e-02	   3.2476181e-02	   3.2142118e-02	   3.1582548e-02	
   1.3063917e+01	   3.6356666e-02	   3.2962886e-02	   3.3131095e-02	   3.2434893e-02	   3.2130905e-02	   3.1546011e-02	
   1.3325175e+01	   3.6334349e-02	   3.2940367e-02	   3.3052999e-02	   3.2401246e-02	   3.2121100e-02	   3.1508522e-02	
   1.3586434e+01	   3.6313497e-02	   3.2929081e-02	   3.2990217e-02	   3.2383086e-02	   3.2092133e-02	   3.1485260e-02	
   1.3847692e+01	   3.6289468e-02	   3.2909815e-02	   3.2981590e-02	   3.2367263e-02	   3.2054433e-02	   3.1469671e-02	
   1.4108951e+01	   3.6269253e-02	   3.2885061e-02	   3.2996873e-02	   3.2348522e-02	   3.2031305e-02	   3.1453288e-02	
   1.4433394e+01	   3.6255961e-02	   3.2865766e-02	   3.2992401e-02	   3.2330156e-02	   3.2027673e-02	   3.1434571e-02	
   1.4757837e+01	   3.6252454e-02	   3.2864628e-02	   3.2965705e-02	   3.2324787e-02	   3.2029976e-02	   3.1425916e-02	
   1.5082279e+01	   3.6253736e-02	   3.2870389e-02	   3.2955748e-02	   3.2328657e-02	   3.2027153e-02	   3.1429700e-02	
   1.5406722e+01	   3.6258925e-02	   3.2875827e-02	   3.2970394e-02	   3.2335473e-02	   3.2026506e-02	   3.1438404e-02	
   1.5932176e+01	   3.6277560e-02	   3.2891699e-02	   3.3000612e-02	   3.2353002e-02	   3.2047793e-02	   3.1456119e-02	
   1.6457630e+01	   3.6306944e-02	   3.2921878e-02	   3.3024154e-02	   3.2382064e-02	   3.2080525e-02	   3.1482719e-02	
   1.6848098e+01	   3.6333101e-02	   3.2949691e-02	   3.3045787e-02	   3.2408962e-02	   3.2105681e-02	   3.1509494e-02	
   1.7238566e+01	   3.6360647e-02	   3.2977417e-02	   3.3075966e-02	   3.2436835e-02	   3.2131819e-02	   3.1538568e-02	
   1.7629034e+01	   3.6388928e-02	   3.3005389e-02	   3.3107416e-02	   3.2465115e-02	   3.2160805e-02	   3.1567030e-02	
   1.7917664e+01	   3.6410085e-02	   3.3026848e-02	   3.3128159e-02	   3.2486432e-02	   3.2183059e-02	   3.1587581e-02	
   1.8206293e+01	   3.6430919e-02	   3.3048358e-02	   3.3147369e-02	   3.2507606e-02	   3.2204172e-02	   3.1608151e-02	
   1.8494923e+01	   3.6450762e-02	   3.3068662e-02	   3.3166982e-02	   3.2527757e-02	   3.2223698e-02	   3.1628454e-02	
   1.8783552e+01	   3.6469194e-02	   3.3087259e-02	   3.3186676e-02	   3.2546433e-02	   3.2242167e-02	   3.1647658e-02	
   1.9339266e+01	   3.6500565e-02	   3.3119142e-02	   3.3219759e-02	   3.2578416e-02	   3.2274717e-02	   3.1679997e-02	
   1.9894979e+01	   3.6525981e-02	   3.3145565e-02	   3.3244242e-02	   3.2604607e-02	   3.2301218e-02	   3.1705574e-02	
   2.0450693e+01	   3.6544380e-02	   3.3164741e-02	   3.3262616e-02	   3.2623708e-02	   3.2319683e-02	   3.1724766e-02	
   2.1006406e+01	   3.6555110e-02	   3.3175918e-02	   3.3275441e-02	   3.2635151e-02	   3.2331188e-02	   3.1737085e-02	
   2.1562120e+01	   3.6559167e-02	   3.3180726e-02	   3.3280127e-02	   3.2640032e-02	   3.2336719e-02	   3.1742163e-02	
   2.2389810e+01	   3.6555303e-02	   3.3177730e-02	   3.3275190e-02	   3.2636951e-02	   3.2333575e-02	   3.1738663e-02	
   2.3217501e+01	   3.6541101e-02	   3.3164311e-02	   3.3262736e-02	   3.2623833e-02	   3.2319848e-02	   3.1726086e-02	
   2.4045192e+01	   3.6521281e-02	   3.3144842e-02	   3.3244662e-02	   3.2604708e-02	   3.2301510e-02	   3.1707894e-02	
   2.4872883e+01	   3.6500787e-02	   3.3124917e-02	   3.3222594e-02	   3.2584618e-02	   3.2281597e-02	   3.1687309e-02	
   2.5700573e+01	   3.6481765e-02	   3.3105707e-02	   3.3203686e-02	   3.2565605e-02	   3.2261766e-02	   3.1668066e-02	
   2.6528264e+01	   3.6464986e-02	   3.3089479e-02	   3.3189445e-02	   3.2549695e-02	   3.2246459e-02	   3.1653004e-02	
   2.7629265e+01	   3.6452399e-02	   3.3076319e-02	   3.3174808e-02	   3.2536362e-02	   3.2233433e-02	   3.1639715e-02	
   2.8545053e+01	   3.6448426e-02	   3.3072284e-02	   3.3170425e-02	   3.2532311e-02	   3.2228826e-02	   3.1635035e-02	
   2.9460841e+01	   3.6449258e-02	   3.3073014e-02	   3.3172210e-02	   3.2533182e-02	   3.2229803e-02	   3.1636037e-02	
   3.0376629e+01	   3.6453959e-02	   3.3077957e-02	   3.3176720e-02	   3.2538000e-02	   3.2234877e-02	   3.1641125e-02	
   3.1292417e+01	   3.6461152e-02	   3.3084956e-02	   3.3183404e-02	   3.2544939e-02	   3.2241585e-02	   3.1647836e-02	
   3.2208205e+01	   3.6468180e-02	   3.3092240e-02	   3.3191171e-02	   3.2552274e-02	   3.2248903e-02	   3.1654983e-02	
   3.3325929e+01	   3.6476300e-02	   3.3100104e-02	   3.3198878e-02	   3.2560093e-02	   3.2256865e-02	   3.1663058e-02	
   3.4443653e+01	   3.6481119e-02	   3.3105304e-02	   3.3203857e-02	   3.2565260e-02	   3.2261982e-02	   3.1668290e-02	
   3.5000000e+01	   3.6482700e-02	   3.3106784e-02	   3.3205551e-02	   3.2566769e-02	   3.2263481e-02	   3.1669663e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PSet_NoSec.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   1.1859978e-19	  -5.0586096e-19	  -1.3888396e-19	   3.9649784e-19	  -4.7375932e-19	  -2.2480607e-19	
   2.0000000e-06	   2.4978660e-19	   3.0888474e-19	   8.0326327e-20	  -7.7305635e-19	   4.3919957e-19	  -1.3254170e-19	
   3.0000000e-06	   7.7529528e-20	   4.7405038e-19	  -4.8950279e-20	   1.5164472e-19	  -5.6090199e-19	   1.4345777e-19	
   1.3000000e-05	   5.3920179e-18	  -1.5803423e-18	   7.5705265e-19	   5.4126202e-18	  -2.3981905e-18	  -4.7339126e-19	
   2.3000000e-05	  -1.6216440e-18	   4.5890033e-18	   9.0317004e-19	  -4.3475363e-18	   3.0774175e-18	   7.3704986e-19	
   3.3000000e-05	  -4.5638017e-18	  -3.6920845e-18	  -4.6431002e-19	   2.2281385e-18	  -3.4707704e-18	   6.4389614e-19	
   1.3300000e-04	  -2.9880818e-18	  -4.9295928e-17	   1.1162850e-17	   3.2393779e-17	  -2.5482395e-18	   7.2044429e-18	
   2.3300000e-04	   3.9110280e-17	   7.3761074e-17	  -3.1525051e-17	  -4.1818845e-17	  -3.2827891e-17	   9.2736941e-18	
   3.3300000e-04	  -1.1048518e-17	  -1.6311815e-17	   7.4524221e-18	   2.8100189e-17	   5.1450734e-17	  -4.9647538e-18	
   1.3330000e-03	  -5.4564025e-17	  -1.2650144e-16	   1.4269483e-16	  -1.7235173e-17	   7.9195989e-17	   3.6870125e-17	
   2.3330000e-03	   2.2296390e-17	  -1.4615633e-16	   7.1929243e-17	   3.9185027e-17	  -6.0935802e-17	   2.8817889e-18	
   3.3330000e-03	  -2.4705487e-17	   3.6541094e-17	   1.1036330e-17	  -4.8994637e-18	   1.1956470e-16	  -4.8096609e-17	
   1.3333000e-02	  -8.0655706e-17	  -3.3779905e-16	  -5.6868020e-17	  -3.0772009e-16	   4.0564278e-16	   2.6016324e-16	
   2.3333000e-02	  -4.3630469e-16	  -7.7238088e-16	   6.0752277e-16	   4.0402418e-16	   7.4404066e-16	  -1.1419509e-16	
   3.3333000e-02	  -3.7951906e-16	   3.2996828e-16	   6.1720035e-16	  -3.0398439e-16	  -5.8904310e-16	   1.5782560e-16	
   1.3333300e-01	   1.1926587e-15	   1.0185186e-15	   7.5367824e-16	  -9.9229072e-16	  -2.5896547e-15	   5.7443775e-16	
   2.3333300e-01	   1.3416352e-17	  -2.3276525e-15	   1.1226549e-15	  -4.0180526e-16	   2.2845513e-15	  -3.6734630e-16	
   3.3333300e-01	  -7.8809977e-16	   6.8820213e-16	   1.8457853e-15	  -6.9588841e-16	  -8.2223958e-16	  -8.2773350e-16	
   1.0000000e+00	   4.0074707e-17	   2.5291794e-16	   1.4778635e-15	   2.8238057e-16	  -7.6058918e-16	  -1.3371916e-15	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424040e-14	  -2.4424978e-14	  -2.4424764e-14	  -2.4424405e-14	   6.1127103e-20	  -2.4424838e-14	
   1.0000020e+00	  -2.4404612e-14	  -2.4419233e-14	  -2.4417522e-14	  -2.4412034e-14	   7.9886477e-20	  -2.4415805e-14	
   1.0000030e+00	  -2.4421607e-14	  -2.4423663e-14	  -2.4423810e-14	  -2.4422700e-14	   4.7095930e-20	  -2.4423876e-14	
   1.0000130e+00	  -2.4423889e-14	  -2.4424009e-14	  -2.4428031e-14	  -2.4421391e-14	  -2.1383606e-18	  -2.4423084e-14	
   1.0000230e+00	  -2.4422125e-14	  -2.4420756e-14	  -2.4424072e-14	  -2.4427415e-14	  -2.7576292e-18	  -2.4424566e-14	
   1.0000330e+00	  -2.4421941e-14	  -2.4431593e-14	  -2.4426971e-14	  -2.4426386e-14	   7.0474851e-18	  -2.4426073e-14	
   1.0001330e+00	  -3.0060429e-15	  -2.4428180e-14	  -2.4412944e-14	  -2.4410039e-14	   2.1881864e-17	  -2.4446809e-14	
   1.0002330e+00	  -2.2897297e-15	  -2.4429918e-14	  -2.4399295e-14	  -2.4429794e-14	  -6.8450937e-17	  -2.4399466e-14	
   1.0003330e+00	  -1.0628050e-15	  -2.4411283e-14	  -2.4444753e-14	  -2.4406687e-14	  -4.4255177e-17	  -2.4387468e-14	
   1.0010000e+00	  -9.2660012e-17	  -1.0377066e-14	  -9.4750995e-15	  -9.1841838e-15	   6.6799283e-17	  -1.0972318e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	   1.0721510e-18	   5.6435745e-19	   1.0624321e-19	   1.7934466e-19	  -2.1863964e-20	
   1.0010020e+00	  -3.3855522e-06	   1.3873562e-15	   1.6737442e-15	  -1.0674992e-19	   3.8844985e-19	  -7.2986494e-20	
   1.0010030e+00	  -5.0624263e-06	   3.0163269e-15	   3.6399973e-15	   3.0447771e-19	  -4.6043552e-19	  -2.2260798e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4343501e-12	   6.5335621e-12	   2.6501490e-19	  -7.0029876e-18	  -1.2504186e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6895562e-11	   3.2334582e-11	   6.0745067e-16	   1.5917258e-16	   7.2131624e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0365923e-11	   9.6569754e-11	   1.8922925e-15	   4.9030905e-16	   2.2581461e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074900e-08	   3.8973559e-08	   5.2695065e-11	   1.5865247e-11	   7.0286405e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549206e-07	   1.7052951e-07	   3.3819203e-10	   1.0339718e-10	   4.4959625e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956393e-07	   4.5427715e-07	   1.2331048e-09	   3.8485278e-10	   1.6520004e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410539e-06	   2.2265527e-06	   1.4258554e-08	   4.9194304e-09	   2.0238360e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918113e-06	   5.5548897e-06	   5.2745638e-08	   1.9100263e-08	   7.7040125e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440382e-06	   1.0635864e-05	   1.3508223e-07	   5.0919015e-08	   2.0203514e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440390e-06	   1.0635863e-05	   1.3508152e-07	   5.0918577e-08	   2.0203240e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659274e-06	   1.0660267e-05	   1.3548931e-07	   5.1076943e-08	   2.0265730e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878504e-06	   1.0684706e-05	   1.3589812e-07	   5.1235720e-08	   2.0328378e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098069e-06	   1.0709183e-05	   1.3630807e-07	   5.1394925e-08	   2.0391225e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323451e-06	   1.0957181e-05	   1.4050108e-07	   5.3022889e-08	   2.1030376e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582829e-06	   1.1208881e-05	   1.4479897e-07	   5.4694676e-08	   2.1684967e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920650e-07	   5.6410888e-08	   2.2357036e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421993e-07	   7.8127689e-08	   3.0814435e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362715e-07	   1.0593958e-07	   4.1580631e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430329e-05	   2.1705428e-05	   3.6012268e-07	   1.4110549e-07	   5.5113740e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856363e-07	   2.6648764e-07	   1.0273584e-07	
   1.0027784e+00	  -6.7062663e-04	   4.3545385e-05	   4.8202453e-05	   1.1053282e-06	   4.5984820e-07	   1.7531868e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383918e-06	   7.4133648e-07	   2.7988561e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383923e-06	   7.4133660e-07	   2.7988508e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363227e-05	   6.6566176e-05	   1.7414061e-06	   7.4268125e-07	   2.8038431e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441506e-05	   6.6651595e-05	   1.7444239e-06	   7.4402784e-07	   2.8088424e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519850e-05	   6.6737083e-05	   1.7474456e-06	   7.4537654e-07	   2.8138413e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308982e-05	   6.7598056e-05	   1.7780202e-06	   7.5902950e-07	   2.8644763e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104602e-05	   6.8465963e-05	   1.8090051e-06	   7.7287856e-07	   2.9158194e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906854e-05	   6.9340956e-05	   1.8404128e-06	   7.8692967e-07	   2.9678983e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529544e-05	   7.8733535e-05	   2.1937820e-06	   9.4643678e-07	   3.5570461e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873111e-05	   8.8899875e-05	   2.5952520e-06	   1.1294394e-06	   4.2304988e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993758e-05	   9.9901835e-05	   3.0497249e-06	   1.3386060e-06	   4.9974691e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439977e-06	   1.9466524e-06	   7.2103814e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899102e-06	   2.7353502e-06	   1.0060674e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332269e-06	   1.3644237e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332271e-06	   1.3644243e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439817e-06	   3.7379051e-06	   1.3661026e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308039e-04	   1.9965616e-04	   8.0535488e-06	   3.7425866e-06	   1.3677824e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324111e-04	   1.9982994e-04	   8.0631250e-06	   3.7472731e-06	   1.3694646e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157575e-04	   8.1596251e-06	   3.7945311e-06	   1.3864166e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333069e-04	   8.2569763e-06	   3.8422374e-06	   1.4035254e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811118e-04	   2.0509495e-04	   8.3551997e-06	   3.8904054e-06	   1.4207959e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162049e-06	   4.4140253e-06	   1.6081382e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301249e-04	   1.0570933e-05	   4.9879017e-06	   1.8129893e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349287e-04	   1.1825887e-05	   5.6159169e-06	   2.0366634e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120498e-05	   7.2885425e-06	   2.6297067e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070091e-04	   3.6983042e-04	   1.9008721e-05	   9.2908627e-06	   3.3366112e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686781e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686780e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755714e-04	   4.3116445e-04	   2.3562695e-05	   1.1667809e-05	   4.1725326e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583678e-05	   1.1678785e-05	   4.1763897e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807569e-04	   4.3172381e-04	   2.3604674e-05	   1.1689767e-05	   4.1802496e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067752e-04	   4.3453033e-04	   2.3815822e-05	   1.1800267e-05	   4.2190808e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328913e-04	   4.3734735e-04	   2.4028318e-05	   1.1911531e-05	   4.2581747e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591069e-04	   4.4017507e-04	   2.4242192e-05	   1.2023575e-05	   4.2975365e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300062e-04	   4.6939405e-04	   2.6503503e-05	   1.3213895e-05	   4.7151571e-06	
   1.0052330e+00	  -2.5281511e-03	   4.6110901e-04	   4.9971333e-04	   2.8908531e-05	   1.4486573e-05	   5.1610318e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028174e-04	   5.3118553e-04	   3.1464856e-05	   1.5846427e-05	   5.6367842e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013313e-04	   6.0657824e-04	   3.7884354e-05	   1.9298392e-05	   6.8411693e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534801e-04	   6.8779939e-04	   4.5147010e-05	   2.3246486e-05	   8.2150478e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728961e-05	   9.7711899e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728960e-05	   9.7711897e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613320e-04	   7.7507346e-04	   5.3344779e-05	   2.7749591e-05	   9.7783485e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649973e-04	   7.7546946e-04	   5.3382292e-05	   2.7770233e-05	   9.7855120e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686638e-04	   7.7586558e-04	   5.3419824e-05	   2.7790887e-05	   9.7926790e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054189e-04	   7.7983670e-04	   5.3796761e-05	   2.7998385e-05	   9.8646792e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422777e-04	   7.8381907e-04	   5.4175543e-05	   2.8206986e-05	   9.9370556e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792419e-04	   7.8781292e-04	   5.4556210e-05	   2.8416713e-05	   1.0009816e-05	
   1.0061330e+00	  -3.5365966e-03	   7.6580950e-04	   8.2875584e-04	   5.8528994e-05	   3.0613747e-05	   1.0771411e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476232e-04	   8.7086624e-04	   6.2694859e-05	   3.2927216e-05	   1.1572656e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482472e-04	   9.1419344e-04	   6.7062078e-05	   3.5362644e-05	   1.2415414e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903470e-04	   1.0161751e-03	   7.7730619e-05	   4.1363149e-05	   1.4488383e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387403e-03	   1.1242100e-03	   8.9480421e-05	   4.8029788e-05	   1.6787806e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242801e-04	   5.5438375e-05	   1.9339451e-05	
   1.0070020e+00	  -4.6528856e-03	   1.1447494e-03	   1.2391806e-03	   1.0248698e-04	   5.5472169e-05	   1.9351087e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452267e-03	   1.2396985e-03	   1.0254598e-04	   5.5505977e-05	   1.9362728e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313799e-04	   5.5845332e-05	   1.9479572e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548035e-03	   1.2500871e-03	   1.0373232e-04	   5.6186129e-05	   1.9596906e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432900e-04	   5.6528399e-05	   1.9714741e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050254e-04	   6.0080637e-05	   2.0937073e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586339e-03	   1.3627957e-03	   1.1691500e-04	   6.3783111e-05	   2.2210410e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183833e-03	   1.2357508e-04	   6.7641878e-05	   2.3536801e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954526e-04	   7.6960511e-05	   2.6736718e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530359e-03	   1.6831244e-03	   1.5681300e-04	   8.7110185e-05	   3.0218648e-05	
   1.0080000e+00	  -6.3211736e-03	   1.6827122e-03	   1.8245262e-03	   1.7543708e-04	   9.8135374e-05	   3.3997636e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997712e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997711e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833025e-03	   1.8251700e-03	   1.7552237e-04	   9.8185927e-05	   3.4014960e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258112e-03	   1.7560731e-04	   9.8236277e-05	   3.4032215e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264525e-03	   1.7569229e-04	   9.8286646e-05	   3.4049477e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654442e-04	   9.8791880e-05	   3.4222618e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962667e-03	   1.8393107e-03	   1.7739929e-04	   9.9298880e-05	   3.4396359e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021766e-03	   1.8457574e-03	   1.7825694e-04	   9.9807686e-05	   3.4570711e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707644e-04	   1.0505371e-04	   3.6367832e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617569e-04	   1.1048216e-04	   3.8226835e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556365e-04	   1.1609951e-04	   4.0149911e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777940e-04	   1.2947346e-04	   4.4725669e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772400e-03	   2.3654339e-03	   2.5148250e-04	   1.4383337e-04	   4.9635920e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309748e-03	   2.5341438e-03	   2.7672778e-04	   1.5922289e-04	   5.4895479e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895863e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895862e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316817e-03	   2.5349197e-03	   2.7684447e-04	   1.5929411e-04	   5.4919816e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695936e-04	   1.5936422e-04	   5.4943777e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330737e-03	   2.5364478e-03	   2.7707429e-04	   1.5943436e-04	   5.4967745e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822622e-04	   1.6013754e-04	   5.5208039e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938125e-04	   1.6084279e-04	   5.5449035e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053944e-04	   1.6155016e-04	   5.5690748e-05	
   1.0091330e+00	  -8.6819721e-03	   2.4247984e-03	   2.6371949e-03	   2.9239569e-04	   1.6880823e-04	   5.8170442e-05	
   1.0092330e+00	  -8.9257492e-03	   2.4966075e-03	   2.7161321e-03	   3.0456697e-04	   1.7627858e-04	   6.0722155e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706234e-04	   1.8396802e-04	   6.3348192e-05	
   1.0095553e+00	  -9.6218167e-03	   2.7363244e-03	   2.9801057e-03	   3.4634365e-04	   2.0208430e-04	   6.9532869e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727430e-04	   2.2132911e-04	   7.6100502e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860057e-03	   3.3662578e-03	   4.1004970e-04	   2.4183553e-04	   8.3096430e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671422e-03	   4.1019793e-04	   2.4192837e-04	   8.3128102e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876059e-03	   3.3680267e-03	   4.1034620e-04	   2.4202123e-04	   8.3159781e-05	
   1.0100130e+00	  -1.0614480e-02	   3.0956157e-03	   3.3768819e-03	   4.1183189e-04	   2.4295192e-04	   8.3477271e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036352e-03	   3.3857482e-03	   4.1332098e-04	   2.4388496e-04	   8.3795558e-05	
   1.0100330e+00	  -1.0686315e-02	   3.1116644e-03	   3.3946260e-03	   4.1481354e-04	   2.4482039e-04	   8.4114658e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928046e-03	   3.4843962e-03	   4.3004002e-04	   2.5438328e-04	   8.7376430e-05	
   1.0102330e+00	  -1.1267245e-02	   3.2749225e-03	   3.5753137e-03	   4.4561121e-04	   2.6418569e-04	   9.0719487e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580512e-03	   3.6674195e-03	   4.6153620e-04	   2.7423467e-04	   9.4146219e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475172e-03	   3.8776744e-03	   4.9857702e-04	   2.9772212e-04	   1.0215366e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418631e-03	   4.0937014e-03	   5.3740216e-04	   3.2246749e-04	   1.1058806e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409088e-03	   4.3153154e-03	   5.7805805e-04	   3.4851173e-04	   1.1946331e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799341e-03	   4.8052514e-03	   6.7072793e-04	   4.0830020e-04	   1.3983189e-04	
   1.0119534e+00	  -1.5566661e-02	   4.8348396e-03	   5.3147101e-03	   7.7165799e-04	   4.7408263e-04	   1.6223288e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116060e-04	   5.4620673e-04	   1.8678156e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779475e-03	   6.3777418e-03	   9.9927052e-04	   6.2484862e-04	   2.1353418e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919856e-03	   7.8795206e-03	   1.3654618e-03	   8.7442264e-04	   2.9833279e-04	
   1.0155270e+00	  -2.5633242e-02	   8.3860262e-03	   9.3868562e-03	   1.7875090e-03	   1.1713204e-03	   3.9905504e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240427e-03	   1.0861760e-02	   2.2566209e-03	   1.5120747e-03	   5.1448188e-04	
   1.0181473e+00	  -3.3110786e-02	   1.0784982e-02	   1.2280338e-02	   2.7631004e-03	   1.8920934e-03	   6.4299884e-04	
   1.0201288e+00	  -3.8537856e-02	   1.2378038e-02	   1.4295398e-02	   3.5807777e-03	   2.5310470e-03	   8.5852252e-04	
   1.0221103e+00	  -4.3685994e-02	   1.3768653e-02	   1.6136543e-02	   4.4352356e-03	   3.2326829e-03	   1.0941837e-03	
   1.0240917e+00	  -4.8534983e-02	   1.4971058e-02	   1.7807068e-02	   5.3035507e-03	   3.9823522e-03	   1.3445114e-03	
   1.0260732e+00	  -5.3090782e-02	   1.6007258e-02	   1.9320116e-02	   6.1695205e-03	   4.7683589e-03	   1.6050665e-03	
   1.0280547e+00	  -5.7367983e-02	   1.6898499e-02	   2.0690219e-02	   7.0222354e-03	   5.5816167e-03	   1.8724452e-03	
   1.0313756e+00	  -6.3956943e-02	   1.8115666e-02	   2.2701798e-02	   8.4034215e-03	   6.9868120e-03	   2.3293245e-03	
   1.0346964e+00	  -6.9889115e-02	   1.9052408e-02	   2.4407588e-02	   9.7039513e-03	   8.4202826e-03	   2.7892378e-03	
   1.0380173e+00	  -7.5244649e-02	   1.9771479e-02	   2.5859708e-02	   1.0912180e-02	   9.8603920e-03	   3.2462770e-03	
   1.0413382e+00	  -8.0096952e-02	   2.0322303e-02	   2.7102214e-02	   1.2024682e-02	   1.1290735e-02	   3.6969624e-03	
   1.0446590e+00	  -8.4509130e-02	   2.0743137e-02	   2.8171267e-02	   1.3042416e-02	   1.2698476e-02	   4.1392841e-03	
   1.0489783e+00	  -8.9675004e-02	   2.1142995e-02	   2.9349338e-02	   1.4230269e-02	   1.4479511e-02	   4.7004123e-03	
   1.0532975e+00	  -9.4285388e-02	   2.1422952e-02	   3.0336317e-02	   1.5274363e-02	   1.6188227e-02	   5.2444894e-03	
   1.0576168e+00	  -9.8423052e-02	   2.1619868e-02	   3.1173634e-02	   1.6188091e-02	   1.7812639e-02	   5.7716014e-03	
   1.0619360e+00	  -1.0215588e-01	   2.1760100e-02	   3.1893213e-02	   1.6985935e-02	   1.9345025e-02	   6.2825449e-03	
   1.0662552e+00	  -1.0554027e-01	   2.1862832e-02	   3.2519905e-02	   1.7682152e-02	   2.0780815e-02	   6.7784230e-03	
   1.0728965e+00	  -1.1016790e-01	   2.1977615e-02	   3.3344175e-02	   1.8584316e-02	   2.2796407e-02	   7.5142461e-03	
   1.0795378e+00	  -1.1422214e-01	   2.2072655e-02	   3.4047293e-02	   1.9320775e-02	   2.4579006e-02	   8.2215450e-03	
   1.0861790e+00	  -1.1781296e-01	   2.2170342e-02	   3.4666168e-02	   1.9928707e-02	   2.6135969e-02	   8.9043482e-03	
   1.0928203e+00	  -1.2102517e-01	   2.2283259e-02	   3.5225121e-02	   2.0438557e-02	   2.7479995e-02	   9.5661863e-03	
   1.0994616e+00	  -1.2392594e-01	   2.2418594e-02	   3.5740660e-02	   2.0874664e-02	   2.8626672e-02	   1.0210006e-02	
   1.1098407e+00	  -1.2795807e-01	   2.2683050e-02	   3.6484011e-02	   2.1450989e-02	   3.0064093e-02	   1.1185504e-02	
   1.1202198e+00	  -1.3152271e-01	   2.3017908e-02	   3.7176622e-02	   2.1947550e-02	   3.1126553e-02	   1.2130060e-02	
   1.1305990e+00	  -1.3473878e-01	   2.3421293e-02	   3.7832506e-02	   2.2401116e-02	   3.1878635e-02	   1.3049117e-02	
   1.1409781e+00	  -1.3769047e-01	   2.3886573e-02	   3.8456298e-02	   2.2834377e-02	   3.2380346e-02	   1.3946619e-02	
   1.1513572e+00	  -1.4043916e-01	   2.4405522e-02	   3.9048153e-02	   2.3261164e-02	   3.2684897e-02	   1.4825516e-02	
   1.1628768e+00	  -1.4330638e-01	   2.5034061e-02	   3.9665157e-02	   2.3737067e-02	   3.2847102e-02	   1.5781924e-02	
   1.1743964e+00	  -1.4602402e-01	   2.5706904e-02	   4.0235967e-02	   2.4221478e-02	   3.2875276e-02	   1.6720607e-02	
   1.1859160e+00	  -1.4862280e-01	   2.6413086e-02	   4.0755062e-02	   2.4716915e-02	   3.2812396e-02	   1.7643345e-02	
   1.1974356e+00	  -1.5112151e-01	   2.7142396e-02	   4.1216567e-02	   2.5223354e-02	   3.2692578e-02	   1.8551410e-02	
   1.2089552e+00	  -1.5353108e-01	   2.7885569e-02	   4.1614921e-02	   2.5739375e-02	   3.2542352e-02	   1.9445664e-02	
   1.2265695e+00	  -1.5705188e-01	   2.9030450e-02	   4.2091260e-02	   2.6541746e-02	   3.2295830e-02	   2.0787300e-02	
   1.2441837e+00	  -1.6037643e-01	   3.0162722e-02	   4.2394669e-02	   2.7352262e-02	   3.2073344e-02	   2.2098342e-02	
   1.2617980e+00	  -1.6349146e-01	   3.1260673e-02	   4.2515528e-02	   2.8160940e-02	   3.1903030e-02	   2.3378065e-02	
   1.2794123e+00	  -1.6637463e-01	   3.2306522e-02	   4.2449178e-02	   2.8957930e-02	   3.1796001e-02	   2.4624611e-02	
   1.2970265e+00	  -1.6900168e-01	   3.3285700e-02	   4.2195652e-02	   2.9734199e-02	   3.1752816e-02	   2.5835306e-02	
   1.3225545e+00	  -1.7230807e-01	   3.4563776e-02	   4.1507286e-02	   3.0806618e-02	   3.1789221e-02	   2.7519473e-02	
   1.3480824e+00	  -1.7497099e-01	   3.5650447e-02	   4.0463608e-02	   3.1798190e-02	   3.1916984e-02	   2.9110414e-02	
   1.3736103e+00	  -1.7695276e-01	   3.6527522e-02	   3.9105843e-02	   3.2692268e-02	   3.2099704e-02	   3.0596423e-02	
   1.3991382e+00	  -1.7824148e-01	   3.7185773e-02	   3.7487727e-02	   3.3476680e-02	   3.2300655e-02	   3.1965990e-02	
   1.4246661e+00	  -1.7885226e-01	   3.7623508e-02	   3.5671643e-02	   3.4143385e-02	   3.2488987e-02	   3.3208631e-02	
   1.4585782e+00	  -1.7869214e-01	   3.7874596e-02	   3.3070337e-02	   3.4840894e-02	   3.2683872e-02	   3.4648520e-02	
   1.4924902e+00	  -1.7756377e-01	   3.7773797e-02	   3.0404163e-02	   3.5322949e-02	   3.2787972e-02	   3.5833793e-02	
   1.5264022e+00	  -1.7567068e-01	   3.7363959e-02	   2.7836358e-02	   3.5597783e-02	   3.2794336e-02	   3.6755639e-02	
   1.5603142e+00	  -1.7325260e-01	   3.6700464e-02	   2.5519171e-02	   3.5681524e-02	   3.2716928e-02	   3.7412409e-02	
   1.5942262e+00	  -1.7056257e-01	   3.5846611e-02	   2.3584276e-02	   3.5596008e-02	   3.2584696e-02	   3.7809403e-02	
   1.6432875e+00	  -1.6667455e-01	   3.4409968e-02	   2.1654554e-02	   3.5225647e-02	   3.2373060e-02	   3.7950789e-02	
   1.6832107e+00	  -1.6391300e-01	   3.3186310e-02	   2.0971861e-02	   3.4759110e-02	   3.2252179e-02	   3.7719782e-02	
   1.7231338e+00	  -1.6179341e-01	   3.2018495e-02	   2.1117215e-02	   3.4193115e-02	   3.2235863e-02	   3.7220459e-02	
   1.7630570e+00	  -1.6046808e-01	   3.0986209e-02	   2.2048341e-02	   3.3569409e-02	   3.2358415e-02	   3.6498056e-02	
   1.8029801e+00	  -1.5997843e-01	   3.0147515e-02	   2.3662091e-02	   3.2924105e-02	   3.2629319e-02	   3.5600801e-02	
   1.8429033e+00	  -1.6026189e-01	   2.9537129e-02	   2.5805561e-02	   3.2286921e-02	   3.3032821e-02	   3.4577863e-02	
   1.8876206e+00	  -1.6131573e-01	   2.9139541e-02	   2.8604268e-02	   3.1612002e-02	   3.3596293e-02	   3.3342564e-02	
   1.9323379e+00	  -1.6285769e-01	   2.9030300e-02	   3.1542304e-02	   3.1001990e-02	   3.4203591e-02	   3.2075036e-02	
   1.9770552e+00	  -1.6454721e-01	   2.9169562e-02	   3.4332463e-02	   3.0475441e-02	   3.4767564e-02	   3.0834560e-02	
   2.0217726e+00	  -1.6606233e-01	   2.9501212e-02	   3.6723254e-02	   3.0047131e-02	   3.5207016e-02	   2.9673758e-02	
   2.0664899e+00	  -1.6714729e-01	   2.9962468e-02	   3.8522351e-02	   2.9729837e-02	   3.5460405e-02	   2.8638044e-02	
   2.1112072e+00	  -1.6764161e-01	   3.0491682e-02	   3.9610325e-02	   2.9534824e-02	   3.5494266e-02	   2.7765201e-02	
   2.1645228e+00	  -1.6739197e-01	   3.1136941e-02	   3.9925684e-02	   2.9474389e-02	   3.5246537e-02	   2.6977849e-02	
   2.2178384e+00	  -1.6632951e-01	   3.1731226e-02	   3.9242649e-02	   2.9608752e-02	   3.4734266e-02	   2.6497021e-02	
   2.2711540e+00	  -1.6472257e-01	   3.2231916e-02	   3.7758206e-02	   2.9935138e-02	   3.4053171e-02	   2.6336593e-02	
   2.3244696e+00	  -1.6294184e-01	   3.2624768e-02	   3.5758581e-02	   3.0435895e-02	   3.3323773e-02	   2.6489669e-02	
   2.3777852e+00	  -1.6137525e-01	   3.2917853e-02	   3.3568530e-02	   3.1076415e-02	   3.2665823e-02	   2.6928409e-02	
   2.4311008e+00	  -1.6034805e-01	   3.3132353e-02	   3.1500917e-02	   3.1805811e-02	   3.2175269e-02	   2.7605329e-02	
   2.4849620e+00	  -1.6006480e-01	   3.3294247e-02	   2.9800028e-02	   3.2568383e-02	   3.1906836e-02	   2.8465724e-02	
   2.5388232e+00	  -1.6059218e-01	   3.3421389e-02	   2.8669735e-02	   3.3285643e-02	   3.1876621e-02	   2.9425641e-02	
   2.5926844e+00	  -1.6182651e-01	   3.3523836e-02	   2.8191531e-02	   3.3888846e-02	   3.2049129e-02	   3.0401479e-02	
   2.6465457e+00	  -1.6353897e-01	   3.3599857e-02	   2.8349150e-02	   3.4321283e-02	   3.2354564e-02	   3.1311954e-02	
   2.7004069e+00	  -1.6542908e-01	   3.3638337e-02	   2.9044886e-02	   3.4546612e-02	   3.2706005e-02	   3.2085949e-02	
   2.7542681e+00	  -1.6718700e-01	   3.3623907e-02	   3.0125080e-02	   3.4554476e-02	   3.3018570e-02	   3.2669401e-02	
   2.8188880e+00	  -1.6877548e-01	   3.3519946e-02	   3.1676405e-02	   3.4306147e-02	   3.3256796e-02	   3.3078227e-02	
   2.8835079e+00	  -1.6953646e-01	   3.3315330e-02	   3.3223111e-02	   3.3845648e-02	   3.3293197e-02	   3.3159217e-02	
   2.9351901e+00	  -1.6948882e-01	   3.3088560e-02	   3.4280765e-02	   3.3394743e-02	   3.3177494e-02	   3.3007431e-02	
   2.9868722e+00	  -1.6893713e-01	   3.2828152e-02	   3.5077443e-02	   3.2940130e-02	   3.2971665e-02	   3.2703615e-02	
   3.0385544e+00	  -1.6802421e-01	   3.2564288e-02	   3.5563847e-02	   3.2540995e-02	   3.2727803e-02	   3.2294786e-02	
   3.0902366e+00	  -1.6692585e-01	   3.2331773e-02	   3.5729111e-02	   3.2244849e-02	   3.2502148e-02	   3.1831426e-02	
   3.1419187e+00	  -1.6582538e-01	   3.2166072e-02	   3.5597765e-02	   3.2082840e-02	   3.2345365e-02	   3.1362369e-02	
   3.2109010e+00	  -1.6460846e-01	   3.2095911e-02	   3.5051427e-02	   3.2089706e-02	   3.2298784e-02	   3.0796756e-02	
   3.2798833e+00	  -1.6389795e-01	   3.2232432e-02	   3.4227253e-02	   3.2330190e-02	   3.2463465e-02	   3.0363902e-02	
   3.3488656e+00	  -1.6375594e-01	   3.2568567e-02	   3.3304484e-02	   3.2733004e-02	   3.2801364e-02	   3.0096272e-02	
   3.4178478e+00	  -1.6408034e-01	   3.3051445e-02	   3.2456692e-02	   3.3198670e-02	   3.3218192e-02	   2.9988567e-02	
   3.4868301e+00	  -1.6465022e-01	   3.3590425e-02	   3.1819932e-02	   3.3626847e-02	   3.3592598e-02	   3.0006585e-02	
   3.5589785e+00	  -1.6525104e-01	   3.4099801e-02	   3.1475432e-02	   3.3954649e-02	   3.3822853e-02	   3.0107235e-02	
   3.6185559e+00	  -1.6560385e-01	   3.4404030e-02	   3.1476616e-02	   3.4098823e-02	   3.3834160e-02	   3.0215970e-02	
   3.6781333e+00	  -1.6576682e-01	   3.4556625e-02	   3.1725224e-02	   3.4130641e-02	   3.3682268e-02	   3.0322752e-02	
   3.7377108e+00	  -1.6574449e-01	   3.4540389e-02	   3.2179590e-02	   3.4072406e-02	   3.3401784e-02	   3.0414400e-02	
   3.7972882e+00	  -1.6559435e-01	   3.4369800e-02	   3.2775723e-02	   3.3958378e-02	   3.3052896e-02	   3.0487763e-02	
   3.8568657e+00	  -1.6539838e-01	   3.4084064e-02	   3.3432774e-02	   3.3825630e-02	   3.2707983e-02	   3.0547175e-02	
   3.9304458e+00	  -1.6521053e-01	   3.3659032e-02	   3.4196470e-02	   3.3682495e-02	   3.2388226e-02	   3.0614240e-02	
   4.0040260e+00	  -1.6517041e-01	   3.3260576e-02	   3.4762112e-02	   3.3598668e-02	   3.2270513e-02	   3.0688565e-02	
   4.0776061e+00	  -1.6529382e-01	   3.2989859e-02	   3.5012090e-02	   3.3585870e-02	   3.2385760e-02	   3.0779686e-02	
   4.1511862e+00	  -1.6551547e-01	   3.2909533e-02	   3.4896483e-02	   3.3630082e-02	   3.2695494e-02	   3.0886798e-02	
   4.2247664e+00	  -1.6572191e-01	   3.3028617e-02	   3.4449312e-02	   3.3701864e-02	   3.3105866e-02	   3.0998596e-02	
   4.3129159e+00	  -1.6579982e-01	   3.3366568e-02	   3.3644437e-02	   3.3781636e-02	   3.3565375e-02	   3.1113400e-02	
   4.4010655e+00	  -1.6560701e-01	   3.3790262e-02	   3.2809294e-02	   3.3822919e-02	   3.3830384e-02	   3.1179567e-02	
   4.4892151e+00	  -1.6518467e-01	   3.4145698e-02	   3.2237654e-02	   3.3819998e-02	   3.3813504e-02	   3.1177484e-02	
   4.5773647e+00	  -1.6469310e-01	   3.4317220e-02	   3.2134842e-02	   3.3793263e-02	   3.3543664e-02	   3.1104896e-02	
   4.6655143e+00	  -1.6433114e-01	   3.4269124e-02	   3.2537477e-02	   3.3773676e-02	   3.3150295e-02	   3.0977149e-02	
   4.7620209e+00	  -1.6423785e-01	   3.4026865e-02	   3.3377164e-02	   3.3785915e-02	   3.2778707e-02	   3.0806340e-02	
   4.8585275e+00	  -1.6446435e-01	   3.3723218e-02	   3.4287807e-02	   3.3836392e-02	   3.2639068e-02	   3.0641202e-02	
   4.9550342e+00	  -1.6484567e-01	   3.3510874e-02	   3.4889573e-02	   3.3903956e-02	   3.2790251e-02	   3.0516535e-02	
   5.0515408e+00	  -1.6514076e-01	   3.3487564e-02	   3.4941279e-02	   3.3959201e-02	   3.3153205e-02	   3.0457059e-02	
   5.1480474e+00	  -1.6517142e-01	   3.3652135e-02	   3.4456666e-02	   3.3983779e-02	   3.3553565e-02	   3.0474829e-02	
   5.2445540e+00	  -1.6491530e-01	   3.3919788e-02	   3.3678597e-02	   3.3980545e-02	   3.3813623e-02	   3.0568221e-02	
   5.3410606e+00	  -1.6453472e-01	   3.4158295e-02	   3.2993962e-02	   3.3969356e-02	   3.3838800e-02	   3.0719124e-02	
   5.4375672e+00	  -1.6419757e-01	   3.4277864e-02	   3.2660584e-02	   3.3965246e-02	   3.3645582e-02	   3.0895192e-02	
   5.5340738e+00	  -1.6403696e-01	   3.4237989e-02	   3.2792632e-02	   3.3967809e-02	   3.3336055e-02	   3.1054082e-02	
   5.6305804e+00	  -1.6411688e-01	   3.4063891e-02	   3.3332825e-02	   3.3970038e-02	   3.3057698e-02	   3.1150753e-02	
   5.7315497e+00	  -1.6434429e-01	   3.3839923e-02	   3.4035513e-02	   3.3956472e-02	   3.2929931e-02	   3.1152419e-02	
   5.8325190e+00	  -1.6454589e-01	   3.3683118e-02	   3.4552878e-02	   3.3918467e-02	   3.3014860e-02	   3.1049882e-02	
   5.9334882e+00	  -1.6457755e-01	   3.3663814e-02	   3.4669849e-02	   3.3868316e-02	   3.3254735e-02	   3.0878580e-02	
   6.0344575e+00	  -1.6441718e-01	   3.3782297e-02	   3.4384043e-02	   3.3837566e-02	   3.3527082e-02	   3.0701377e-02	
   6.1354268e+00	  -1.6415299e-01	   3.3976527e-02	   3.3875302e-02	   3.3855497e-02	   3.3708546e-02	   3.0584494e-02	
   6.2364224e+00	  -1.6393320e-01	   3.4155614e-02	   3.3412382e-02	   3.3929077e-02	   3.3733223e-02	   3.0569340e-02	
   6.3374181e+00	  -1.6385799e-01	   3.4244881e-02	   3.3205060e-02	   3.4031691e-02	   3.3613763e-02	   3.0654018e-02	
   6.4384137e+00	  -1.6393722e-01	   3.4218029e-02	   3.3320151e-02	   3.4115610e-02	   3.3425880e-02	   3.0794915e-02	
   6.5394094e+00	  -1.6407862e-01	   3.4102429e-02	   3.3659535e-02	   3.4134864e-02	   3.3262286e-02	   3.0927439e-02	
   6.6404051e+00	  -1.6417805e-01	   3.3960466e-02	   3.4043704e-02	   3.4075921e-02	   3.3191528e-02	   3.0997035e-02	
   6.7537259e+00	  -1.6415067e-01	   3.3846511e-02	   3.4312621e-02	   3.3948760e-02	   3.3237531e-02	   3.0976781e-02	
   6.8670466e+00	  -1.6402708e-01	   3.3827964e-02	   3.4322656e-02	   3.3837095e-02	   3.3368815e-02	   3.0884898e-02	
   6.9803674e+00	  -1.6388614e-01	   3.3899932e-02	   3.4106651e-02	   3.3801025e-02	   3.3511606e-02	   3.0779543e-02	
   7.0936882e+00	  -1.6381270e-01	   3.4016819e-02	   3.3804322e-02	   3.3858304e-02	   3.3596659e-02	   3.0718393e-02	
   7.2070090e+00	  -1.6384000e-01	   3.4116108e-02	   3.3584715e-02	   3.3974757e-02	   3.3589306e-02	   3.0728232e-02	
   7.3309388e+00	  -1.6392496e-01	   3.4152370e-02	   3.3550189e-02	   3.4085094e-02	   3.3495497e-02	   3.0795353e-02	
   7.4548686e+00	  -1.6396743e-01	   3.4104686e-02	   3.3716436e-02	   3.4102895e-02	   3.3373229e-02	   3.0862396e-02	
   7.5787984e+00	  -1.6391678e-01	   3.4011513e-02	   3.3962746e-02	   3.4018843e-02	   3.3291811e-02	   3.0876134e-02	
   7.7027282e+00	  -1.6381759e-01	   3.3930937e-02	   3.4143660e-02	   3.3898089e-02	   3.3290309e-02	   3.0827281e-02	
   7.8266580e+00	  -1.6376220e-01	   3.3906064e-02	   3.4168136e-02	   3.3829122e-02	   3.3361713e-02	   3.0752192e-02	
   7.9529333e+00	  -1.6379944e-01	   3.3942112e-02	   3.4037123e-02	   3.3855177e-02	   3.3460993e-02	   3.0702148e-02	
   8.0792085e+00	  -1.6389190e-01	   3.4015499e-02	   3.3823323e-02	   3.3951556e-02	   3.3529077e-02	   3.0706600e-02	
   8.2054838e+00	  -1.6393642e-01	   3.4073011e-02	   3.3654665e-02	   3.4029074e-02	   3.3523086e-02	   3.0752451e-02	
   8.3317591e+00	  -1.6388623e-01	   3.4083832e-02	   3.3620995e-02	   3.4031180e-02	   3.3440731e-02	   3.0801489e-02	
   8.4580344e+00	  -1.6378250e-01	   3.4042494e-02	   3.3739544e-02	   3.3960252e-02	   3.3326845e-02	   3.0817273e-02	
   8.6006801e+00	  -1.6371915e-01	   3.3963831e-02	   3.3963017e-02	   3.3863325e-02	   3.3242666e-02	   3.0785041e-02	
   8.7433258e+00	  -1.6378285e-01	   3.3901742e-02	   3.4124296e-02	   3.3826060e-02	   3.3260908e-02	   3.0722184e-02	
   8.8859716e+00	  -1.6391848e-01	   3.3897860e-02	   3.4089732e-02	   3.3871115e-02	   3.3365395e-02	   3.0669618e-02	
   9.0286173e+00	  -1.6399203e-01	   3.3951230e-02	   3.3868260e-02	   3.3944958e-02	   3.3473790e-02	   3.0653209e-02	
   9.1712631e+00	  -1.6392193e-01	   3.4017603e-02	   3.3618924e-02	   3.3971696e-02	   3.3492788e-02	   3.0671235e-02	
   9.3139088e+00	  -1.6377200e-01	   3.4041480e-02	   3.3537594e-02	   3.3925295e-02	   3.3392135e-02	   3.0702031e-02	
   9.4565546e+00	  -1.6369856e-01	   3.3997783e-02	   3.3697500e-02	   3.3849678e-02	   3.3238040e-02	   3.0721139e-02	
   9.6151264e+00	  -1.6380614e-01	   3.3903940e-02	   3.3999178e-02	   3.3808228e-02	   3.3143605e-02	   3.0712140e-02	
   9.7409551e+00	  -1.6397788e-01	   3.3844707e-02	   3.4135935e-02	   3.3829870e-02	   3.3192063e-02	   3.0680895e-02	
   9.8667838e+00	  -1.6407723e-01	   3.3839370e-02	   3.4053026e-02	   3.3869308e-02	   3.3320579e-02	   3.0639186e-02	
   9.9926126e+00	  -1.6402184e-01	   3.3888291e-02	   3.3797455e-02	   3.3885710e-02	   3.3436283e-02	   3.0602954e-02	
   1.0118441e+01	  -1.6386222e-01	   3.3955648e-02	   3.3545345e-02	   3.3865181e-02	   3.3451981e-02	   3.0588018e-02	
   1.0244270e+01	  -1.6373868e-01	   3.3993563e-02	   3.3470479e-02	   3.3829504e-02	   3.3350711e-02	   3.0601160e-02	
   1.0382573e+01	  -1.6377062e-01	   3.3969123e-02	   3.3639822e-02	   3.3809537e-02	   3.3185443e-02	   3.0635808e-02	
   1.0520876e+01	  -1.6395211e-01	   3.3889622e-02	   3.3924354e-02	   3.3820659e-02	   3.3087516e-02	   3.0661992e-02	
   1.0659179e+01	  -1.6411704e-01	   3.3810070e-02	   3.4083001e-02	   3.3836244e-02	   3.3130936e-02	   3.0651043e-02	
   1.0797482e+01	  -1.6411059e-01	   3.3786720e-02	   3.3977017e-02	   3.3823660e-02	   3.3275639e-02	   3.0600805e-02	
   1.0911297e+01	  -1.6397864e-01	   3.3822539e-02	   3.3748907e-02	   3.3790373e-02	   3.3378877e-02	   3.0552365e-02	
   1.1025112e+01	  -1.6383771e-01	   3.3884285e-02	   3.3539456e-02	   3.3762409e-02	   3.3396537e-02	   3.0525749e-02	
   1.1138926e+01	  -1.6380167e-01	   3.3931285e-02	   3.3474559e-02	   3.3764035e-02	   3.3324281e-02	   3.0534722e-02	
   1.1252741e+01	  -1.6387769e-01	   3.3939922e-02	   3.3559931e-02	   3.3791727e-02	   3.3207415e-02	   3.0570156e-02	
   1.1366555e+01	  -1.6400416e-01	   3.3905528e-02	   3.3728716e-02	   3.3821825e-02	   3.3109590e-02	   3.0607442e-02	
   1.1496131e+01	  -1.6410783e-01	   3.3836622e-02	   3.3896817e-02	   3.3827696e-02	   3.3082095e-02	   3.0620517e-02	
   1.1625707e+01	  -1.6409497e-01	   3.3778412e-02	   3.3929759e-02	   3.3789913e-02	   3.3151401e-02	   3.0589754e-02	
   1.1755283e+01	  -1.6398927e-01	   3.3767098e-02	   3.3817087e-02	   3.3731600e-02	   3.3257760e-02	   3.0534870e-02	
   1.1884859e+01	  -1.6389608e-01	   3.3806237e-02	   3.3652893e-02	   3.3699877e-02	   3.3318412e-02	   3.0494913e-02	
   1.2014435e+01	  -1.6390497e-01	   3.3865017e-02	   3.3554564e-02	   3.3724317e-02	   3.3290443e-02	   3.0497585e-02	
   1.2156359e+01	  -1.6401529e-01	   3.3901881e-02	   3.3579937e-02	   3.3790740e-02	   3.3190280e-02	   3.0540728e-02	
   1.2298282e+01	  -1.6411804e-01	   3.3880234e-02	   3.3699465e-02	   3.3833141e-02	   3.3099153e-02	   3.0584430e-02	
   1.2440205e+01	  -1.6410944e-01	   3.3814695e-02	   3.3806783e-02	   3.3802069e-02	   3.3086692e-02	   3.0586721e-02	
   1.2582128e+01	  -1.6400596e-01	   3.3754821e-02	   3.3824800e-02	   3.3718218e-02	   3.3154127e-02	   3.0543470e-02	
   1.2724051e+01	  -1.6392433e-01	   3.3746537e-02	   3.3754857e-02	   3.3657901e-02	   3.3238913e-02	   3.0491396e-02	
   1.2871255e+01	  -1.6395986e-01	   3.3797380e-02	   3.3654349e-02	   3.3682093e-02	   3.3271403e-02	   3.0473927e-02	
   1.3018459e+01	  -1.6408105e-01	   3.3864983e-02	   3.3594711e-02	   3.3772874e-02	   3.3224394e-02	   3.0504891e-02	
   1.3165663e+01	  -1.6415396e-01	   3.3890177e-02	   3.3606115e-02	   3.3838328e-02	   3.3141992e-02	   3.0551118e-02	
   1.3312867e+01	  -1.6409268e-01	   3.3848478e-02	   3.3673010e-02	   3.3806820e-02	   3.3091799e-02	   3.0567713e-02	
   1.3460071e+01	  -1.6396559e-01	   3.3772848e-02	   3.3752724e-02	   3.3703847e-02	   3.3110958e-02	   3.0540842e-02	
   1.3607275e+01	  -1.6391703e-01	   3.3726488e-02	   3.3795843e-02	   3.3630995e-02	   3.3175749e-02	   3.0497825e-02	
   1.3759198e+01	  -1.6402176e-01	   3.3752290e-02	   3.3766581e-02	   3.3666598e-02	   3.3235192e-02	   3.0478637e-02	
   1.3911121e+01	  -1.6413565e-01	   3.3815190e-02	   3.3671595e-02	   3.3760000e-02	   3.3240042e-02	   3.0495101e-02	
   1.4063044e+01	  -1.6414918e-01	   3.3874364e-02	   3.3578661e-02	   3.3823509e-02	   3.3192357e-02	   3.0524663e-02	
   1.4214967e+01	  -1.6405067e-01	   3.3878761e-02	   3.3568274e-02	   3.3799510e-02	   3.3134447e-02	   3.0540741e-02	
   1.4366890e+01	  -1.6394003e-01	   3.3819550e-02	   3.3664504e-02	   3.3711351e-02	   3.3109938e-02	   3.0534124e-02	
   1.4536585e+01	  -1.6394502e-01	   3.3742579e-02	   3.3808541e-02	   3.3646077e-02	   3.3136422e-02	   3.0515291e-02	
   1.4687622e+01	  -1.6405517e-01	   3.3732191e-02	   3.3843418e-02	   3.3677414e-02	   3.3183106e-02	   3.0506674e-02	
   1.4805380e+01	  -1.6413790e-01	   3.3767003e-02	   3.3785356e-02	   3.3738045e-02	   3.3214751e-02	   3.0507501e-02	
   1.4923138e+01	  -1.6415391e-01	   3.3818855e-02	   3.3683094e-02	   3.3786558e-02	   3.3226084e-02	   3.0511812e-02	
   1.4958465e+01	  -1.6414266e-01	   3.3835185e-02	   3.3648603e-02	   3.3795211e-02	   3.3224618e-02	   3.0513425e-02	
   1.4993792e+01	  -1.6412361e-01	   3.3849313e-02	   3.3617717e-02	   3.3798674e-02	   3.3220533e-02	   3.0514904e-02	
   1.5029120e+01	  -1.6409903e-01	   3.3860502e-02	   3.3592439e-02	   3.3797255e-02	   3.3214200e-02	   3.0516258e-02	
   1.5064447e+01	  -1.6407139e-01	   3.3868262e-02	   3.3574259e-02	   3.3791609e-02	   3.3206069e-02	   3.0517539e-02	
   1.5168970e+01	  -1.6401063e-01	   3.3864185e-02	   3.3582710e-02	   3.3762385e-02	   3.3179395e-02	   3.0521781e-02	
   1.5273493e+01	  -1.6398880e-01	   3.3843931e-02	   3.3630788e-02	   3.3738308e-02	   3.3159871e-02	   3.0526184e-02	
   1.5378017e+01	  -1.6399993e-01	   3.3820641e-02	   3.3687685e-02	   3.3727331e-02	   3.3152238e-02	   3.0529571e-02	
   1.5516114e+01	  -1.6403524e-01	   3.3798056e-02	   3.3744467e-02	   3.3728671e-02	   3.3156890e-02	   3.0531458e-02	
   1.5654211e+01	  -1.6406768e-01	   3.3793027e-02	   3.3759577e-02	   3.3741268e-02	   3.3173617e-02	   3.0529742e-02	
   1.5695640e+01	  -1.6407393e-01	   3.3795489e-02	   3.3754579e-02	   3.3746191e-02	   3.3180182e-02	   3.0528528e-02	
   1.5737069e+01	  -1.6407630e-01	   3.3799807e-02	   3.3745081e-02	   3.3750496e-02	   3.3186488e-02	   3.0527095e-02	
   1.5778498e+01	  -1.6407487e-01	   3.3805491e-02	   3.3732318e-02	   3.3753820e-02	   3.3192098e-02	   3.0525584e-02	
   1.5819927e+01	  -1.6407009e-01	   3.3811991e-02	   3.3717680e-02	   3.3755974e-02	   3.3196659e-02	   3.0524153e-02	
   1.5979475e+01	  -1.6404205e-01	   3.3833078e-02	   3.3672634e-02	   3.3756516e-02	   3.3202359e-02	   3.0522199e-02	
   1.6027339e+01	  -1.6403128e-01	   3.3838002e-02	   3.3663067e-02	   3.3754499e-02	   3.3200511e-02	   3.0522737e-02	
   1.6075203e+01	  -1.6402271e-01	   3.3840941e-02	   3.3658601e-02	   3.3752312e-02	   3.3197218e-02	   3.0524045e-02	
   1.6123068e+01	  -1.6401726e-01	   3.3841800e-02	   3.3659376e-02	   3.3750433e-02	   3.3192946e-02	   3.0526041e-02	
   1.6170932e+01	  -1.6401530e-01	   3.3840736e-02	   3.3664890e-02	   3.3749224e-02	   3.3188245e-02	   3.0528550e-02	
   1.6241463e+01	  -1.6401819e-01	   3.3836565e-02	   3.3679128e-02	   3.3749026e-02	   3.3181821e-02	   3.0532599e-02	
   1.6311994e+01	  -1.6402608e-01	   3.3830562e-02	   3.3697282e-02	   3.3750537e-02	   3.3177073e-02	   3.0536409e-02	
   1.6382525e+01	  -1.6403601e-01	   3.3824373e-02	   3.3715124e-02	   3.3753148e-02	   3.3174931e-02	   3.0539254e-02	
   1.6453056e+01	  -1.6404489e-01	   3.3819483e-02	   3.3729026e-02	   3.3755968e-02	   3.3175717e-02	   3.0540654e-02	
   1.6655958e+01	  -1.6405321e-01	   3.3817007e-02	   3.3738684e-02	   3.3760689e-02	   3.3188772e-02	   3.0537992e-02	
   1.6858860e+01	  -1.6403276e-01	   3.3831609e-02	   3.3707980e-02	   3.3757989e-02	   3.3204650e-02	   3.0531417e-02	
   1.7061761e+01	  -1.6401024e-01	   3.3847448e-02	   3.3677854e-02	   3.3755583e-02	   3.3206974e-02	   3.0531686e-02	
   1.7264663e+01	  -1.6401815e-01	   3.3846003e-02	   3.3692417e-02	   3.3762602e-02	   3.3193541e-02	   3.0542621e-02	
   1.7467565e+01	  -1.6404664e-01	   3.3831084e-02	   3.3737873e-02	   3.3774392e-02	   3.3182649e-02	   3.0553248e-02	
   1.7732191e+01	  -1.6404763e-01	   3.3823742e-02	   3.3758862e-02	   3.3772835e-02	   3.3193337e-02	   3.0549517e-02	
   1.7996816e+01	  -1.6401146e-01	   3.3842129e-02	   3.3716330e-02	   3.3759254e-02	   3.3218063e-02	   3.0536383e-02	
   1.8261442e+01	  -1.6399357e-01	   3.3862600e-02	   3.3674446e-02	   3.3761906e-02	   3.3221200e-02	   3.0538184e-02	
   1.8526068e+01	  -1.6402883e-01	   3.3855927e-02	   3.3704026e-02	   3.3786273e-02	   3.3197993e-02	   3.0557629e-02	
   1.8790694e+01	  -1.6404107e-01	   3.3837229e-02	   3.3754312e-02	   3.3788021e-02	   3.3187712e-02	   3.0563005e-02	
   1.9066425e+01	  -1.6402139e-01	   3.3835309e-02	   3.3760686e-02	   3.3768864e-02	   3.3205584e-02	   3.0550360e-02	
   1.9342157e+01	  -1.6400258e-01	   3.3854312e-02	   3.3715665e-02	   3.3763128e-02	   3.3226467e-02	   3.0541764e-02	
   1.9617889e+01	  -1.6401284e-01	   3.3865441e-02	   3.3688021e-02	   3.3782415e-02	   3.3222457e-02	   3.0550767e-02	
   1.9893621e+01	  -1.6403189e-01	   3.3853734e-02	   3.3721508e-02	   3.3798382e-02	   3.3198099e-02	   3.0564816e-02	
   2.0169353e+01	  -1.6402276e-01	   3.3836622e-02	   3.3771500e-02	   3.3779870e-02	   3.3190726e-02	   3.0560452e-02	
   2.0513734e+01	  -1.6400073e-01	   3.3843776e-02	   3.3754538e-02	   3.3754579e-02	   3.3219862e-02	   3.0542333e-02	
   2.0858116e+01	  -1.6401440e-01	   3.3864924e-02	   3.3692112e-02	   3.3779516e-02	   3.3234271e-02	   3.0546367e-02	
   2.1202498e+01	  -1.6402903e-01	   3.3863032e-02	   3.3695227e-02	   3.3803218e-02	   3.3207824e-02	   3.0563775e-02	
   2.1546879e+01	  -1.6401789e-01	   3.3843898e-02	   3.3756078e-02	   3.3782404e-02	   3.3187601e-02	   3.0562238e-02	
   2.1891261e+01	  -1.6400925e-01	   3.3837519e-02	   3.3773220e-02	   3.3755063e-02	   3.3209266e-02	   3.0544038e-02	
   2.2235643e+01	  -1.6402272e-01	   3.3860581e-02	   3.3699292e-02	   3.3777862e-02	   3.3239445e-02	   3.0540451e-02	
   2.2580024e+01	  -1.6402726e-01	   3.3866020e-02	   3.3676931e-02	   3.3801442e-02	   3.3216740e-02	   3.0557484e-02	
   2.2946358e+01	  -1.6401652e-01	   3.3845739e-02	   3.3746170e-02	   3.3780655e-02	   3.3180373e-02	   3.0563030e-02	
   2.3312693e+01	  -1.6401975e-01	   3.3834036e-02	   3.3780285e-02	   3.3756969e-02	   3.3197767e-02	   3.0546722e-02	
   2.3679027e+01	  -1.6403292e-01	   3.3851762e-02	   3.3711790e-02	   3.3776751e-02	   3.3235361e-02	   3.0538167e-02	
   2.4045361e+01	  -1.6402686e-01	   3.3867719e-02	   3.3661991e-02	   3.3801598e-02	   3.3219874e-02	   3.0552030e-02	
   2.4411695e+01	  -1.6401283e-01	   3.3848724e-02	   3.3733706e-02	   3.3779241e-02	   3.3172786e-02	   3.0562556e-02	
   2.4778029e+01	  -1.6402751e-01	   3.3824993e-02	   3.3803573e-02	   3.3749374e-02	   3.3184423e-02	   3.0548160e-02	
   2.5151097e+01	  -1.6404611e-01	   3.3844445e-02	   3.3722486e-02	   3.3774293e-02	   3.3243796e-02	   3.0531784e-02	
   2.5524166e+01	  -1.6402675e-01	   3.3864922e-02	   3.3661025e-02	   3.3794998e-02	   3.3226781e-02	   3.0545374e-02	
   2.5816856e+01	  -1.6401404e-01	   3.3855182e-02	   3.3714542e-02	   3.3780122e-02	   3.3178916e-02	   3.0558877e-02	
   2.6109545e+01	  -1.6403040e-01	   3.3831828e-02	   3.3786575e-02	   3.3760106e-02	   3.3175141e-02	   3.0554152e-02	
   2.6402235e+01	  -1.6404947e-01	   3.3832570e-02	   3.3756420e-02	   3.3769035e-02	   3.3223035e-02	   3.0538619e-02	
   2.6694925e+01	  -1.6403153e-01	   3.3859792e-02	   3.3663327e-02	   3.3791420e-02	   3.3242645e-02	   3.0537127e-02	
   2.6987614e+01	  -1.6400623e-01	   3.3871685e-02	   3.3659002e-02	   3.3790014e-02	   3.3198696e-02	   3.0552933e-02	
   2.7315433e+01	  -1.6402319e-01	   3.3844463e-02	   3.3761145e-02	   3.3769189e-02	   3.3164147e-02	   3.0559273e-02	
   2.7643252e+01	  -1.6405126e-01	   3.3825222e-02	   3.3789047e-02	   3.3766298e-02	   3.3199985e-02	   3.0544677e-02	
   2.7971070e+01	  -1.6403821e-01	   3.3846746e-02	   3.3699268e-02	   3.3781854e-02	   3.3240688e-02	   3.0534634e-02	
   2.8298889e+01	  -1.6401117e-01	   3.3871891e-02	   3.3652840e-02	   3.3788351e-02	   3.3215713e-02	   3.0546325e-02	
   2.8626708e+01	  -1.6401986e-01	   3.3855742e-02	   3.3735140e-02	   3.3776266e-02	   3.3165439e-02	   3.0560799e-02	
   2.8955362e+01	  -1.6405155e-01	   3.3823535e-02	   3.3805482e-02	   3.3767539e-02	   3.3181828e-02	   3.0551339e-02	
   2.9284017e+01	  -1.6404654e-01	   3.3834226e-02	   3.3729231e-02	   3.3777268e-02	   3.3244360e-02	   3.0532030e-02	
   2.9612672e+01	  -1.6400871e-01	   3.3876504e-02	   3.3627237e-02	   3.3789823e-02	   3.3241356e-02	   3.0538379e-02	
   2.9941326e+01	  -1.6400889e-01	   3.3874894e-02	   3.3693049e-02	   3.3784256e-02	   3.3164528e-02	   3.0564052e-02	
   3.0269981e+01	  -1.6404356e-01	   3.3832543e-02	   3.3796735e-02	   3.3772895e-02	   3.3163390e-02	   3.0559275e-02	
   3.0535316e+01	  -1.6405968e-01	   3.3813092e-02	   3.3793652e-02	   3.3768894e-02	   3.3226826e-02	   3.0535516e-02	
   3.0800650e+01	  -1.6402853e-01	   3.3853266e-02	   3.3681285e-02	   3.3780146e-02	   3.3252276e-02	   3.0529905e-02	
   3.1065985e+01	  -1.6401069e-01	   3.3882028e-02	   3.3648707e-02	   3.3789550e-02	   3.3207648e-02	   3.0549626e-02	
   3.1331320e+01	  -1.6403080e-01	   3.3859327e-02	   3.3739850e-02	   3.3785472e-02	   3.3156529e-02	   3.0567177e-02	
   3.1596655e+01	  -1.6405581e-01	   3.3818073e-02	   3.3817926e-02	   3.3772092e-02	   3.3177455e-02	   3.0555486e-02	
   3.1868630e+01	  -1.6404191e-01	   3.3824774e-02	   3.3750195e-02	   3.3768603e-02	   3.3246685e-02	   3.0529526e-02	
   3.2140606e+01	  -1.6401171e-01	   3.3875957e-02	   3.3630367e-02	   3.3784089e-02	   3.3257475e-02	   3.0529887e-02	
   3.2412581e+01	  -1.6401236e-01	   3.3894962e-02	   3.3646238e-02	   3.3798610e-02	   3.3180902e-02	   3.0560552e-02	
   3.2684557e+01	  -1.6405013e-01	   3.3840938e-02	   3.3800273e-02	   3.3786098e-02	   3.3131313e-02	   3.0574974e-02	
   3.2956532e+01	  -1.6406064e-01	   3.3792606e-02	   3.3853501e-02	   3.3759330e-02	   3.3196949e-02	   3.0546040e-02	
   3.3228508e+01	  -1.6403117e-01	   3.3833071e-02	   3.3704730e-02	   3.3762934e-02	   3.3289799e-02	   3.0514409e-02	
   3.3500483e+01	  -1.6401472e-01	   3.3887152e-02	   3.3616942e-02	   3.3791999e-02	   3.3246764e-02	   3.0535232e-02	
   3.3596119e+01	  -1.6401766e-01	   3.3893930e-02	   3.3634271e-02	   3.3801602e-02	   3.3200030e-02	   3.0552646e-02	
   3.3691755e+01	  -1.6402826e-01	   3.3877741e-02	   3.3701943e-02	   3.3800622e-02	   3.3153679e-02	   3.0567615e-02	
   3.3787391e+01	  -1.6404312e-01	   3.3858537e-02	   3.3758955e-02	   3.3793658e-02	   3.3141586e-02	   3.0570236e-02	
   3.3883027e+01	  -1.6405372e-01	   3.3836361e-02	   3.3797946e-02	   3.3781553e-02	   3.3159830e-02	   3.0564509e-02	
   3.3978663e+01	  -1.6405506e-01	   3.3817821e-02	   3.3814789e-02	   3.3768727e-02	   3.3187260e-02	   3.0554512e-02	
   3.4021849e+01	  -1.6405244e-01	   3.3814208e-02	   3.3811872e-02	   3.3764818e-02	   3.3199213e-02	   3.0549326e-02	
   3.4065034e+01	  -1.6404850e-01	   3.3814785e-02	   3.3800922e-02	   3.3763055e-02	   3.3210489e-02	   3.0544306e-02	
   3.4108219e+01	  -1.6404400e-01	   3.3818539e-02	   3.3783889e-02	   3.3763115e-02	   3.3221081e-02	   3.0539886e-02	
   3.4151404e+01	  -1.6403946e-01	   3.3824716e-02	   3.3762984e-02	   3.3764765e-02	   3.3230210e-02	   3.0536424e-02	
   3.4276418e+01	  -1.6403120e-01	   3.3846984e-02	   3.3710397e-02	   3.3775426e-02	   3.3236229e-02	   3.0535457e-02	
   3.4401432e+01	  -1.6402821e-01	   3.3862451e-02	   3.3684774e-02	   3.3784840e-02	   3.3226655e-02	   3.0540329e-02	
   3.4526446e+01	  -1.6402885e-01	   3.3866985e-02	   3.3686441e-02	   3.3789100e-02	   3.3211512e-02	   3.0546568e-02	
   3.4586383e+01	  -1.6402983e-01	   3.3866206e-02	   3.3693410e-02	   3.3789531e-02	   3.3204252e-02	   3.0549322e-02	
   3.4646320e+01	  -1.6403112e-01	   3.3863374e-02	   3.3703762e-02	   3.3788688e-02	   3.3198212e-02	   3.0551419e-02	
   3.4706257e+01	  -1.6403251e-01	   3.3859271e-02	   3.3715388e-02	   3.3786936e-02	   3.3194062e-02	   3.0552659e-02	
   3.4767008e+01	  -1.6403389e-01	   3.3854565e-02	   3.3727038e-02	   3.3784671e-02	   3.3191647e-02	   3.0553160e-02	
   3.4785233e+01	  -1.6403429e-01	   3.3853098e-02	   3.3730380e-02	   3.3783923e-02	   3.3191301e-02	   3.0553156e-02	
   3.4803459e+01	  -1.6403467e-01	   3.3851652e-02	   3.3733537e-02	   3.3783166e-02	   3.3191161e-02	   3.0553072e-02	
   3.4821684e+01	  -1.6403504e-01	   3.3850244e-02	   3.3736474e-02	   3.3782412e-02	   3.3191228e-02	   3.0552910e-02	
   3.4839909e+01	  -1.6403539e-01	   3.3848892e-02	   3.3739157e-02	   3.3781670e-02	   3.3191496e-02	   3.0552673e-02	
   3.5000000e+01	  -1.6403680e-01	   3.3844541e-02	   3.3743471e-02	   3.3778795e-02	   3.3199452e-02	   3.0549031e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PSet_SecCen.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	  -1.4106775e-19	  -4.0914748e-20	  -3.2316403e-20	  -4.9051273e-20	  -6.1539776e-19	  -1.2541592e-19	
   2.0000000e-06	   2.1453252e-19	  -1.9339096e-19	   1.5867659e-19	   1.6742489e-19	  -1.6721974e-19	   2.0109783e-19	
   3.0000000e-06	  -9.8218557e-20	  -1.3132970e-19	  -1.9984009e-19	  -8.9030566e-20	   4.9556815e-19	  -3.3353545e-19	
   1.3000000e-05	  -1.9545381e-18	   3.9498348e-18	   1.2731411e-18	   3.8824384e-19	  -5.8496376e-18	   8.7136041e-19	
   2.3000000e-05	   4.0446428e-18	   1.1348903e-18	   3.8098537e-19	   1.2176107e-18	   3.8398678e-18	  -2.7982372e-19	
   3.3000000e-05	  -2.7786773e-18	  -4.3710056e-18	   2.4885568e-19	   2.3727890e-18	   2.9888524e-18	  -1.5592625e-18	
   1.3300000e-04	   2.5347218e-17	   3.6442554e-17	   1.8395130e-18	  -1.1153794e-17	  -7.1489492e-18	   6.7212288e-18	
   2.3300000e-04	   3.2753084e-18	  -6.9083106e-18	  -1.7100469e-17	  -1.5297157e-17	  -6.4457742e-18	  -5.4662253e-18	
   3.3300000e-04	  -1.3617426e-17	   2.1670551e-18	   2.2755196e-17	   1.0827470e-17	   4.0974083e-17	   1.0153109e-17	
   1.3330000e-03	  -1.7955171e-19	   7.2799354e-17	   1.1335637e-18	   7.7620374e-17	  -6.2811048e-16	   4.0976786e-17	
   2.3330000e-03	  -5.3365010e-17	  -1.2480867e-16	   6.1862053e-17	   6.0170207e-17	  -1.3389539e-16	   1.1109532e-16	
   3.3330000e-03	  -4.1420098e-17	  -1.3933110e-16	  -1.0894114e-16	   4.0364256e-17	   6.6926711e-17	  -4.1540523e-17	
   1.3333000e-02	   4.8270455e-16	  -6.0644993e-16	  -2.0850220e-16	   3.2559295e-16	   3.8765855e-16	  -5.7338956e-17	
   2.3333000e-02	  -2.1227620e-16	  -3.0653443e-16	   1.6064529e-16	   2.7717324e-17	   4.7320855e-16	   1.8236769e-16	
   3.3333000e-02	  -6.2300775e-16	   1.8831047e-15	   4.2027966e-16	  -8.3889950e-16	  -8.1529858e-16	   5.9417770e-17	
   1.3333300e-01	  -9.4516937e-16	  -1.6826534e-15	   2.7965526e-15	  -4.7480342e-16	   8.3964570e-16	  -1.0879311e-16	
   2.3333300e-01	   1.6756969e-15	  -2.8765784e-15	   1.1832596e-15	  -6.0010883e-16	  -9.6740010e-16	   6.6579436e-16	
   3.3333300e-01	  -5.3191139e-16	  -1.9326624e-15	   1.8338869e-15	  -5.7299789e-16	   9.0039094e-16	   1.0656977e-15	
   1.0000000e+00	  -4.8619251e-16	  -1.7492124e-15	   3.2573373e-15	   8.6185903e-16	  -9.0673716e-16	  -7.4674030e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424136e-14	  -2.4424810e-14	  -2.4424826e-14	   1.4664680e-19	  -2.4424578e-14	  -2.4424884e-14	
   1.0000020e+00	  -2.4404616e-14	  -2.4419006e-14	  -2.4417959e-14	  -2.3490957e-19	  -2.4420060e-14	  -2.4416045e-14	
   1.0000030e+00	  -2.4421416e-14	  -2.4423992e-14	  -2.4423848e-14	  -4.3831241e-19	  -2.4423445e-14	  -2.4423265e-14	
   1.0000130e+00	  -2.4424089e-14	  -2.4422011e-14	  -2.4424454e-14	   7.7332415e-20	  -2.4417538e-14	  -2.4421657e-14	
   1.0000230e+00	  -2.4425380e-14	  -2.4426071e-14	  -2.4426631e-14	   7.5027481e-19	  -2.4427012e-14	  -2.4423912e-14	
   1.0000330e+00	  -2.4422044e-14	  -2.4421486e-14	  -2.4424741e-14	  -2.5436655e-18	  -2.4422165e-14	  -2.4427562e-14	
   1.0001330e+00	  -3.0024234e-15	  -2.4434799e-14	  -2.4399095e-14	  -1.8591320e-17	  -2.4427045e-14	  -2.4418026e-14	
   1.0002330e+00	  -2.2677363e-15	  -2.4359541e-14	  -2.4427810e-14	  -6.5477438e-17	  -2.4413580e-14	  -2.4434962e-14	
   1.0003330e+00	  -1.0863390e-15	  -2.4390940e-14	  -2.4432374e-14	  -1.0188351e-16	  -2.4419495e-14	  -2.4431895e-14	
   1.0010000e+00	  -1.0967609e-15	  -1.2252185e-14	  -9.6166391e-15	  -3.2275294e-16	  -1.1865204e-14	  -1.1042785e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	  -2.4423648e-14	   6.8042454e-19	   2.0738831e-20	  -2.4424895e-14	  -8.6169330e-20	
   1.0010020e+00	  -3.3855522e-06	  -2.3031648e-14	   1.6737704e-15	   2.1816844e-19	  -2.4419503e-14	  -1.9833604e-19	
   1.0010030e+00	  -5.0624263e-06	  -2.1408025e-14	   3.6397876e-15	   5.9583811e-21	  -2.4424399e-14	   2.3808634e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4099234e-12	   6.5335659e-12	   8.3402433e-18	  -2.4419616e-14	  -1.2312455e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6871141e-11	   3.2334586e-11	   6.0646749e-16	  -2.4268766e-14	   7.7120544e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0341497e-11	   9.6569756e-11	   1.8990249e-15	  -2.3927342e-14	   2.3204305e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074887e-08	   3.8973559e-08	   5.2695241e-11	   1.5828976e-11	   7.0288449e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549205e-07	   1.7052951e-07	   3.3819399e-10	   1.0337372e-10	   4.4961746e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956392e-07	   4.5427715e-07	   1.2331081e-09	   3.8482113e-10	   1.6520356e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410546e-06	   2.2265527e-06	   1.4258554e-08	   4.9194110e-09	   2.0238430e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918111e-06	   5.5548897e-06	   5.2745664e-08	   1.9100283e-08	   7.7040363e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440388e-06	   1.0635864e-05	   1.3508225e-07	   5.0919035e-08	   2.0203536e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440396e-06	   1.0635863e-05	   1.3508147e-07	   5.0918540e-08	   2.0203204e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659280e-06	   1.0660267e-05	   1.3548926e-07	   5.1076906e-08	   2.0265694e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878510e-06	   1.0684706e-05	   1.3589807e-07	   5.1235683e-08	   2.0328341e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098075e-06	   1.0709183e-05	   1.3630802e-07	   5.1394889e-08	   2.0391189e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323456e-06	   1.0957181e-05	   1.4050103e-07	   5.3022852e-08	   2.1030339e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582835e-06	   1.1208881e-05	   1.4479892e-07	   5.4694640e-08	   2.1684931e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920645e-07	   5.6410852e-08	   2.2356999e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421989e-07	   7.8127666e-08	   3.0814402e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362712e-07	   1.0593957e-07	   4.1580620e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430330e-05	   2.1705428e-05	   3.6012265e-07	   1.4110548e-07	   5.5113734e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856416e-07	   2.6648761e-07	   1.0273582e-07	
   1.0027784e+00	  -6.7062662e-04	   4.3545384e-05	   4.8202451e-05	   1.1053291e-06	   4.5984902e-07	   1.7531940e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383928e-06	   7.4133709e-07	   2.7988675e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383922e-06	   7.4133704e-07	   2.7988708e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363228e-05	   6.6566176e-05	   1.7414060e-06	   7.4268169e-07	   2.8038631e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441507e-05	   6.6651594e-05	   1.7444238e-06	   7.4402827e-07	   2.8088623e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519851e-05	   6.6737083e-05	   1.7474455e-06	   7.4537697e-07	   2.8138612e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308983e-05	   6.7598056e-05	   1.7780211e-06	   7.5902993e-07	   2.8644957e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104603e-05	   6.8465964e-05	   1.8090060e-06	   7.7287899e-07	   2.9158383e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906855e-05	   6.9340957e-05	   1.8404136e-06	   7.8693008e-07	   2.9679167e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529546e-05	   7.8733538e-05	   2.1937833e-06	   9.4643800e-07	   3.5570688e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873113e-05	   8.8899877e-05	   2.5952529e-06	   1.1294405e-06	   4.2305172e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993759e-05	   9.9901837e-05	   3.0497256e-06	   1.3386069e-06	   4.9974839e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439986e-06	   1.9466537e-06	   7.2103968e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899120e-06	   2.7353521e-06	   1.0060693e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344252e-06	   3.7332298e-06	   1.3644262e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344248e-06	   3.7332296e-06	   1.3644265e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439835e-06	   3.7379076e-06	   1.3661047e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308040e-04	   1.9965617e-04	   8.0535506e-06	   3.7425891e-06	   1.3677845e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324112e-04	   1.9982995e-04	   8.0631267e-06	   3.7472756e-06	   1.3694668e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157576e-04	   8.1596267e-06	   3.7945335e-06	   1.3864187e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333070e-04	   8.2569779e-06	   3.8422408e-06	   1.4035275e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811119e-04	   2.0509496e-04	   8.3552013e-06	   3.8904088e-06	   1.4207979e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162068e-06	   4.4140289e-06	   1.6081406e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301250e-04	   1.0570935e-05	   4.9879057e-06	   1.8129921e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349288e-04	   1.1825889e-05	   5.6159212e-06	   2.0366664e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120501e-05	   7.2885477e-06	   2.6297113e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070092e-04	   3.6983043e-04	   1.9008725e-05	   9.2908698e-06	   3.3366165e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686835e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686837e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755715e-04	   4.3116446e-04	   2.3562699e-05	   1.1667818e-05	   4.1725383e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583682e-05	   1.1678793e-05	   4.1763955e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807570e-04	   4.3172381e-04	   2.3604679e-05	   1.1689775e-05	   4.1802553e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067753e-04	   4.3453034e-04	   2.3815826e-05	   1.1800275e-05	   4.2190864e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328914e-04	   4.3734736e-04	   2.4028322e-05	   1.1911539e-05	   4.2581801e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591070e-04	   4.4017507e-04	   2.4242196e-05	   1.2023584e-05	   4.2975419e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300063e-04	   4.6939406e-04	   2.6503508e-05	   1.3213905e-05	   4.7151630e-06	
   1.0052330e+00	  -2.5281510e-03	   4.6110902e-04	   4.9971333e-04	   2.8908537e-05	   1.4486583e-05	   5.1610382e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028175e-04	   5.3118553e-04	   3.1464863e-05	   1.5846438e-05	   5.6367918e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013314e-04	   6.0657824e-04	   3.7884361e-05	   1.9298404e-05	   6.8411780e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534803e-04	   6.8779940e-04	   4.5147018e-05	   2.3246500e-05	   8.2150578e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613321e-04	   7.7507347e-04	   5.3344788e-05	   2.7749607e-05	   9.7783603e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649975e-04	   7.7546948e-04	   5.3382301e-05	   2.7770249e-05	   9.7855238e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686639e-04	   7.7586560e-04	   5.3419832e-05	   2.7790902e-05	   9.7926908e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054191e-04	   7.7983671e-04	   5.3796769e-05	   2.7998401e-05	   9.8646907e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422778e-04	   7.8381909e-04	   5.4175552e-05	   2.8207002e-05	   9.9370678e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792420e-04	   7.8781293e-04	   5.4556220e-05	   2.8416730e-05	   1.0009829e-05	
   1.0061330e+00	  -3.5365965e-03	   7.6580952e-04	   8.2875585e-04	   5.8529004e-05	   3.0613765e-05	   1.0771423e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476234e-04	   8.7086625e-04	   6.2694869e-05	   3.2927235e-05	   1.1572669e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482474e-04	   9.1419346e-04	   6.7062090e-05	   3.5362664e-05	   1.2415428e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903472e-04	   1.0161751e-03	   7.7730631e-05	   4.1363171e-05	   1.4488399e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387404e-03	   1.1242100e-03	   8.9480434e-05	   4.8029813e-05	   1.6787824e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242802e-04	   5.5438401e-05	   1.9339470e-05	
   1.0070020e+00	  -4.6528855e-03	   1.1447494e-03	   1.2391806e-03	   1.0248700e-04	   5.5472195e-05	   1.9351106e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452268e-03	   1.2396985e-03	   1.0254600e-04	   5.5506004e-05	   1.9362748e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313801e-04	   5.5845358e-05	   1.9479592e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548036e-03	   1.2500871e-03	   1.0373233e-04	   5.6186156e-05	   1.9596927e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432902e-04	   5.6528426e-05	   1.9714762e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050256e-04	   6.0080665e-05	   2.0937094e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586340e-03	   1.3627957e-03	   1.1691502e-04	   6.3783140e-05	   2.2210432e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183834e-03	   1.2357510e-04	   6.7641909e-05	   2.3536824e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954528e-04	   7.6960546e-05	   2.6736743e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530360e-03	   1.6831244e-03	   1.5681302e-04	   8.7110222e-05	   3.0218675e-05	
   1.0080000e+00	  -6.3211735e-03	   1.6827122e-03	   1.8245262e-03	   1.7543710e-04	   9.8135415e-05	   3.3997666e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135637e-05	   3.3997742e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135636e-05	   3.3997743e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833026e-03	   1.8251701e-03	   1.7552239e-04	   9.8185968e-05	   3.4014992e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258113e-03	   1.7560734e-04	   9.8236318e-05	   3.4032247e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264526e-03	   1.7569231e-04	   9.8286687e-05	   3.4049509e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654445e-04	   9.8791920e-05	   3.4222650e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962668e-03	   1.8393107e-03	   1.7739931e-04	   9.9298921e-05	   3.4396391e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021767e-03	   1.8457575e-03	   1.7825696e-04	   9.9807727e-05	   3.4570743e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707646e-04	   1.0505376e-04	   3.6367865e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617572e-04	   1.1048221e-04	   3.8226869e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556367e-04	   1.1609955e-04	   4.0149946e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777943e-04	   1.2947351e-04	   4.4725707e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772401e-03	   2.3654339e-03	   2.5148254e-04	   1.4383343e-04	   4.9635961e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309749e-03	   2.5341438e-03	   2.7672781e-04	   1.5922295e-04	   5.4895524e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895907e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895908e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316818e-03	   2.5349198e-03	   2.7684451e-04	   1.5929417e-04	   5.4919862e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695940e-04	   1.5936429e-04	   5.4943823e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330738e-03	   2.5364478e-03	   2.7707432e-04	   1.5943442e-04	   5.4967791e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822626e-04	   1.6013761e-04	   5.5208085e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938129e-04	   1.6084286e-04	   5.5449081e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053947e-04	   1.6155023e-04	   5.5690795e-05	
   1.0091330e+00	  -8.6819720e-03	   2.4247985e-03	   2.6371950e-03	   2.9239573e-04	   1.6880829e-04	   5.8170489e-05	
   1.0092330e+00	  -8.9257491e-03	   2.4966076e-03	   2.7161321e-03	   3.0456701e-04	   1.7627866e-04	   6.0722204e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706238e-04	   1.8396809e-04	   6.3348242e-05	
   1.0095553e+00	  -9.6218166e-03	   2.7363245e-03	   2.9801058e-03	   3.4634369e-04	   2.0208438e-04	   6.9532923e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727435e-04	   2.2132920e-04	   7.6100559e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990154e-04	   2.4174280e-04	   8.3064830e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990155e-04	   2.4174280e-04	   8.3064831e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860058e-03	   3.3662579e-03	   4.1004975e-04	   2.4183562e-04	   8.3096494e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671423e-03	   4.1019798e-04	   2.4192846e-04	   8.3128165e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876060e-03	   3.3680268e-03	   4.1034625e-04	   2.4202132e-04	   8.3159845e-05	
   1.0100130e+00	  -1.0614479e-02	   3.0956158e-03	   3.3768819e-03	   4.1183194e-04	   2.4295201e-04	   8.3477335e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036353e-03	   3.3857483e-03	   4.1332103e-04	   2.4388505e-04	   8.3795622e-05	
   1.0100330e+00	  -1.0686314e-02	   3.1116645e-03	   3.3946260e-03	   4.1481359e-04	   2.4482049e-04	   8.4114722e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928047e-03	   3.4843963e-03	   4.3004007e-04	   2.5438337e-04	   8.7376495e-05	
   1.0102330e+00	  -1.1267244e-02	   3.2749226e-03	   3.5753138e-03	   4.4561126e-04	   2.6418579e-04	   9.0719555e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580513e-03	   3.6674196e-03	   4.6153626e-04	   2.7423477e-04	   9.4146288e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475173e-03	   3.8776744e-03	   4.9857708e-04	   2.9772223e-04	   1.0215374e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418632e-03	   4.0937015e-03	   5.3740223e-04	   3.2246760e-04	   1.1058814e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409089e-03	   4.3153155e-03	   5.7805812e-04	   3.4851186e-04	   1.1946340e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799342e-03	   4.8052515e-03	   6.7072801e-04	   4.0830034e-04	   1.3983199e-04	
   1.0119534e+00	  -1.5566660e-02	   4.8348396e-03	   5.3147102e-03	   7.7165807e-04	   4.7408278e-04	   1.6223299e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116069e-04	   5.4620690e-04	   1.8678168e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779476e-03	   6.3777419e-03	   9.9927060e-04	   6.2484881e-04	   2.1353431e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919857e-03	   7.8795207e-03	   1.3654619e-03	   8.7442290e-04	   2.9833297e-04	
   1.0155270e+00	  -2.5633241e-02	   8.3860264e-03	   9.3868563e-03	   1.7875091e-03	   1.1713207e-03	   3.9905528e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240429e-03	   1.0861761e-02	   2.2566211e-03	   1.5120751e-03	   5.1448218e-04	
   1.0181473e+00	  -3.3110785e-02	   1.0784983e-02	   1.2280339e-02	   2.7631007e-03	   1.8920939e-03	   6.4299921e-04	
   1.0201288e+00	  -3.8537855e-02	   1.2378039e-02	   1.4295398e-02	   3.5807780e-03	   2.5310478e-03	   8.5852302e-04	
   1.0221103e+00	  -4.3685993e-02	   1.3768654e-02	   1.6136543e-02	   4.4352360e-03	   3.2326838e-03	   1.0941844e-03	
   1.0240917e+00	  -4.8534982e-02	   1.4971059e-02	   1.7807069e-02	   5.3035513e-03	   3.9823534e-03	   1.3445123e-03	
   1.0260732e+00	  -5.3090780e-02	   1.6007259e-02	   1.9320117e-02	   6.1695213e-03	   4.7683604e-03	   1.6050675e-03	
   1.0280547e+00	  -5.7367981e-02	   1.6898501e-02	   2.0690221e-02	   7.0222364e-03	   5.5816185e-03	   1.8724464e-03	
   1.0313756e+00	  -6.3956942e-02	   1.8115668e-02	   2.2701799e-02	   8.4034229e-03	   6.9868145e-03	   2.3293261e-03	
   1.0346964e+00	  -6.9889113e-02	   1.9052410e-02	   2.4407591e-02	   9.7039531e-03	   8.4202859e-03	   2.7892398e-03	
   1.0380173e+00	  -7.5244647e-02	   1.9771482e-02	   2.5859711e-02	   1.0912183e-02	   9.8603962e-03	   3.2462796e-03	
   1.0413382e+00	  -8.0096949e-02	   2.0322307e-02	   2.7102218e-02	   1.2024685e-02	   1.1290740e-02	   3.6969656e-03	
   1.0446590e+00	  -8.4509127e-02	   2.0743141e-02	   2.8171271e-02	   1.3042419e-02	   1.2698482e-02	   4.1392879e-03	
   1.0489783e+00	  -8.9675000e-02	   2.1143001e-02	   2.9349344e-02	   1.4230273e-02	   1.4479519e-02	   4.7004170e-03	
   1.0532975e+00	  -9.4285383e-02	   2.1422958e-02	   3.0336325e-02	   1.5274368e-02	   1.6188237e-02	   5.2444951e-03	
   1.0576168e+00	  -9.8423046e-02	   2.1619876e-02	   3.1173642e-02	   1.6188097e-02	   1.7812651e-02	   5.7716083e-03	
   1.0619360e+00	  -1.0215587e-01	   2.1760109e-02	   3.1893223e-02	   1.6985943e-02	   1.9345039e-02	   6.2825530e-03	
   1.0662552e+00	  -1.0554026e-01	   2.1862843e-02	   3.2519917e-02	   1.7682161e-02	   2.0780832e-02	   6.7784325e-03	
   1.0728965e+00	  -1.1016789e-01	   2.1977628e-02	   3.3344191e-02	   1.8584328e-02	   2.2796428e-02	   7.5142579e-03	
   1.0795378e+00	  -1.1422213e-01	   2.2072672e-02	   3.4047311e-02	   1.9320790e-02	   2.4579033e-02	   8.2215594e-03	
   1.0861790e+00	  -1.1781294e-01	   2.2170363e-02	   3.4666190e-02	   1.9928725e-02	   2.6136001e-02	   8.9043655e-03	
   1.0928203e+00	  -1.2102515e-01	   2.2283283e-02	   3.5225148e-02	   2.0438579e-02	   2.7480033e-02	   9.5662069e-03	
   1.0994616e+00	  -1.2392592e-01	   2.2418622e-02	   3.5740692e-02	   2.0874690e-02	   2.8626717e-02	   1.0210030e-02	
   1.1098407e+00	  -1.2795805e-01	   2.2683085e-02	   3.6484051e-02	   2.1451021e-02	   3.0064150e-02	   1.1185535e-02	
   1.1202198e+00	  -1.3152268e-01	   2.3017951e-02	   3.7176673e-02	   2.1947590e-02	   3.1126625e-02	   1.2130098e-02	
   1.1305990e+00	  -1.3473874e-01	   2.3421345e-02	   3.7832569e-02	   2.2401165e-02	   3.1878722e-02	   1.3049163e-02	
   1.1409781e+00	  -1.3769042e-01	   2.3886635e-02	   3.8456373e-02	   2.2834436e-02	   3.2380449e-02	   1.3946674e-02	
   1.1513572e+00	  -1.4043910e-01	   2.4405595e-02	   3.9048242e-02	   2.3261234e-02	   3.2685020e-02	   1.4825581e-02	
   1.1628768e+00	  -1.4330631e-01	   2.5034148e-02	   3.9665265e-02	   2.3737150e-02	   3.2847247e-02	   1.5782002e-02	
   1.1743964e+00	  -1.4602394e-01	   2.5707006e-02	   4.0236095e-02	   2.4221577e-02	   3.2875447e-02	   1.6720699e-02	
   1.1859160e+00	  -1.4862271e-01	   2.6413204e-02	   4.0755212e-02	   2.4717031e-02	   3.2812594e-02	   1.7643453e-02	
   1.1974356e+00	  -1.5112141e-01	   2.7142533e-02	   4.1216742e-02	   2.5223488e-02	   3.2692806e-02	   1.8551536e-02	
   1.2089552e+00	  -1.5353095e-01	   2.7885726e-02	   4.1615123e-02	   2.5739529e-02	   3.2542612e-02	   1.9445810e-02	
   1.2265695e+00	  -1.5705173e-01	   2.9030642e-02	   4.2091508e-02	   2.6541935e-02	   3.2296145e-02	   2.0787479e-02	
   1.2441837e+00	  -1.6037625e-01	   3.0162953e-02	   4.2394969e-02	   2.7352490e-02	   3.2073719e-02	   2.2098560e-02	
   1.2617980e+00	  -1.6349124e-01	   3.1260947e-02	   4.2515886e-02	   2.8161212e-02	   3.1903472e-02	   2.3378326e-02	
   1.2794123e+00	  -1.6637438e-01	   3.2306846e-02	   4.2449601e-02	   2.8958250e-02	   3.1796516e-02	   2.4624921e-02	
   1.2970265e+00	  -1.6900139e-01	   3.3286077e-02	   4.2196147e-02	   2.9734573e-02	   3.1753410e-02	   2.5835670e-02	
   1.3225545e+00	  -1.7230771e-01	   3.4564241e-02	   4.1507896e-02	   3.0807079e-02	   3.1789943e-02	   2.7519928e-02	
   1.3480824e+00	  -1.7497055e-01	   3.5651013e-02	   4.0464349e-02	   3.1798752e-02	   3.1917848e-02	   2.9110972e-02	
   1.3736103e+00	  -1.7695223e-01	   3.6528202e-02	   3.9106731e-02	   3.2692942e-02	   3.2100726e-02	   3.0597101e-02	
   1.3991382e+00	  -1.7824086e-01	   3.7186580e-02	   3.7488776e-02	   3.3477480e-02	   3.2301850e-02	   3.1966802e-02	
   1.4246662e+00	  -1.7885152e-01	   3.7624457e-02	   3.5672869e-02	   3.4144325e-02	   3.2490372e-02	   3.3209596e-02	
   1.4585782e+00	  -1.7869124e-01	   3.7875756e-02	   3.3071823e-02	   3.4842043e-02	   3.2685534e-02	   3.4649713e-02	
   1.4924902e+00	  -1.7756267e-01	   3.7775198e-02	   3.0405938e-02	   3.5324335e-02	   3.2789942e-02	   3.5835247e-02	
   1.5264022e+00	  -1.7566937e-01	   3.7365629e-02	   2.7838450e-02	   3.5599434e-02	   3.2796644e-02	   3.6757388e-02	
   1.5603143e+00	  -1.7325105e-01	   3.6702434e-02	   2.5521610e-02	   3.5683470e-02	   3.2719607e-02	   3.7414489e-02	
   1.5942263e+00	  -1.7056076e-01	   3.5848912e-02	   2.3587092e-02	   3.5598280e-02	   3.2587779e-02	   3.7811852e-02	
   1.6432875e+00	  -1.6667231e-01	   3.4412808e-02	   2.1657970e-02	   3.5228449e-02	   3.2376790e-02	   3.7953839e-02	
   1.6832107e+00	  -1.6391037e-01	   3.3189640e-02	   2.0975813e-02	   3.4762396e-02	   3.2256491e-02	   3.7723381e-02	
   1.7231338e+00	  -1.6179035e-01	   3.2022363e-02	   2.1121748e-02	   3.4196936e-02	   3.2240809e-02	   3.7224663e-02	
   1.7630570e+00	  -1.6046455e-01	   3.0990664e-02	   2.2053501e-02	   3.3573816e-02	   3.2364051e-02	   3.6502921e-02	
   1.8029801e+00	  -1.5997439e-01	   3.0152607e-02	   2.3667927e-02	   3.2929150e-02	   3.2635704e-02	   3.5606385e-02	
   1.8429033e+00	  -1.6025731e-01	   2.9542909e-02	   2.5812123e-02	   3.2292659e-02	   3.3040015e-02	   3.4584223e-02	
   1.8876206e+00	  -1.6131050e-01	   2.9146155e-02	   2.8611707e-02	   3.1618580e-02	   3.3604466e-02	   3.3349862e-02	
   1.9323379e+00	  -1.6285176e-01	   2.9037816e-02	   3.1550686e-02	   3.1009481e-02	   3.4212822e-02	   3.2083346e-02	
   1.9770553e+00	  -1.6454052e-01	   2.9178050e-02	   3.4341855e-02	   3.0483917e-02	   3.4777933e-02	   3.0843957e-02	
   2.0217726e+00	  -1.6605482e-01	   2.9510743e-02	   3.6733723e-02	   3.0056665e-02	   3.5218600e-02	   2.9684318e-02	
   2.0664899e+00	  -1.6713889e-01	   2.9973116e-02	   3.8533964e-02	   2.9740503e-02	   3.5473284e-02	   2.8649844e-02	
   2.1112073e+00	  -1.6763226e-01	   3.0503521e-02	   3.9623148e-02	   2.9546698e-02	   3.5508518e-02	   2.7778321e-02	
   2.1645226e+00	  -1.6738138e-01	   3.1150296e-02	   3.9940038e-02	   2.9487802e-02	   3.5262531e-02	   2.6992653e-02	
   2.2178380e+00	  -1.6631760e-01	   3.1746208e-02	   3.9258634e-02	   2.9623812e-02	   3.4752120e-02	   2.6513628e-02	
   2.2711534e+00	  -1.6470924e-01	   3.2248633e-02	   3.7775919e-02	   2.9951955e-02	   3.4073008e-02	   2.6355128e-02	
   2.3244688e+00	  -1.6292701e-01	   3.2643329e-02	   3.5778121e-02	   3.0454582e-02	   3.3345720e-02	   2.6510263e-02	
   2.3777842e+00	  -1.6135885e-01	   3.2938367e-02	   3.3589991e-02	   3.1097086e-02	   3.2690011e-02	   2.6951199e-02	
   2.4310996e+00	  -1.6033002e-01	   3.3154925e-02	   3.1524398e-02	   3.1828583e-02	   3.2201834e-02	   2.7630456e-02	
   2.4849603e+00	  -1.6004507e-01	   3.3319005e-02	   2.9825661e-02	   3.2593393e-02	   3.1935943e-02	   2.8493357e-02	
   2.5388211e+00	  -1.6057071e-01	   3.3448440e-02	   2.8697628e-02	   3.3313010e-02	   3.1908406e-02	   2.9455926e-02	
   2.5926819e+00	  -1.6180323e-01	   3.3553287e-02	   2.8221802e-02	   3.3918690e-02	   3.2083724e-02	   3.0434560e-02	
   2.6465427e+00	  -1.6351381e-01	   3.3631816e-02	   2.8381927e-02	   3.4353719e-02	   3.2392091e-02	   3.1347966e-02	
   2.7004034e+00	  -1.6540196e-01	   3.3672915e-02	   2.9080306e-02	   3.4581753e-02	   3.2746577e-02	   3.2125016e-02	
   2.7542642e+00	  -1.6715782e-01	   3.3661215e-02	   3.0163284e-02	   3.4592432e-02	   3.3062292e-02	   3.2711633e-02	
   2.8188850e+00	  -1.6874369e-01	   3.3560676e-02	   3.1718155e-02	   3.4347623e-02	   3.3304432e-02	   3.3124389e-02	
   2.8835057e+00	  -1.6950184e-01	   3.3359645e-02	   3.3268602e-02	   3.3890789e-02	   3.3344881e-02	   3.3209410e-02	
   2.9351941e+00	  -1.6945171e-01	   3.3135829e-02	   3.4329455e-02	   3.3442870e-02	   3.3232498e-02	   3.3060886e-02	
   2.9868825e+00	  -1.6889731e-01	   3.2878474e-02	   3.5129348e-02	   3.2991348e-02	   3.3030074e-02	   3.2760360e-02	
   3.0385709e+00	  -1.6798150e-01	   3.2617763e-02	   3.5618932e-02	   3.2595438e-02	   3.2789733e-02	   3.2354873e-02	
   3.0902592e+00	  -1.6688022e-01	   3.2388526e-02	   3.5787349e-02	   3.2302669e-02	   3.2567746e-02	   3.1894938e-02	
   3.1419476e+00	  -1.6577685e-01	   3.2226223e-02	   3.5659120e-02	   3.2144191e-02	   3.2414802e-02	   3.1429419e-02	
   3.2109347e+00	  -1.6455631e-01	   3.2160798e-02	   3.5117026e-02	   3.2155979e-02	   3.2373613e-02	   3.0868763e-02	
   3.2799218e+00	  -1.6384224e-01	   3.2302223e-02	   3.4297170e-02	   3.2401568e-02	   3.2543921e-02	   3.0441124e-02	
   3.3489089e+00	  -1.6369678e-01	   3.2643430e-02	   3.3378929e-02	   3.2809636e-02	   3.2887613e-02	   3.0178976e-02	
   3.4178960e+00	  -1.6401755e-01	   3.3131482e-02	   3.2535855e-02	   3.3280664e-02	   3.3310290e-02	   3.0076997e-02	
   3.4868830e+00	  -1.6458381e-01	   3.3675759e-02	   3.1904221e-02	   3.3714296e-02	   3.3690569e-02	   3.0100964e-02	
   3.5589653e+00	  -1.6517999e-01	   3.4190290e-02	   3.1565666e-02	   3.4047560e-02	   3.3926788e-02	   3.0207897e-02	
   3.6186837e+00	  -1.6552990e-01	   3.4499833e-02	   3.1571847e-02	   3.4196865e-02	   3.3943184e-02	   3.0322284e-02	
   3.6784021e+00	  -1.6568886e-01	   3.4657019e-02	   3.1826741e-02	   3.4233390e-02	   3.3795683e-02	   3.0434759e-02	
   3.7381205e+00	  -1.6566168e-01	   3.4644662e-02	   3.2288277e-02	   3.4179644e-02	   3.3519257e-02	   3.0532069e-02	
   3.7978389e+00	  -1.6550646e-01	   3.4477452e-02	   3.2891841e-02	   3.4070152e-02	   3.3174644e-02	   3.0611072e-02	
   3.8575572e+00	  -1.6530598e-01	   3.4195086e-02	   3.3555844e-02	   3.3942265e-02	   3.2834838e-02	   3.0676189e-02	
   3.9315366e+00	  -1.6511343e-01	   3.3773624e-02	   3.4328528e-02	   3.3805421e-02	   3.2522367e-02	   3.0750745e-02	
   4.0055160e+00	  -1.6507100e-01	   3.3380709e-02	   3.4898837e-02	   3.3729012e-02	   3.2415230e-02	   3.0832933e-02	
   4.0794953e+00	  -1.6519336e-01	   3.3118660e-02	   3.5148212e-02	   3.3724483e-02	   3.2543654e-02	   3.0932306e-02	
   4.1534747e+00	  -1.6541275e-01	   3.3050103e-02	   3.5027745e-02	   3.3777129e-02	   3.2867075e-02	   3.1047803e-02	
   4.2274541e+00	  -1.6561320e-01	   3.3182705e-02	   3.4574415e-02	   3.3856774e-02	   3.3288918e-02	   3.1167672e-02	
   4.3160646e+00	  -1.6567796e-01	   3.3535900e-02	   3.3766608e-02	   3.3944710e-02	   3.3756274e-02	   3.1291098e-02	
   4.4046752e+00	  -1.6546789e-01	   3.3970507e-02	   3.2939216e-02	   3.3993054e-02	   3.4022087e-02	   3.1364414e-02	
   4.4932858e+00	  -1.6502991e-01	   3.4330583e-02	   3.2388970e-02	   3.3997081e-02	   3.4001691e-02	   3.1368174e-02	
   4.5818964e+00	  -1.6453030e-01	   3.4501275e-02	   3.2318376e-02	   3.3978290e-02	   3.3729425e-02	   3.1300835e-02	
   4.6705069e+00	  -1.6417042e-01	   3.4450235e-02	   3.2755797e-02	   3.3968150e-02	   3.3340293e-02	   3.1178740e-02	
   4.7666583e+00	  -1.6408680e-01	   3.4210436e-02	   3.3615081e-02	   3.3991624e-02	   3.2986784e-02	   3.1017121e-02	
   4.8628096e+00	  -1.6431751e-01	   3.3916773e-02	   3.4526072e-02	   3.4052716e-02	   3.2870047e-02	   3.0863122e-02	
   4.9589609e+00	  -1.6469296e-01	   3.3719627e-02	   3.5115144e-02	   3.4129609e-02	   3.3041942e-02	   3.0750939e-02	
   5.0551122e+00	  -1.6497437e-01	   3.3712016e-02	   3.5153588e-02	   3.4193169e-02	   3.3418349e-02	   3.0704486e-02	
   5.1512636e+00	  -1.6498966e-01	   3.3889758e-02	   3.4663758e-02	   3.4225862e-02	   3.3825056e-02	   3.0735060e-02	
   5.2474149e+00	  -1.6473913e-01	   3.4157497e-02	   3.3918098e-02	   3.4232453e-02	   3.4086495e-02	   3.0840225e-02	
   5.3435662e+00	  -1.6434484e-01	   3.4406574e-02	   3.3236677e-02	   3.4230148e-02	   3.4114007e-02	   3.1001577e-02	
   5.4397175e+00	  -1.6399005e-01	   3.4536277e-02	   3.2903677e-02	   3.4232142e-02	   3.3925181e-02	   3.1186964e-02	
   5.5490236e+00	  -1.6382455e-01	   3.4486753e-02	   3.3102423e-02	   3.4243737e-02	   3.3585349e-02	   3.1372226e-02	
   5.6583297e+00	  -1.6394659e-01	   3.4280703e-02	   3.3774233e-02	   3.4254070e-02	   3.3304319e-02	   3.1471643e-02	
   5.7676358e+00	  -1.6420684e-01	   3.4051821e-02	   3.4532063e-02	   3.4243009e-02	   3.3238292e-02	   3.1448221e-02	
   5.8769419e+00	  -1.6438011e-01	   3.3934058e-02	   3.4974316e-02	   3.4205054e-02	   3.3414796e-02	   3.1311227e-02	
   5.9862480e+00	  -1.6432223e-01	   3.3990783e-02	   3.4905164e-02	   3.4163700e-02	   3.3727051e-02	   3.1119042e-02	
   6.0955541e+00	  -1.6405906e-01	   3.4187634e-02	   3.4421761e-02	   3.4159550e-02	   3.4005957e-02	   3.0957115e-02	
   6.2048602e+00	  -1.6375522e-01	   3.4418745e-02	   3.3835192e-02	   3.4219878e-02	   3.4118498e-02	   3.0898593e-02	
   6.3141663e+00	  -1.6358942e-01	   3.4569445e-02	   3.3478188e-02	   3.4332506e-02	   3.4034320e-02	   3.0967543e-02	
   6.4234724e+00	  -1.6363100e-01	   3.4577403e-02	   3.3520885e-02	   3.4445179e-02	   3.3828111e-02	   3.1126063e-02	
   6.5327785e+00	  -1.6380271e-01	   3.4459261e-02	   3.3897211e-02	   3.4494470e-02	   3.3625980e-02	   3.1294185e-02	
   6.6420846e+00	  -1.6394967e-01	   3.4292602e-02	   3.4371883e-02	   3.4447299e-02	   3.3532773e-02	   3.1392518e-02	
   6.7536112e+00	  -1.6395419e-01	   3.4166926e-02	   3.4694760e-02	   3.4324071e-02	   3.3583909e-02	   3.1382839e-02	
   6.8651377e+00	  -1.6381117e-01	   3.4145866e-02	   3.4713861e-02	   3.4197822e-02	   3.3737786e-02	   3.1284819e-02	
   6.9766642e+00	  -1.6363706e-01	   3.4224128e-02	   3.4482257e-02	   3.4147230e-02	   3.3902199e-02	   3.1168367e-02	
   7.0881908e+00	  -1.6353790e-01	   3.4354197e-02	   3.4149535e-02	   3.4200856e-02	   3.4001747e-02	   3.1097769e-02	
   7.1997173e+00	  -1.6355704e-01	   3.4469240e-02	   3.3894402e-02	   3.4326750e-02	   3.4000790e-02	   3.1104759e-02	
   7.3215834e+00	  -1.6366917e-01	   3.4516500e-02	   3.3844683e-02	   3.4462392e-02	   3.3899698e-02	   3.1182960e-02	
   7.4434496e+00	  -1.6375018e-01	   3.4467025e-02	   3.4024533e-02	   3.4500495e-02	   3.3765057e-02	   3.1267772e-02	
   7.5653157e+00	  -1.6371464e-01	   3.4364663e-02	   3.4295038e-02	   3.4419100e-02	   3.3672216e-02	   3.1294957e-02	
   7.6871819e+00	  -1.6360172e-01	   3.4277855e-02	   3.4488304e-02	   3.4288941e-02	   3.3663015e-02	   3.1248188e-02	
   7.8090481e+00	  -1.6352151e-01	   3.4242404e-02	   3.4528278e-02	   3.4197927e-02	   3.3731921e-02	   3.1165718e-02	
   7.9309142e+00	  -1.6353684e-01	   3.4269051e-02	   3.4406769e-02	   3.4200329e-02	   3.3834182e-02	   3.1100422e-02	
   8.0528050e+00	  -1.6363047e-01	   3.4337396e-02	   3.4190359e-02	   3.4285935e-02	   3.3910382e-02	   3.1088844e-02	
   8.1746957e+00	  -1.6371687e-01	   3.4402756e-02	   3.3993175e-02	   3.4382851e-02	   3.3917308e-02	   3.1128616e-02	
   8.2965865e+00	  -1.6371451e-01	   3.4424816e-02	   3.3914043e-02	   3.4413549e-02	   3.3846947e-02	   3.1182968e-02	
   8.4184772e+00	  -1.6362363e-01	   3.4390233e-02	   3.3988220e-02	   3.4354670e-02	   3.3731023e-02	   3.1209375e-02	
   8.5403680e+00	  -1.6353056e-01	   3.4316582e-02	   3.4170620e-02	   3.4250350e-02	   3.3627642e-02	   3.1188165e-02	
   8.6767338e+00	  -1.6353483e-01	   3.4233346e-02	   3.4370776e-02	   3.4167321e-02	   3.3590514e-02	   3.1124067e-02	
   8.8130996e+00	  -1.6366563e-01	   3.4193701e-02	   3.4425382e-02	   3.4171464e-02	   3.3653826e-02	   3.1054512e-02	
   8.9494653e+00	  -1.6381107e-01	   3.4214302e-02	   3.4276254e-02	   3.4238175e-02	   3.3765088e-02	   3.1013387e-02	
   9.0858311e+00	  -1.6383739e-01	   3.4270490e-02	   3.4008930e-02	   3.4290976e-02	   3.3830909e-02	   3.1009392e-02	
   9.2221969e+00	  -1.6372354e-01	   3.4312017e-02	   3.3805265e-02	   3.4272481e-02	   3.3784358e-02	   3.1027396e-02	
   9.3585627e+00	  -1.6358976e-01	   3.4297168e-02	   3.3812543e-02	   3.4192603e-02	   3.3639657e-02	   3.1043990e-02	
   9.4949285e+00	  -1.6358582e-01	   3.4222620e-02	   3.4023416e-02	   3.4112640e-02	   3.3488098e-02	   3.1041763e-02	
   9.6249159e+00	  -1.6371776e-01	   3.4136514e-02	   3.4239001e-02	   3.4083368e-02	   3.3431996e-02	   3.1017319e-02	
   9.7286088e+00	  -1.6385965e-01	   3.4085108e-02	   3.4319036e-02	   3.4092657e-02	   3.3466164e-02	   3.0983928e-02	
   9.8323016e+00	  -1.6395443e-01	   3.4065984e-02	   3.4268460e-02	   3.4110722e-02	   3.3544821e-02	   3.0944135e-02	
   9.9359945e+00	  -1.6396622e-01	   3.4078500e-02	   3.4113260e-02	   3.4119030e-02	   3.3623470e-02	   3.0905581e-02	
   1.0039687e+01	  -1.6390821e-01	   3.4109213e-02	   3.3922988e-02	   3.4109727e-02	   3.3662186e-02	   3.0875982e-02	
   1.0162416e+01	  -1.6381841e-01	   3.4141128e-02	   3.3759912e-02	   3.4082122e-02	   3.3633482e-02	   3.0858895e-02	
   1.0285144e+01	  -1.6377454e-01	   3.4145944e-02	   3.3723070e-02	   3.4050373e-02	   3.3542711e-02	   3.0859212e-02	
   1.0407873e+01	  -1.6380916e-01	   3.4115276e-02	   3.3804090e-02	   3.4025493e-02	   3.3436351e-02	   3.0866778e-02	
   1.0530601e+01	  -1.6389986e-01	   3.4059589e-02	   3.3932567e-02	   3.4008652e-02	   3.3362836e-02	   3.0867828e-02	
   1.0670285e+01	  -1.6400190e-01	   3.3994664e-02	   3.4027728e-02	   3.3991126e-02	   3.3347469e-02	   3.0849257e-02	
   1.0809969e+01	  -1.6404983e-01	   3.3953310e-02	   3.4012359e-02	   3.3968562e-02	   3.3386240e-02	   3.0811384e-02	
   1.0949652e+01	  -1.6403774e-01	   3.3944737e-02	   3.3903657e-02	   3.3941995e-02	   3.3432359e-02	   3.0767511e-02	
   1.1089336e+01	  -1.6400402e-01	   3.3957289e-02	   3.3773989e-02	   3.3918699e-02	   3.3442807e-02	   3.0733696e-02	
   1.1242565e+01	  -1.6399357e-01	   3.3970824e-02	   3.3689289e-02	   3.3903198e-02	   3.3396875e-02	   3.0717722e-02	
   1.1395794e+01	  -1.6403709e-01	   3.3958204e-02	   3.3706330e-02	   3.3895711e-02	   3.3314811e-02	   3.0719048e-02	
   1.1549023e+01	  -1.6410983e-01	   3.3913718e-02	   3.3786656e-02	   3.3883385e-02	   3.3249764e-02	   3.0718544e-02	
   1.1702252e+01	  -1.6415781e-01	   3.3858618e-02	   3.3840390e-02	   3.3855206e-02	   3.3239775e-02	   3.0698481e-02	
   1.1855481e+01	  -1.6415522e-01	   3.3824085e-02	   3.3806328e-02	   3.3816314e-02	   3.3274718e-02	   3.0659395e-02	
   1.2038726e+01	  -1.6412755e-01	   3.3825101e-02	   3.3686488e-02	   3.3782606e-02	   3.3307789e-02	   3.0615128e-02	
   1.2221971e+01	  -1.6413753e-01	   3.3848548e-02	   3.3588786e-02	   3.3780044e-02	   3.3277529e-02	   3.0599649e-02	
   1.2405216e+01	  -1.6419941e-01	   3.3847724e-02	   3.3597775e-02	   3.3791855e-02	   3.3196388e-02	   3.0610571e-02	
   1.2588462e+01	  -1.6425737e-01	   3.3802510e-02	   3.3682214e-02	   3.3780702e-02	   3.3134197e-02	   3.0616003e-02	
   1.2771707e+01	  -1.6426099e-01	   3.3742289e-02	   3.3734485e-02	   3.3735055e-02	   3.3141294e-02	   3.0590716e-02	
   1.2987974e+01	  -1.6422951e-01	   3.3714628e-02	   3.3676622e-02	   3.3684366e-02	   3.3199062e-02	   3.0540379e-02	
   1.3204241e+01	  -1.6423527e-01	   3.3747734e-02	   3.3551293e-02	   3.3685937e-02	   3.3218402e-02	   3.0513858e-02	
   1.3420508e+01	  -1.6429200e-01	   3.3783854e-02	   3.3498905e-02	   3.3723391e-02	   3.3155972e-02	   3.0530744e-02	
   1.3636775e+01	  -1.6432948e-01	   3.3760041e-02	   3.3570942e-02	   3.3727183e-02	   3.3076640e-02	   3.0554861e-02	
   1.3853042e+01	  -1.6430750e-01	   3.3690689e-02	   3.3670972e-02	   3.3673254e-02	   3.3070421e-02	   3.0542375e-02	
   1.4084649e+01	  -1.6427840e-01	   3.3654045e-02	   3.3667671e-02	   3.3622809e-02	   3.3140743e-02	   3.0498648e-02	
   1.4316256e+01	  -1.6430504e-01	   3.3700436e-02	   3.3548091e-02	   3.3647313e-02	   3.3189521e-02	   3.0477169e-02	
   1.4547862e+01	  -1.6434884e-01	   3.3765787e-02	   3.3459428e-02	   3.3708885e-02	   3.3145671e-02	   3.0503328e-02	
   1.4779469e+01	  -1.6433575e-01	   3.3756665e-02	   3.3520134e-02	   3.3712532e-02	   3.3064838e-02	   3.0538730e-02	
   1.5011076e+01	  -1.6428726e-01	   3.3680408e-02	   3.3662800e-02	   3.3649325e-02	   3.3056222e-02	   3.0535802e-02	
   1.5242682e+01	  -1.6428878e-01	   3.3642974e-02	   3.3705826e-02	   3.3614909e-02	   3.3136979e-02	   3.0502750e-02	
   1.5474289e+01	  -1.6434036e-01	   3.3705875e-02	   3.3584850e-02	   3.3667712e-02	   3.3206725e-02	   3.0489695e-02	
   1.5705896e+01	  -1.6434629e-01	   3.3794601e-02	   3.3454740e-02	   3.3738204e-02	   3.3178370e-02	   3.0519485e-02	
   1.5937503e+01	  -1.6427645e-01	   3.3793692e-02	   3.3504034e-02	   3.3730385e-02	   3.3095056e-02	   3.0559199e-02	
   1.6169109e+01	  -1.6423208e-01	   3.3708075e-02	   3.3695834e-02	   3.3665898e-02	   3.3077069e-02	   3.0566343e-02	
   1.6400716e+01	  -1.6428550e-01	   3.3664986e-02	   3.3788301e-02	   3.3652287e-02	   3.3163136e-02	   3.0543430e-02	
   1.6632323e+01	  -1.6434629e-01	   3.3741211e-02	   3.3649876e-02	   3.3721904e-02	   3.3254010e-02	   3.0531308e-02	
   1.6863929e+01	  -1.6429337e-01	   3.3849592e-02	   3.3462568e-02	   3.3784490e-02	   3.3239229e-02	   3.0555949e-02	
   1.7048746e+01	  -1.6419650e-01	   3.3857843e-02	   3.3483145e-02	   3.3768659e-02	   3.3158851e-02	   3.0591715e-02	
   1.7233563e+01	  -1.6417139e-01	   3.3779811e-02	   3.3682489e-02	   3.3718667e-02	   3.3110919e-02	   3.0613451e-02	
   1.7418380e+01	  -1.6425184e-01	   3.3706598e-02	   3.3863269e-02	   3.3703534e-02	   3.3155095e-02	   3.0607926e-02	
   1.7603197e+01	  -1.6433061e-01	   3.3728700e-02	   3.3826957e-02	   3.3746453e-02	   3.3255178e-02	   3.0586755e-02	
   1.7788014e+01	  -1.6429132e-01	   3.3833379e-02	   3.3606481e-02	   3.3800294e-02	   3.3314371e-02	   3.0576896e-02	
   1.7973979e+01	  -1.6416134e-01	   3.3914058e-02	   3.3448039e-02	   3.3810240e-02	   3.3275828e-02	   3.0596673e-02	
   1.8159945e+01	  -1.6409705e-01	   3.3887279e-02	   3.3548607e-02	   3.3780604e-02	   3.3186062e-02	   3.0636700e-02	
   1.8345910e+01	  -1.6418013e-01	   3.3788394e-02	   3.3816829e-02	   3.3761503e-02	   3.3148629e-02	   3.0664343e-02	
   1.8500543e+01	  -1.6429061e-01	   3.3737097e-02	   3.3952805e-02	   3.3777182e-02	   3.3201107e-02	   3.0657160e-02	
   1.8655175e+01	  -1.6430917e-01	   3.3773500e-02	   3.3865994e-02	   3.3805481e-02	   3.3293523e-02	   3.0627798e-02	
   1.8809807e+01	  -1.6420850e-01	   3.3869848e-02	   3.3635168e-02	   3.3819957e-02	   3.3352711e-02	   3.0604115e-02	
   1.8964440e+01	  -1.6408821e-01	   3.3943942e-02	   3.3474159e-02	   3.3816373e-02	   3.3332845e-02	   3.0613096e-02	
   1.9119072e+01	  -1.6406980e-01	   3.3934401e-02	   3.3533033e-02	   3.3813036e-02	   3.3254977e-02	   3.0654622e-02	
   1.9277326e+01	  -1.6417253e-01	   3.3854888e-02	   3.3764875e-02	   3.3823637e-02	   3.3189063e-02	   3.0698186e-02	
   1.9435580e+01	  -1.6428121e-01	   3.3782970e-02	   3.3955609e-02	   3.3836608e-02	   3.3197899e-02	   3.0704936e-02	
   1.9593834e+01	  -1.6427692e-01	   3.3788579e-02	   3.3933019e-02	   3.3832448e-02	   3.3277263e-02	   3.0668702e-02	
   1.9752088e+01	  -1.6415559e-01	   3.3865645e-02	   3.3724160e-02	   3.3813023e-02	   3.3358775e-02	   3.0624471e-02	
   1.9910342e+01	  -1.6405803e-01	   3.3947175e-02	   3.3533223e-02	   3.3809236e-02	   3.3375077e-02	   3.0618897e-02	
   2.0071300e+01	  -1.6407439e-01	   3.3958105e-02	   3.3532543e-02	   3.3837964e-02	   3.3311905e-02	   3.0662949e-02	
   2.0191064e+01	  -1.6415454e-01	   3.3909080e-02	   3.3672908e-02	   3.3869696e-02	   3.3242522e-02	   3.0707204e-02	
   2.0310828e+01	  -1.6422824e-01	   3.3847334e-02	   3.3840030e-02	   3.3884004e-02	   3.3203268e-02	   3.0728899e-02	
   2.0430592e+01	  -1.6424422e-01	   3.3811659e-02	   3.3935325e-02	   3.3866358e-02	   3.3218293e-02	   3.0714965e-02	
   2.0550356e+01	  -1.6419530e-01	   3.3820621e-02	   3.3911172e-02	   3.3826222e-02	   3.3275875e-02	   3.0676524e-02	
   2.0670121e+01	  -1.6412564e-01	   3.3864489e-02	   3.3795541e-02	   3.3793883e-02	   3.3339471e-02	   3.0640621e-02	
   2.0804452e+01	  -1.6408942e-01	   3.3918934e-02	   3.3652032e-02	   3.3799632e-02	   3.3374849e-02	   3.0631533e-02	
   2.0938784e+01	  -1.6412102e-01	   3.3943517e-02	   3.3585870e-02	   3.3849262e-02	   3.3354317e-02	   3.0660062e-02	
   2.1073116e+01	  -1.6418233e-01	   3.3925968e-02	   3.3632353e-02	   3.3902523e-02	   3.3296294e-02	   3.0702453e-02	
   2.1207447e+01	  -1.6421207e-01	   3.3883643e-02	   3.3750829e-02	   3.3911644e-02	   3.3241850e-02	   3.0725513e-02	
   2.1341779e+01	  -1.6418527e-01	   3.3847969e-02	   3.3858515e-02	   3.3865003e-02	   3.3226817e-02	   3.0712937e-02	
   2.1498484e+01	  -1.6413830e-01	   3.3842179e-02	   3.3883555e-02	   3.3803068e-02	   3.3261696e-02	   3.0676899e-02	
   2.1655190e+01	  -1.6412353e-01	   3.3866194e-02	   3.3812010e-02	   3.3786248e-02	   3.3316918e-02	   3.0649996e-02	
   2.1811895e+01	  -1.6414641e-01	   3.3897118e-02	   3.3707602e-02	   3.3822041e-02	   3.3350594e-02	   3.0649566e-02	
   2.1968601e+01	  -1.6417501e-01	   3.3913727e-02	   3.3643654e-02	   3.3871645e-02	   3.3342115e-02	   3.0669138e-02	
   2.2154791e+01	  -1.6418063e-01	   3.3905886e-02	   3.3663557e-02	   3.3890421e-02	   3.3296160e-02	   3.0691361e-02	
   2.2340980e+01	  -1.6416325e-01	   3.3881096e-02	   3.3745258e-02	   3.3860941e-02	   3.3254811e-02	   3.0695024e-02	
   2.2527170e+01	  -1.6415416e-01	   3.3861153e-02	   3.3808292e-02	   3.3821776e-02	   3.3251118e-02	   3.0681186e-02	
   2.2713360e+01	  -1.6416454e-01	   3.3858562e-02	   3.3801012e-02	   3.3810521e-02	   3.3279912e-02	   3.0664306e-02	
   2.2927586e+01	  -1.6418255e-01	   3.3871942e-02	   3.3733827e-02	   3.3831106e-02	   3.3310594e-02	   3.0656802e-02	
   2.3141812e+01	  -1.6418516e-01	   3.3883946e-02	   3.3680706e-02	   3.3851479e-02	   3.3308121e-02	   3.0661591e-02	
   2.3356038e+01	  -1.6417658e-01	   3.3881396e-02	   3.3688413e-02	   3.3847541e-02	   3.3279016e-02	   3.0668359e-02	
   2.3570264e+01	  -1.6417344e-01	   3.3866666e-02	   3.3732712e-02	   3.3827707e-02	   3.3254630e-02	   3.0667829e-02	
   2.3857298e+01	  -1.6418772e-01	   3.3852162e-02	   3.3757424e-02	   3.3813627e-02	   3.3257721e-02	   3.0657612e-02	
   2.4144331e+01	  -1.6420097e-01	   3.3852297e-02	   3.3727681e-02	   3.3817629e-02	   3.3275447e-02	   3.0647933e-02	
   2.4431364e+01	  -1.6420084e-01	   3.3857396e-02	   3.3692777e-02	   3.3822134e-02	   3.3275275e-02	   3.0645217e-02	
   2.4718397e+01	  -1.6419797e-01	   3.3854836e-02	   3.3692158e-02	   3.3816415e-02	   3.3257797e-02	   3.0645681e-02	
   2.5153678e+01	  -1.6420711e-01	   3.3842087e-02	   3.3711471e-02	   3.3804427e-02	   3.3244035e-02	   3.0640809e-02	
   2.5588959e+01	  -1.6421798e-01	   3.3834921e-02	   3.3706638e-02	   3.3799478e-02	   3.3246935e-02	   3.0632706e-02	
   2.6024240e+01	  -1.6422152e-01	   3.3834156e-02	   3.3688836e-02	   3.3797770e-02	   3.3246608e-02	   3.0627653e-02	
   2.6459521e+01	  -1.6422358e-01	   3.3831595e-02	   3.3684660e-02	   3.3793962e-02	   3.3238580e-02	   3.0625533e-02	
   2.6812285e+01	  -1.6422746e-01	   3.3827791e-02	   3.3687678e-02	   3.3790711e-02	   3.3234865e-02	   3.0623471e-02	
   2.7165049e+01	  -1.6423021e-01	   3.3825574e-02	   3.3686747e-02	   3.3788837e-02	   3.3234061e-02	   3.0621361e-02	
   2.7517814e+01	  -1.6423174e-01	   3.3824651e-02	   3.3684576e-02	   3.3787816e-02	   3.3233457e-02	   3.0619994e-02	
   2.8141374e+01	  -1.6423336e-01	   3.3823883e-02	   3.3682987e-02	   3.3786887e-02	   3.3232260e-02	   3.0618928e-02	
   2.8764933e+01	  -1.6423390e-01	   3.3824019e-02	   3.3683665e-02	   3.3787083e-02	   3.3232184e-02	   3.0619066e-02	
   2.9388493e+01	  -1.6423264e-01	   3.3825122e-02	   3.3684811e-02	   3.3788285e-02	   3.3233398e-02	   3.0620020e-02	
   3.0012053e+01	  -1.6423071e-01	   3.3827195e-02	   3.3686495e-02	   3.3790391e-02	   3.3235356e-02	   3.0621785e-02	
   3.0973730e+01	  -1.6422811e-01	   3.3831283e-02	   3.3690361e-02	   3.3794623e-02	   3.3239126e-02	   3.0625362e-02	
   3.1750211e+01	  -1.6422596e-01	   3.3834788e-02	   3.3693691e-02	   3.3798316e-02	   3.3242415e-02	   3.0628423e-02	
   3.2526693e+01	  -1.6422393e-01	   3.3837954e-02	   3.3696556e-02	   3.3801676e-02	   3.3245336e-02	   3.0631149e-02	
   3.3303174e+01	  -1.6422239e-01	   3.3840478e-02	   3.3698791e-02	   3.3804401e-02	   3.3247558e-02	   3.0633283e-02	
   3.4079655e+01	  -1.6422118e-01	   3.3842152e-02	   3.3700197e-02	   3.3806280e-02	   3.3248906e-02	   3.0634594e-02	
   3.5000000e+01	  -1.6422157e-01	   3.3843274e-02	   3.3701045e-02	   3.3807618e-02	   3.3249650e-02	   3.0635276e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/PSet_SecDis.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   7.4320108e-19	   1.9041024e-19	  -2.5211589e-19	  -2.9380754e-19	  -4.0386248e-19	  -2.0681960e-19	
   2.0000000e-06	  -9.2654960e-20	  -7.8149413e-19	  -1.6038492e-19	   6.4654855e-19	   3.4304534e-20	   2.2370352e-19	
   3.0000000e-06	  -2.0838434e-19	   3.1393314e-19	   5.3106478e-19	   6.8091873e-22	  -4.6976110e-19	  -1.6791265e-19	
   1.3000000e-05	  -4.1967940e-19	   3.4610495e-18	  -9.8014022e-19	   1.9249459e-18	   2.0589855e-18	   1.0725577e-18	
   2.3000000e-05	  -6.4947905e-19	  -5.9280294e-18	   1.7386043e-19	  -2.7362755e-18	   4.4093582e-19	  -1.2316769e-18	
   3.3000000e-05	  -1.2730448e-18	  -5.9897921e-18	   2.5320008e-18	   3.2011951e-18	   3.8142581e-18	   9.2710178e-19	
   1.3300000e-04	   2.1311905e-18	  -1.3533270e-17	   1.3018556e-17	   4.9116131e-18	  -8.5293315e-17	   2.1326979e-18	
   2.3300000e-04	   1.8093319e-17	   8.8804141e-19	  -3.5325200e-17	   1.9628022e-17	   2.8801406e-18	  -1.9634652e-18	
   3.3300000e-04	   1.2197607e-17	   6.8134108e-17	   1.3739729e-17	  -5.8184939e-18	   1.5220548e-17	  -8.7101794e-19	
   1.3330000e-03	  -1.0697110e-16	   1.7828184e-16	  -1.6826711e-17	  -7.9722856e-17	   1.4403306e-16	  -9.5731970e-17	
   2.3330000e-03	   2.5714216e-17	  -1.4439069e-16	  -5.8376729e-17	   3.3935100e-17	   2.9758891e-16	   6.8965311e-17	
   3.3330000e-03	   1.7649055e-16	  -2.9934444e-17	   1.2470225e-17	   2.6681443e-17	  -1.6906152e-16	   1.5491373e-16	
   1.3333000e-02	  -1.6909963e-16	   2.2884827e-16	  -3.4011008e-16	  -1.3589114e-15	   2.5747777e-15	  -7.1649955e-17	
   2.3333000e-02	  -2.1823188e-16	  -6.5064232e-16	   4.9977709e-17	   5.5649552e-16	   2.7569571e-17	  -1.9120647e-16	
   3.3333000e-02	   2.4158091e-16	   1.4950822e-16	  -1.7802343e-16	  -1.9796907e-16	   3.9963541e-16	  -6.5896698e-16	
   1.3333300e-01	  -1.8103178e-15	  -2.2432106e-15	   2.2853784e-15	   5.8993350e-16	   5.7212331e-16	   1.1562397e-15	
   2.3333300e-01	   3.6178705e-16	  -6.3915411e-16	   1.8925199e-15	  -2.1322278e-16	  -2.6972731e-15	   1.4970301e-15	
   3.3333300e-01	   1.4294958e-15	  -3.6855183e-15	  -3.5570994e-17	   8.5131993e-16	   1.5838675e-15	   3.6498890e-16	
   1.0000000e+00	   6.6791545e-16	   7.0353425e-16	  -1.0509393e-15	   1.6546858e-15	  -9.3189515e-16	  -7.0622659e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -4.8848966e-14	  -4.8849284e-14	  -4.8849766e-14	  -4.8849441e-14	  -2.4425090e-14	  -2.4425113e-14	
   1.0000020e+00	  -4.8829032e-14	  -4.8843287e-14	  -4.8842102e-14	  -4.8836226e-14	  -2.4422083e-14	  -2.4419720e-14	
   1.0000030e+00	  -4.8846775e-14	  -4.8849209e-14	  -4.8848551e-14	  -4.8848110e-14	  -2.4424986e-14	  -2.4424586e-14	
   1.0000130e+00	  -4.8850177e-14	  -4.8849935e-14	  -4.8852043e-14	  -4.8853867e-14	  -2.4421344e-14	  -2.4423834e-14	
   1.0000230e+00	  -4.8848039e-14	  -4.8847267e-14	  -4.8847172e-14	  -4.8848415e-14	  -2.4423470e-14	  -2.4423072e-14	
   1.0000330e+00	  -4.8848272e-14	  -4.8849979e-14	  -4.8847608e-14	  -4.8843091e-14	  -2.4426729e-14	  -2.4423740e-14	
   1.0001330e+00	  -2.5591833e-14	  -4.8864279e-14	  -4.8881148e-14	  -4.8833593e-14	  -2.4393420e-14	  -2.4420243e-14	
   1.0002330e+00	  -2.5577776e-14	  -4.8783377e-14	  -4.8802186e-14	  -4.8840109e-14	  -2.4417437e-14	  -2.4422983e-14	
   1.0003330e+00	  -2.4858082e-14	  -4.8831131e-14	  -4.8830346e-14	  -4.8835707e-14	  -2.4476739e-14	  -2.4428702e-14	
   1.0010000e+00	  -1.1743087e-14	  -3.1545772e-14	  -3.2223470e-14	  -2.2388074e-14	  -1.1314036e-14	  -1.3436847e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.7024239e-06	  -2.4424783e-14	  -2.4424325e-14	  -2.4425124e-14	  -2.4424558e-14	  -2.4424811e-14	
   1.0010020e+00	  -3.3993966e-06	  -2.3715498e-14	  -2.3569241e-14	  -2.4418643e-14	  -2.4422663e-14	  -2.4420710e-14	
   1.0010030e+00	  -5.0908193e-06	  -2.2887721e-14	  -2.2570394e-14	  -2.4423860e-14	  -2.4424594e-14	  -2.4424029e-14	
   1.0010130e+00	  -2.1539503e-05	   2.8210129e-12	   3.3950277e-12	  -2.4424257e-14	  -2.4423924e-14	  -2.4425828e-14	
   1.0010230e+00	  -3.7472991e-05	   1.4158453e-11	   1.7044484e-11	  -2.4100587e-14	  -2.4335714e-14	  -2.4388176e-14	
   1.0010330e+00	  -5.2897738e-05	   4.2656714e-11	   5.1355641e-11	  -2.3403649e-14	  -2.4165512e-14	  -2.4302001e-14	
   1.0011330e+00	  -1.7313179e-04	   2.1518575e-08	   2.5662668e-08	   3.9808487e-11	   1.1011780e-11	   4.9819805e-12	
   1.0012330e+00	  -2.6342566e-04	   9.9341261e-08	   1.1815100e-07	   2.6624384e-10	   7.5128457e-11	   3.3462134e-11	
   1.0013330e+00	  -3.3105970e-04	   2.7808769e-07	   3.2987099e-07	   1.0168363e-09	   2.9224144e-10	   1.2812397e-10	
   1.0015797e+00	  -4.4506295e-04	   1.4145634e-06	   1.6663611e-06	   1.0263868e-08	   3.0893319e-09	   1.3320828e-09	
   1.0018264e+00	  -5.0675713e-04	   4.0172389e-06	   4.7064012e-06	   4.3682142e-08	   1.3576059e-08	   5.7704501e-09	
   1.0020000e+00	  -5.3766831e-04	   7.0989044e-06	   8.2842645e-06	   9.9338236e-08	   3.1624062e-08	   1.3298599e-08	
   1.0020000e+00	  -5.3766831e-04	   7.0989038e-06	   8.2842641e-06	   9.9338868e-08	   3.1624959e-08	   1.3298455e-08	
   1.0020010e+00	  -5.3951146e-04	   7.1194598e-06	   8.3081135e-06	   9.9720939e-08	   3.1748908e-08	   1.3349731e-08	
   1.0020020e+00	  -5.4134916e-04	   7.1400566e-06	   8.3320098e-06	   1.0010424e-07	   3.1873270e-08	   1.3401179e-08	
   1.0020030e+00	  -5.4318132e-04	   7.1606951e-06	   8.3559532e-06	   1.0048891e-07	   3.1998058e-08	   1.3452826e-08	
   1.0020130e+00	  -5.6103767e-04	   7.3707102e-06	   8.5995398e-06	   1.0444621e-07	   3.3284045e-08	   1.3988918e-08	
   1.0020230e+00	  -5.7837969e-04	   7.5848810e-06	   8.8478820e-06	   1.0853281e-07	   3.4613521e-08	   1.4542852e-08	
   1.0020330e+00	  -5.9521435e-04	   7.8033260e-06	   9.1011133e-06	   1.1275473e-07	   3.5989000e-08	   1.5116307e-08	
   1.0021330e+00	  -7.2995284e-04	   1.0395464e-05	   1.2098793e-05	   1.6941027e-07	   5.4691963e-08	   2.2857537e-08	
   1.0022330e+00	  -8.3545509e-04	   1.3501918e-05	   1.5682674e-05	   2.4605084e-07	   8.0365960e-08	   3.3417695e-08	
   1.0023330e+00	  -9.1921830e-04	   1.7192493e-05	   1.9931272e-05	   3.4756566e-07	   1.1487685e-07	   4.7522635e-08	
   1.0025773e+00	  -1.0759129e-03	   2.8768424e-05	   3.3213882e-05	   7.2349402e-07	   2.4611993e-07	   1.0056115e-07	
   1.0028216e+00	  -1.1878660e-03	   4.4688461e-05	   5.1406211e-05	   1.3496119e-06	   4.7166345e-07	   1.9052317e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305088e-06	   7.2372168e-07	   2.8994544e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305090e-06	   7.2372248e-07	   2.8994491e-07	
   1.0030010e+00	  -1.2631549e-03	   5.9579578e-05	   6.8362534e-05	   2.0348258e-06	   7.2532892e-07	   2.9057737e-07	
   1.0030020e+00	  -1.2652356e-03	   5.9670124e-05	   6.8465539e-05	   2.0391497e-06	   7.2693819e-07	   2.9121093e-07	
   1.0030030e+00	  -1.2673108e-03	   5.9760763e-05	   6.8568649e-05	   2.0434800e-06	   7.2855054e-07	   2.9184592e-07	
   1.0030130e+00	  -1.2876087e-03	   6.0675113e-05	   6.9608651e-05	   2.0874229e-06	   7.4492223e-07	   2.9828661e-07	
   1.0030230e+00	  -1.3074046e-03	   6.1598545e-05	   7.0658815e-05	   2.1320964e-06	   7.6158468e-07	   3.0483857e-07	
   1.0030330e+00	  -1.3267057e-03	   6.2531260e-05	   7.1719366e-05	   2.1775216e-06	   7.7854670e-07	   3.1150545e-07	
   1.0031330e+00	  -1.4871549e-03	   7.2690278e-05	   8.3254651e-05	   2.7034399e-06	   9.7716267e-07	   3.8922006e-07	
   1.0032330e+00	  -1.6195169e-03	   8.3836287e-05	   9.5892491e-05	   3.3188950e-06	   1.2125002e-06	   4.8084983e-07	
   1.0033330e+00	  -1.7312632e-03	   9.6035388e-05	   1.0970623e-04	   4.0350240e-06	   1.4897431e-06	   5.8827154e-07	
   1.0035776e+00	  -1.9604890e-03	   1.3011165e-04	   1.4822138e-04	   6.2299973e-06	   2.3571772e-06	   9.2170596e-07	
   1.0038222e+00	  -2.1505348e-03	   1.7097258e-04	   1.9429544e-04	   9.1960641e-06	   3.5610687e-06	   1.3798196e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033693e-06	   1.8108161e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033686e-06	   1.8108152e-06	
   1.0040010e+00	  -2.2859003e-03	   2.0547311e-04	   2.3312326e-04	   1.1962999e-05	   4.7104040e-06	   1.8134628e-06	
   1.0040020e+00	  -2.2883247e-03	   2.0567707e-04	   2.3335266e-04	   1.1979852e-05	   4.7174475e-06	   1.8161143e-06	
   1.0040030e+00	  -2.2907439e-03	   2.0588116e-04	   2.3358219e-04	   1.1996722e-05	   4.7244990e-06	   1.8187682e-06	
   1.0040130e+00	  -2.3144879e-03	   2.0793302e-04	   2.3588976e-04	   1.2166984e-05	   4.7957251e-06	   1.8455723e-06	
   1.0040230e+00	  -2.3377381e-03	   2.0999738e-04	   2.3821120e-04	   1.2339027e-05	   4.8677686e-06	   1.8726746e-06	
   1.0040330e+00	  -2.3605017e-03	   2.1207450e-04	   2.4054679e-04	   1.2512898e-05	   4.9406522e-06	   1.9000829e-06	
   1.0041330e+00	  -2.5562473e-03	   2.3396341e-04	   2.6514251e-04	   1.4418386e-05	   5.7470041e-06	   2.2022860e-06	
   1.0042330e+00	  -2.7246288e-03	   2.5714897e-04	   2.9117721e-04	   1.6524133e-05	   6.6474918e-06	   2.5385217e-06	
   1.0043330e+00	  -2.8730881e-03	   2.8168539e-04	   3.1871209e-04	   1.8845958e-05	   7.6508130e-06	   2.9117932e-06	
   1.0045779e+00	  -3.1948797e-03	   3.4703968e-04	   3.9199751e-04	   2.5426404e-05	   1.0542518e-05	   3.9814850e-06	
   1.0048228e+00	  -3.4807419e-03	   4.2060111e-04	   4.7441127e-04	   3.3484041e-05	   1.4164970e-05	   5.3114135e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366959e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366958e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050010e+00	  -3.6870186e-03	   4.7948152e-04	   5.4033646e-04	   4.0408279e-05	   1.7339583e-05	   6.4696370e-06	
   1.0050020e+00	  -3.6898469e-03	   4.7982488e-04	   5.4072082e-04	   4.0449629e-05	   1.7358656e-05	   6.4765824e-06	
   1.0050030e+00	  -3.6926699e-03	   4.8016839e-04	   5.4110534e-04	   4.0491010e-05	   1.7377744e-05	   6.4835331e-06	
   1.0050130e+00	  -3.7204568e-03	   4.8361597e-04	   5.4496442e-04	   4.0907475e-05	   1.7569997e-05	   6.5535220e-06	
   1.0050230e+00	  -3.7477546e-03	   4.8707773e-04	   5.4883929e-04	   4.1326970e-05	   1.7763819e-05	   6.6240627e-06	
   1.0050330e+00	  -3.7745704e-03	   4.9055395e-04	   5.5273026e-04	   4.1749566e-05	   1.7959246e-05	   6.6951681e-06	
   1.0051330e+00	  -4.0112154e-03	   5.2656851e-04	   5.9303528e-04	   4.6252455e-05	   2.0058246e-05	   7.4570158e-06	
   1.0052330e+00	  -4.2208955e-03	   5.6402008e-04	   6.3494352e-04	   5.1081162e-05	   2.2329154e-05	   8.2790586e-06	
   1.0053330e+00	  -4.4110285e-03	   6.0295122e-04	   6.7850516e-04	   5.6253948e-05	   2.4783494e-05	   9.1651757e-06	
   1.0055782e+00	  -4.8365658e-03	   7.0407251e-04	   7.9166199e-04	   7.0314561e-05	   3.1548582e-05	   1.1597873e-05	
   1.0058234e+00	  -5.2278189e-03	   8.1392181e-04	   9.1461628e-04	   8.6590680e-05	   3.9533549e-05	   1.4453731e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060010e+00	  -5.5105454e-03	   8.9907844e-04	   1.0099671e-03	   9.9907724e-05	   4.6176982e-05	   1.6819263e-05	
   1.0060020e+00	  -5.5138081e-03	   8.9957124e-04	   1.0105189e-03	   9.9986288e-05	   4.6216394e-05	   1.6833276e-05	
   1.0060030e+00	  -5.5170657e-03	   9.0006418e-04	   1.0110710e-03	   1.0006490e-04	   4.6255831e-05	   1.6847297e-05	
   1.0060130e+00	  -5.5491999e-03	   9.0500642e-04	   1.0166057e-03	   1.0085468e-04	   4.6652325e-05	   1.6988241e-05	
   1.0060230e+00	  -5.5808473e-03	   9.0996320e-04	   1.0221568e-03	   1.0164871e-04	   4.7051246e-05	   1.7130021e-05	
   1.0060330e+00	  -5.6120152e-03	   9.1493477e-04	   1.0277246e-03	   1.0244707e-04	   4.7452648e-05	   1.7272654e-05	
   1.0061330e+00	  -5.8923612e-03	   9.6592472e-04	   1.0848427e-03	   1.1081268e-04	   5.1687251e-05	   1.8774825e-05	
   1.0062330e+00	  -6.1459265e-03	   1.0183680e-03	   1.1436067e-03	   1.1962243e-04	   5.6180375e-05	   2.0365755e-05	
   1.0063330e+00	  -6.3801104e-03	   1.0722981e-03	   1.2040584e-03	   1.2889527e-04	   6.0945430e-05	   2.2049922e-05	
   1.0065784e+00	  -6.9145958e-03	   1.2102871e-03	   1.3588377e-03	   1.5346947e-04	   7.3722779e-05	   2.6553718e-05	
   1.0068238e+00	  -7.4153902e-03	   1.3569084e-03	   1.5234809e-03	   1.8092146e-04	   8.8236861e-05	   3.1650776e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834129e-05	   3.5711367e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834130e-05	   3.5711367e-05	
   1.0070010e+00	  -7.7766194e-03	   1.4682184e-03	   1.6486072e-03	   2.0267215e-04	   9.9902718e-05	   3.5735357e-05	
   1.0070020e+00	  -7.7803282e-03	   1.4688596e-03	   1.6493282e-03	   2.0279944e-04	   9.9971340e-05	   3.5759359e-05	
   1.0070030e+00	  -7.7840316e-03	   1.4695009e-03	   1.6500495e-03	   2.0292679e-04	   1.0003999e-04	   3.5783371e-05	
   1.0070130e+00	  -7.8206261e-03	   1.4759264e-03	   1.6572759e-03	   2.0420492e-04	   1.0072942e-04	   3.6024476e-05	
   1.0070230e+00	  -7.8567346e-03	   1.4823660e-03	   1.6645185e-03	   2.0548832e-04	   1.0142214e-04	   3.6266699e-05	
   1.0070330e+00	  -7.8923644e-03	   1.4888199e-03	   1.6717776e-03	   2.0677710e-04	   1.0211822e-04	   3.6510065e-05	
   1.0071330e+00	  -8.2173841e-03	   1.5545847e-03	   1.7457847e-03	   2.2013542e-04	   1.0937494e-04	   3.9044361e-05	
   1.0072330e+00	  -8.5156696e-03	   1.6217433e-03	   1.8214056e-03	   2.3403669e-04	   1.1697550e-04	   4.1695510e-05	
   1.0073330e+00	  -8.7946046e-03	   1.6903229e-03	   1.8986763e-03	   2.4849949e-04	   1.2493438e-04	   4.4468359e-05	
   1.0075786e+00	  -9.4393717e-03	   1.8641038e-03	   2.0946921e-03	   2.8619450e-04	   1.4588714e-04	   5.1755513e-05	
   1.0078241e+00	  -1.0050369e-02	   2.0460640e-03	   2.3002805e-03	   3.2730112e-04	   1.6906872e-04	   5.9798622e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059165e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059166e-05	
   1.0080010e+00	  -1.0489936e-02	   2.1822121e-03	   2.4543478e-03	   3.5914881e-04	   1.8725304e-04	   6.6095949e-05	
   1.0080020e+00	  -1.0494090e-02	   2.1829942e-03	   2.4552333e-03	   3.5933418e-04	   1.8735937e-04	   6.6132745e-05	
   1.0080030e+00	  -1.0498238e-02	   2.1837763e-03	   2.4561189e-03	   3.5951963e-04	   1.8746574e-04	   6.6169556e-05	
   1.0080130e+00	  -1.0539284e-02	   2.1916092e-03	   2.4649888e-03	   3.6137935e-04	   1.8853303e-04	   6.6538873e-05	
   1.0080230e+00	  -1.0579843e-02	   2.1994552e-03	   2.4738742e-03	   3.6324514e-04	   1.8960439e-04	   6.6909573e-05	
   1.0080330e+00	  -1.0619924e-02	   2.2073146e-03	   2.4827754e-03	   3.6511711e-04	   1.9067992e-04	   6.7281683e-05	
   1.0081330e+00	  -1.0989426e-02	   2.2870493e-03	   2.5731410e-03	   3.8437518e-04	   2.0179990e-04	   7.1126318e-05	
   1.0082330e+00	  -1.1332154e-02	   2.3680789e-03	   2.6650471e-03	   4.0425131e-04	   2.1334109e-04	   7.5113610e-05	
   1.0083330e+00	  -1.1655478e-02	   2.4504264e-03	   2.7585255e-03	   4.2476314e-04	   2.2531840e-04	   7.9248603e-05	
   1.0085787e+00	  -1.2409413e-02	   2.6577349e-03	   2.9941716e-03	   4.7761024e-04	   2.5644593e-04	   8.9983780e-05	
   1.0088244e+00	  -1.3129079e-02	   2.8725972e-03	   3.2389082e-03	   5.3426213e-04	   2.9023823e-04	   1.0162155e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090010e+00	  -1.3645436e-02	   3.0316789e-03	   3.4204453e-03	   5.7744092e-04	   3.1627489e-04	   1.1057858e-04	
   1.0090020e+00	  -1.3650027e-02	   3.0325910e-03	   3.4214869e-03	   5.7769130e-04	   3.1642649e-04	   1.1063071e-04	
   1.0090030e+00	  -1.3654612e-02	   3.0335032e-03	   3.4225287e-03	   5.7794175e-04	   3.1657813e-04	   1.1068286e-04	
   1.0090130e+00	  -1.3700023e-02	   3.0426361e-03	   3.4329593e-03	   5.8045206e-04	   3.1809877e-04	   1.1120574e-04	
   1.0090230e+00	  -1.3744947e-02	   3.0517809e-03	   3.4434045e-03	   5.8296900e-04	   3.1962417e-04	   1.1173024e-04	
   1.0090330e+00	  -1.3789392e-02	   3.0609378e-03	   3.4538645e-03	   5.8549268e-04	   3.2115443e-04	   1.1225638e-04	
   1.0091330e+00	  -1.4202461e-02	   3.1535488e-03	   3.5597376e-03	   6.1131529e-04	   3.3688069e-04	   1.1766142e-04	
   1.0092330e+00	  -1.4588662e-02	   3.2473401e-03	   3.6670576e-03	   6.3780798e-04	   3.5309429e-04	   1.2323169e-04	
   1.0093330e+00	  -1.4955354e-02	   3.3423320e-03	   3.7758536e-03	   6.6498729e-04	   3.6981022e-04	   1.2897231e-04	
   1.0095788e+00	  -1.5815830e-02	   3.5803828e-03	   4.0489043e-03	   7.3443270e-04	   4.1284684e-04	   1.4374404e-04	
   1.0098247e+00	  -1.6641283e-02	   3.8253046e-03	   4.3304763e-03	   8.0794568e-04	   4.5891491e-04	   1.5954488e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100010e+00	  -1.7232045e-02	   4.0052065e-03	   4.5377176e-03	   8.6328457e-04	   4.9392840e-04	   1.7154777e-04	
   1.0100020e+00	  -1.7237059e-02	   4.0062369e-03	   4.5389056e-03	   8.6360461e-04	   4.9413164e-04	   1.7161743e-04	
   1.0100030e+00	  -1.7242067e-02	   4.0072674e-03	   4.5400936e-03	   8.6392471e-04	   4.9433494e-04	   1.7168710e-04	
   1.0100130e+00	  -1.7291712e-02	   4.0175818e-03	   4.5519863e-03	   8.6713193e-04	   4.9637254e-04	   1.7238545e-04	
   1.0100230e+00	  -1.7340869e-02	   4.0279070e-03	   4.5638925e-03	   8.7034612e-04	   4.9841546e-04	   1.7308560e-04	
   1.0100330e+00	  -1.7389545e-02	   4.0382432e-03	   4.5758126e-03	   8.7356742e-04	   5.0046382e-04	   1.7378761e-04	
   1.0101330e+00	  -1.7844826e-02	   4.1425438e-03	   4.6961978e-03	   9.0639562e-04	   5.2141953e-04	   1.8096820e-04	
   1.0102330e+00	  -1.8273114e-02	   4.2479085e-03	   4.8179291e-03	   9.3992588e-04	   5.4291668e-04	   1.8833302e-04	
   1.0103330e+00	  -1.8681758e-02	   4.3543557e-03	   4.9410335e-03	   9.7417357e-04	   5.6497012e-04	   1.9588721e-04	
   1.0105789e+00	  -1.9645245e-02	   4.6202420e-03	   5.2490073e-03	   1.0611415e-03	   6.2135187e-04	   2.1519612e-04	
   1.0108249e+00	  -2.0572809e-02	   4.8923237e-03	   5.5649068e-03	   1.1523294e-03	   6.8106170e-04	   2.3563948e-04	
   1.0110708e+00	  -2.1494436e-02	   5.1705412e-03	   5.8887178e-03	   1.2478774e-03	   7.4425233e-04	   2.5727056e-04	
   1.0113168e+00	  -2.2425948e-02	   5.4545385e-03	   6.2200683e-03	   1.3478448e-03	   8.1101672e-04	   2.8012240e-04	
   1.0118571e+00	  -2.4526268e-02	   6.0945453e-03	   6.9698741e-03	   1.5830320e-03	   9.7060919e-04	   3.3474505e-04	
   1.0123975e+00	  -2.6690160e-02	   6.7506258e-03	   7.7430837e-03	   1.8393142e-03	   1.1481567e-03	   3.9551488e-04	
   1.0129379e+00	  -2.8899607e-02	   7.4137634e-03	   8.5298699e-03	   2.1160320e-03	   1.3438637e-03	   4.6250542e-04	
   1.0134783e+00	  -3.1133170e-02	   8.0749864e-03	   9.3205398e-03	   2.4120510e-03	   1.5576817e-03	   5.3570002e-04	
   1.0148230e+00	  -3.6696891e-02	   9.6694155e-03	   1.1258941e-02	   3.2210261e-03	   2.1650008e-03	   7.4362201e-04	
   1.0161677e+00	  -4.2116485e-02	   1.1126216e-02	   1.3084726e-02	   4.1083924e-03	   2.8703031e-03	   9.8516945e-04	
   1.0175124e+00	  -4.7290297e-02	   1.2408723e-02	   1.4754130e-02	   5.0392796e-03	   3.6559305e-03	   1.2544285e-03	
   1.0188571e+00	  -5.2182377e-02	   1.3518908e-02	   1.6261279e-02	   5.9817634e-03	   4.5013741e-03	   1.5445024e-03	
   1.0202018e+00	  -5.6785709e-02	   1.4475981e-02	   1.7617143e-02	   6.9121560e-03	   5.3877245e-03	   1.8488594e-03	
   1.0225652e+00	  -6.4193116e-02	   1.5844925e-02	   1.9673009e-02	   8.4803773e-03	   7.0044779e-03	   2.4032971e-03	
   1.0249286e+00	  -7.0773579e-02	   1.6889322e-02	   2.1367467e-02	   9.9227515e-03	   8.6480257e-03	   2.9636321e-03	
   1.0272919e+00	  -7.6612378e-02	   1.7681825e-02	   2.2763789e-02	   1.1224004e-02	   1.0283773e-02	   3.5151746e-03	
   1.0296553e+00	  -8.1804231e-02	   1.8280082e-02	   2.3918263e-02	   1.2386155e-02	   1.1891184e-02	   4.0494689e-03	
   1.0320187e+00	  -8.6435298e-02	   1.8729305e-02	   2.4877278e-02	   1.3417431e-02	   1.3456176e-02	   4.5621667e-03	
   1.0354334e+00	  -9.2279482e-02	   1.9181936e-02	   2.5988858e-02	   1.4697241e-02	   1.5622227e-02	   5.2619024e-03	
   1.0388482e+00	  -9.7291128e-02	   1.9473816e-02	   2.6856155e-02	   1.5758027e-02	   1.7655882e-02	   5.9123188e-03	
   1.0422629e+00	  -1.0162303e-01	   1.9659424e-02	   2.7545309e-02	   1.6633531e-02	   1.9545030e-02	   6.5165971e-03	
   1.0456776e+00	  -1.0539707e-01	   1.9775330e-02	   2.8104774e-02	   1.7355165e-02	   2.1284913e-02	   7.0797638e-03	
   1.0490923e+00	  -1.0871043e-01	   1.9846916e-02	   2.8570293e-02	   1.7950327e-02	   2.2875189e-02	   7.6070879e-03	
   1.0540034e+00	  -1.1281761e-01	   1.9905445e-02	   2.9124856e-02	   1.8629374e-02	   2.4906417e-02	   8.3121680e-03	
   1.0589146e+00	  -1.1631394e-01	   1.9944330e-02	   2.9595191e-02	   1.9150888e-02	   2.6648996e-02	   8.9657072e-03	
   1.0638257e+00	  -1.1933618e-01	   1.9984197e-02	   3.0017417e-02	   1.9558993e-02	   2.8124140e-02	   9.5782786e-03	
   1.0687368e+00	  -1.2198481e-01	   2.0035680e-02	   3.0413013e-02	   1.9886584e-02	   2.9356561e-02	   1.0158246e-02	
   1.0736480e+00	  -1.2433599e-01	   2.0104325e-02	   3.0794926e-02	   2.0157974e-02	   3.0371852e-02	   1.0712053e-02	
   1.0814452e+00	  -1.2759311e-01	   2.0254144e-02	   3.1389829e-02	   2.0513318e-02	   3.1598154e-02	   1.1548761e-02	
   1.0892424e+00	  -1.3042470e-01	   2.0457592e-02	   3.1985950e-02	   2.0819995e-02	   3.2432630e-02	   1.2346205e-02	
   1.0970396e+00	  -1.3295378e-01	   2.0711879e-02	   3.2587204e-02	   2.1107060e-02	   3.2958620e-02	   1.3114146e-02	
   1.1048367e+00	  -1.3526289e-01	   2.1011163e-02	   3.3190536e-02	   2.1389395e-02	   3.3247302e-02	   1.3858878e-02	
   1.1126339e+00	  -1.3741083e-01	   2.1349284e-02	   3.3790994e-02	   2.1674584e-02	   3.3357610e-02	   1.4584759e-02	
   1.1223538e+00	  -1.3992643e-01	   2.1816798e-02	   3.4528049e-02	   2.2039592e-02	   3.3315758e-02	   1.5468006e-02	
   1.1320736e+00	  -1.4232005e-01	   2.2326250e-02	   3.5243896e-02	   2.2418488e-02	   3.3143524e-02	   1.6331768e-02	
   1.1417935e+00	  -1.4463222e-01	   2.2868994e-02	   3.5930110e-02	   2.2811459e-02	   3.2895715e-02	   1.7179497e-02	
   1.1515133e+00	  -1.4688800e-01	   2.3437589e-02	   3.6579351e-02	   2.3217042e-02	   3.2611752e-02	   1.8013675e-02	
   1.1612331e+00	  -1.4910283e-01	   2.4025734e-02	   3.7185566e-02	   2.3633350e-02	   3.2319517e-02	   1.8836157e-02	
   1.1743424e+00	  -1.5203811e-01	   2.4840831e-02	   3.7926880e-02	   2.4208526e-02	   3.1943711e-02	   1.9929215e-02	
   1.1874516e+00	  -1.5492099e-01	   2.5670880e-02	   3.8572203e-02	   2.4795423e-02	   3.1616601e-02	   2.1005726e-02	
   1.2005608e+00	  -1.5774752e-01	   2.6506554e-02	   3.9114981e-02	   2.5389826e-02	   3.1352845e-02	   2.2066833e-02	
   1.2136701e+00	  -1.6050630e-01	   2.7339897e-02	   3.9550865e-02	   2.5987753e-02	   3.1156470e-02	   2.3112719e-02	
   1.2267793e+00	  -1.6318181e-01	   2.8163957e-02	   3.9877345e-02	   2.6585458e-02	   3.1025304e-02	   2.4142826e-02	
   1.2485698e+00	  -1.6739880e-01	   2.9496701e-02	   4.0176321e-02	   2.7569021e-02	   3.0935208e-02	   2.5816639e-02	
   1.2703603e+00	  -1.7126136e-01	   3.0760668e-02	   4.0172752e-02	   2.8526697e-02	   3.0976708e-02	   2.7435840e-02	
   1.2921509e+00	  -1.7469709e-01	   3.1933426e-02	   3.9876550e-02	   2.9444145e-02	   3.1111254e-02	   2.8990617e-02	
   1.3139414e+00	  -1.7764542e-01	   3.2996113e-02	   3.9305124e-02	   3.0308536e-02	   3.1300873e-02	   3.0469865e-02	
   1.3357319e+00	  -1.8006222e-01	   3.3933152e-02	   3.8481949e-02	   3.1108750e-02	   3.1512861e-02	   3.1862256e-02	
   1.3631101e+00	  -1.8230862e-01	   3.4914483e-02	   3.7135918e-02	   3.2009480e-02	   3.1771958e-02	   3.3472129e-02	
   1.3904884e+00	  -1.8366207e-01	   3.5662598e-02	   3.5504383e-02	   3.2780921e-02	   3.1986578e-02	   3.4908705e-02	
   1.4178666e+00	  -1.8414778e-01	   3.6170376e-02	   3.3662192e-02	   3.3414477e-02	   3.2131256e-02	   3.6155812e-02	
   1.4452448e+00	  -1.8382808e-01	   3.6439621e-02	   3.1690134e-02	   3.3906621e-02	   3.2193693e-02	   3.7201055e-02	
   1.4726230e+00	  -1.8279595e-01	   3.6480308e-02	   2.9671431e-02	   3.4258396e-02	   3.2173075e-02	   3.8036191e-02	
   1.5085640e+00	  -1.8056065e-01	   3.6217672e-02	   2.7087431e-02	   3.4516717e-02	   3.2036808e-02	   3.8808308e-02	
   1.5445049e+00	  -1.7760244e-01	   3.5645863e-02	   2.4738362e-02	   3.4562256e-02	   3.1810211e-02	   3.9214102e-02	
   1.5804459e+00	  -1.7424572e-01	   3.4832454e-02	   2.2777603e-02	   3.4422609e-02	   3.1543697e-02	   3.9267122e-02	
   1.6163869e+00	  -1.7081187e-01	   3.3853892e-02	   2.1327843e-02	   3.4130847e-02	   3.1293401e-02	   3.8991963e-02	
   1.6523279e+00	  -1.6759191e-01	   3.2789391e-02	   2.0473803e-02	   3.3722580e-02	   3.1112394e-02	   3.8422463e-02	
   1.6908874e+00	  -1.6464910e-01	   3.1638942e-02	   2.0269524e-02	   3.3195554e-02	   3.1044499e-02	   3.7530787e-02	
   1.7294469e+00	  -1.6244006e-01	   3.0562727e-02	   2.0798152e-02	   3.2616712e-02	   3.1140214e-02	   3.6404850e-02	
   1.7680064e+00	  -1.6107127e-01	   2.9629991e-02	   2.1999267e-02	   3.2022106e-02	   3.1408642e-02	   3.5106166e-02	
   1.8065659e+00	  -1.6054752e-01	   2.8890708e-02	   2.3764101e-02	   3.1441189e-02	   3.1834016e-02	   3.3697026e-02	
   1.8451254e+00	  -1.6078436e-01	   2.8374336e-02	   2.5946910e-02	   3.0896622e-02	   3.2379189e-02	   3.2237982e-02	
   1.8836850e+00	  -1.6162717e-01	   2.8090332e-02	   2.8377458e-02	   3.0404874e-02	   3.2991392e-02	   3.0786025e-02	
   1.9347510e+00	  -1.6332950e-01	   2.8055173e-02	   3.1668393e-02	   2.9853699e-02	   3.3800281e-02	   2.8962109e-02	
   1.9858170e+00	  -1.6522972e-01	   2.8351762e-02	   3.4670310e-02	   2.9430981e-02	   3.4476964e-02	   2.7345449e-02	
   2.0368831e+00	  -1.6686392e-01	   2.8891071e-02	   3.7042567e-02	   2.9146499e-02	   3.4906502e-02	   2.6018790e-02	
   2.0879491e+00	  -1.6789807e-01	   2.9572180e-02	   3.8550281e-02	   2.9007274e-02	   3.5022874e-02	   2.5042649e-02	
   2.1390151e+00	  -1.6817319e-01	   3.0298052e-02	   3.9086062e-02	   2.9018510e-02	   3.4818170e-02	   2.4455012e-02	
   2.1900812e+00	  -1.6771043e-01	   3.0987317e-02	   3.8672613e-02	   2.9182051e-02	   3.4339096e-02	   2.4271022e-02	
   2.2411472e+00	  -1.6668405e-01	   3.1581597e-02	   3.7448479e-02	   2.9493655e-02	   3.3674185e-02	   2.4482877e-02	
   2.2925815e+00	  -1.6536204e-01	   3.2051196e-02	   3.5625714e-02	   2.9943878e-02	   3.2930172e-02	   2.5065760e-02	
   2.3440158e+00	  -1.6407617e-01	   3.2383237e-02	   3.3494470e-02	   3.0506477e-02	   3.2228797e-02	   2.5967288e-02	
   2.3954500e+00	  -1.6312901e-01	   3.2589630e-02	   3.1349984e-02	   3.1145271e-02	   3.1670349e-02	   2.7116455e-02	
   2.4468843e+00	  -1.6274318e-01	   3.2694974e-02	   2.9459486e-02	   3.1814015e-02	   3.1322170e-02	   2.8427595e-02	
   2.4983185e+00	  -1.6302437e-01	   3.2728562e-02	   2.8030795e-02	   3.2460088e-02	   3.1210105e-02	   2.9805799e-02	
   2.5497528e+00	  -1.6394917e-01	   3.2717493e-02	   2.7192406e-02	   3.3029956e-02	   3.1318041e-02	   3.1153493e-02	
   2.6011871e+00	  -1.6537763e-01	   3.2682023e-02	   2.6986421e-02	   3.3475681e-02	   3.1594818e-02	   3.2377762e-02	
   2.6590548e+00	  -1.6730761e-01	   3.2627084e-02	   2.7459997e-02	   3.3784707e-02	   3.2016161e-02	   3.3507565e-02	
   2.7169225e+00	  -1.6921801e-01	   3.2559833e-02	   2.8528701e-02	   3.3867065e-02	   3.2443134e-02	   3.4292805e-02	
   2.7747902e+00	  -1.7075829e-01	   3.2476022e-02	   2.9970250e-02	   3.3731117e-02	   3.2776455e-02	   3.4685880e-02	
   2.8326579e+00	  -1.7167566e-01	   3.2369991e-02	   3.1539189e-02	   3.3417595e-02	   3.2953938e-02	   3.4682444e-02	
   2.8905256e+00	  -1.7185801e-01	   3.2241227e-02	   3.3006729e-02	   3.2992789e-02	   3.2960483e-02	   3.4320128e-02	
   2.9483933e+00	  -1.7134138e-01	   3.2098742e-02	   3.4190902e-02	   3.2537069e-02	   3.2825886e-02	   3.3671811e-02	
   3.0062610e+00	  -1.7028617e-01	   3.1962038e-02	   3.4974531e-02	   3.2131258e-02	   3.2612974e-02	   3.2834631e-02	
   3.0662978e+00	  -1.6887874e-01	   3.1855727e-02	   3.5315043e-02	   3.1835717e-02	   3.2392902e-02	   3.1881969e-02	
   3.1263346e+00	  -1.6744263e-01	   3.1818720e-02	   3.5197643e-02	   3.1716797e-02	   3.2254664e-02	   3.0959123e-02	
   3.1863714e+00	  -1.6623482e-01	   3.1879553e-02	   3.4706471e-02	   3.1790512e-02	   3.2254703e-02	   3.0164903e-02	
   3.2464081e+00	  -1.6542669e-01	   3.2053581e-02	   3.3965034e-02	   3.2038859e-02	   3.2410574e-02	   2.9569313e-02	
   3.3064449e+00	  -1.6508431e-01	   3.2337632e-02	   3.3114412e-02	   3.2416163e-02	   3.2698999e-02	   2.9208518e-02	
   3.3664817e+00	  -1.6516750e-01	   3.2707516e-02	   3.2290509e-02	   3.2859269e-02	   3.3062695e-02	   2.9085113e-02	
   3.4265185e+00	  -1.6555918e-01	   3.3121223e-02	   3.1609120e-02	   3.3300417e-02	   3.3425619e-02	   2.9173502e-02	
   3.4954615e+00	  -1.6619560e-01	   3.3583756e-02	   3.1111955e-02	   3.3728913e-02	   3.3744333e-02	   2.9476928e-02	
   3.5517000e+00	  -1.6671767e-01	   3.3897681e-02	   3.0977167e-02	   3.3977601e-02	   3.3871607e-02	   2.9828762e-02	
   3.6079385e+00	  -1.6714119e-01	   3.4114233e-02	   3.1088014e-02	   3.4119850e-02	   3.3858075e-02	   3.0225768e-02	
   3.6641770e+00	  -1.6741563e-01	   3.4211016e-02	   3.1417807e-02	   3.4158636e-02	   3.3710921e-02	   3.0628286e-02	
   3.7204155e+00	  -1.6753801e-01	   3.4183843e-02	   3.1917517e-02	   3.4112662e-02	   3.3463168e-02	   3.1005604e-02	
   3.7766540e+00	  -1.6753833e-01	   3.4045152e-02	   3.2519599e-02	   3.4009968e-02	   3.3167101e-02	   3.1337356e-02	
   3.8328925e+00	  -1.6746233e-01	   3.3822455e-02	   3.3146371e-02	   3.3880785e-02	   3.2881630e-02	   3.1612658e-02	
   3.8891310e+00	  -1.6736139e-01	   3.3555684e-02	   3.3721484e-02	   3.3753699e-02	   3.2660788e-02	   3.1828548e-02	
   3.9453695e+00	  -1.6728091e-01	   3.3290170e-02	   3.4178566e-02	   3.3652361e-02	   3.2546272e-02	   3.1987956e-02	
   4.0085505e+00	  -1.6724359e-01	   3.3045133e-02	   3.4490909e-02	   3.3586636e-02	   3.2570886e-02	   3.2107038e-02	
   4.0717314e+00	  -1.6726068e-01	   3.2901525e-02	   3.4555810e-02	   3.3577293e-02	   3.2753862e-02	   3.2172171e-02	
   4.1349124e+00	  -1.6730270e-01	   3.2886785e-02	   3.4379642e-02	   3.3618276e-02	   3.3057242e-02	   3.2192527e-02	
   4.1980934e+00	  -1.6732512e-01	   3.3002806e-02	   3.4010630e-02	   3.3695646e-02	   3.3419213e-02	   3.2175359e-02	
   4.2612743e+00	  -1.6728373e-01	   3.3226728e-02	   3.3529522e-02	   3.3791884e-02	   3.3769317e-02	   3.2126082e-02	
   4.3244553e+00	  -1.6714927e-01	   3.3516780e-02	   3.3034081e-02	   3.3890500e-02	   3.4043630e-02	   3.2049106e-02	
   4.4085758e+00	  -1.6682881e-01	   3.3921983e-02	   3.2515358e-02	   3.4007563e-02	   3.4221459e-02	   3.1912765e-02	
   4.4926963e+00	  -1.6641360e-01	   3.4246343e-02	   3.2317655e-02	   3.4099958e-02	   3.4164697e-02	   3.1752562e-02	
   4.5768168e+00	  -1.6603274e-01	   3.4419615e-02	   3.2509289e-02	   3.4174451e-02	   3.3938301e-02	   3.1590730e-02	
   4.6609372e+00	  -1.6579887e-01	   3.4422192e-02	   3.3029618e-02	   3.4241896e-02	   3.3663730e-02	   3.1452562e-02	
   4.7450577e+00	  -1.6576929e-01	   3.4297672e-02	   3.3708642e-02	   3.4311046e-02	   3.3469080e-02	   3.1362015e-02	
   4.8291782e+00	  -1.6591522e-01	   3.4127823e-02	   3.4326257e-02	   3.4382515e-02	   3.3440573e-02	   3.1336781e-02	
   4.9198152e+00	  -1.6615659e-01	   3.3987952e-02	   3.4712253e-02	   3.4453347e-02	   3.3610005e-02	   3.1391753e-02	
   5.0104522e+00	  -1.6633983e-01	   3.3959538e-02	   3.4702526e-02	   3.4506487e-02	   3.3914860e-02	   3.1527966e-02	
   5.1010893e+00	  -1.6636396e-01	   3.4055149e-02	   3.4348732e-02	   3.4537508e-02	   3.4229527e-02	   3.1728312e-02	
   5.1917263e+00	  -1.6621898e-01	   3.4232059e-02	   3.3834947e-02	   3.4551671e-02	   3.4436831e-02	   3.1965200e-02	
   5.2823633e+00	  -1.6597831e-01	   3.4417865e-02	   3.3393627e-02	   3.4560136e-02	   3.4478662e-02	   3.2203878e-02	
   5.3730003e+00	  -1.6574670e-01	   3.4545784e-02	   3.3206213e-02	   3.4572838e-02	   3.4373502e-02	   3.2406669e-02	
   5.4674074e+00	  -1.6559215e-01	   3.4585628e-02	   3.3336821e-02	   3.4593651e-02	   3.4190795e-02	   3.2543983e-02	
   5.5618144e+00	  -1.6554894e-01	   3.4540189e-02	   3.3728841e-02	   3.4619781e-02	   3.4038264e-02	   3.2581623e-02	
   5.6562214e+00	  -1.6557631e-01	   3.4454751e-02	   3.4215641e-02	   3.4646215e-02	   3.3994864e-02	   3.2516918e-02	
   5.7506285e+00	  -1.6560576e-01	   3.4388994e-02	   3.4608816e-02	   3.4671620e-02	   3.4086737e-02	   3.2372981e-02	
   5.8450355e+00	  -1.6557599e-01	   3.4389135e-02	   3.4776484e-02	   3.4700396e-02	   3.4277714e-02	   3.2194991e-02	
   5.9562776e+00	  -1.6545313e-01	   3.4490199e-02	   3.4659418e-02	   3.4750661e-02	   3.4534157e-02	   3.2016084e-02	
   6.0675196e+00	  -1.6528230e-01	   3.4658340e-02	   3.4336516e-02	   3.4824552e-02	   3.4710497e-02	   3.1941460e-02	
   6.1787617e+00	  -1.6513588e-01	   3.4827745e-02	   3.4003967e-02	   3.4915193e-02	   3.4745203e-02	   3.2003687e-02	
   6.2900037e+00	  -1.6507867e-01	   3.4926229e-02	   3.3856655e-02	   3.4998663e-02	   3.4654231e-02	   3.2181905e-02	
   6.4012458e+00	  -1.6510845e-01	   3.4916447e-02	   3.3971944e-02	   3.5043802e-02	   3.4511709e-02	   3.2408778e-02	
   6.5228004e+00	  -1.6517204e-01	   3.4812228e-02	   3.4302790e-02	   3.5029938e-02	   3.4404045e-02	   3.2613870e-02	
   6.6443550e+00	  -1.6518884e-01	   3.4690116e-02	   3.4644478e-02	   3.4964007e-02	   3.4416876e-02	   3.2700311e-02	
   6.7659096e+00	  -1.6512241e-01	   3.4636206e-02	   3.4803160e-02	   3.4893847e-02	   3.4541882e-02	   3.2655715e-02	
   6.8874641e+00	  -1.6500460e-01	   3.4690451e-02	   3.4715168e-02	   3.4874447e-02	   3.4702753e-02	   3.2532128e-02	
   7.0090187e+00	  -1.6490341e-01	   3.4825540e-02	   3.4471309e-02	   3.4931407e-02	   3.4810318e-02	   3.2410660e-02	
   7.1444223e+00	  -1.6486230e-01	   3.4980419e-02	   3.4225118e-02	   3.5052912e-02	   3.4815229e-02	   3.2350393e-02	
   7.2798259e+00	  -1.6488405e-01	   3.5049292e-02	   3.4177692e-02	   3.5160369e-02	   3.4722371e-02	   3.2384068e-02	
   7.4152295e+00	  -1.6490825e-01	   3.5000074e-02	   3.4353056e-02	   3.5183629e-02	   3.4614279e-02	   3.2464857e-02	
   7.5506331e+00	  -1.6489194e-01	   3.4881346e-02	   3.4616176e-02	   3.5114344e-02	   3.4569764e-02	   3.2527252e-02	
   7.6860366e+00	  -1.6485030e-01	   3.4783202e-02	   3.4779024e-02	   3.5012265e-02	   3.4611574e-02	   3.2536611e-02	
   7.8214402e+00	  -1.6483269e-01	   3.4771339e-02	   3.4733543e-02	   3.4956497e-02	   3.4699166e-02	   3.2506244e-02	
   7.9568438e+00	  -1.6486318e-01	   3.4843387e-02	   3.4518452e-02	   3.4982141e-02	   3.4764332e-02	   3.2474482e-02	
   8.1100116e+00	  -1.6491541e-01	   3.4946585e-02	   3.4258466e-02	   3.5063560e-02	   3.4755525e-02	   3.2465766e-02	
   8.2631794e+00	  -1.6492251e-01	   3.4977922e-02	   3.4176612e-02	   3.5109838e-02	   3.4662785e-02	   3.2474815e-02	
   8.4163471e+00	  -1.6487402e-01	   3.4902788e-02	   3.4328720e-02	   3.5065353e-02	   3.4549862e-02	   3.2462784e-02	
   8.5695149e+00	  -1.6483885e-01	   3.4776175e-02	   3.4577047e-02	   3.4963957e-02	   3.4490707e-02	   3.2407238e-02	
   8.7226827e+00	  -1.6489000e-01	   3.4693120e-02	   3.4695630e-02	   3.4891416e-02	   3.4514144e-02	   3.2328157e-02	
   8.8758505e+00	  -1.6500886e-01	   3.4703225e-02	   3.4557706e-02	   3.4894742e-02	   3.4580817e-02	   3.2270507e-02	
   9.0290183e+00	  -1.6509548e-01	   3.4771560e-02	   3.4243875e-02	   3.4938711e-02	   3.4613311e-02	   3.2262437e-02	
   9.1880149e+00	  -1.6507520e-01	   3.4810525e-02	   3.3982417e-02	   3.4944491e-02	   3.4551387e-02	   3.2290125e-02	
   9.3470116e+00	  -1.6499731e-01	   3.4750955e-02	   3.3994801e-02	   3.4869913e-02	   3.4407887e-02	   3.2305998e-02	
   9.5060082e+00	  -1.6499667e-01	   3.4613708e-02	   3.4254214e-02	   3.4757802e-02	   3.4269057e-02	   3.2268163e-02	
   9.6650048e+00	  -1.6513773e-01	   3.4490258e-02	   3.4499963e-02	   3.4687070e-02	   3.4225634e-02	   3.2175670e-02	
   9.8240015e+00	  -1.6531855e-01	   3.4457292e-02	   3.4461008e-02	   3.4686458e-02	   3.4287535e-02	   3.2066377e-02	
   9.9829981e+00	  -1.6537463e-01	   3.4499125e-02	   3.4139451e-02	   3.4701705e-02	   3.4358196e-02	   3.1990166e-02	
   1.0101144e+01	  -1.6533043e-01	   3.4538117e-02	   3.3867044e-02	   3.4693012e-02	   3.4356703e-02	   3.1967216e-02	
   1.0219291e+01	  -1.6526663e-01	   3.4541383e-02	   3.3710150e-02	   3.4655590e-02	   3.4288911e-02	   3.1969777e-02	
   1.0337437e+01	  -1.6524437e-01	   3.4494530e-02	   3.3721669e-02	   3.4598022e-02	   3.4174025e-02	   3.1982210e-02	
   1.0455583e+01	  -1.6529452e-01	   3.4410291e-02	   3.3862160e-02	   3.4537497e-02	   3.4054785e-02	   3.1985856e-02	
   1.0584434e+01	  -1.6540914e-01	   3.4310598e-02	   3.4039862e-02	   3.4483216e-02	   3.3969981e-02	   3.1963955e-02	
   1.0713285e+01	  -1.6552779e-01	   3.4236038e-02	   3.4125187e-02	   3.4444325e-02	   3.3951837e-02	   3.1912546e-02	
   1.0842135e+01	  -1.6559815e-01	   3.4203272e-02	   3.4063734e-02	   3.4415906e-02	   3.3982626e-02	   3.1842470e-02	
   1.0970986e+01	  -1.6560780e-01	   3.4204628e-02	   3.3891926e-02	   3.4391025e-02	   3.4018810e-02	   3.1772720e-02	
   1.1114375e+01	  -1.6558484e-01	   3.4215679e-02	   3.3687930e-02	   3.4362328e-02	   3.4015840e-02	   3.1715962e-02	
   1.1257763e+01	  -1.6557923e-01	   3.4206599e-02	   3.3573475e-02	   3.4330796e-02	   3.3953489e-02	   3.1686909e-02	
   1.1401152e+01	  -1.6562088e-01	   3.4163419e-02	   3.3582700e-02	   3.4295306e-02	   3.3855742e-02	   3.1675843e-02	
   1.1544540e+01	  -1.6569886e-01	   3.4095618e-02	   3.3664839e-02	   3.4254735e-02	   3.3766776e-02	   3.1664499e-02	
   1.1709924e+01	  -1.6578681e-01	   3.4018055e-02	   3.3734026e-02	   3.4203012e-02	   3.3715247e-02	   3.1633413e-02	
   1.1875308e+01	  -1.6584004e-01	   3.3965990e-02	   3.3706683e-02	   3.4152395e-02	   3.3713313e-02	   3.1583832e-02	
   1.2040692e+01	  -1.6585959e-01	   3.3944032e-02	   3.3594328e-02	   3.4110862e-02	   3.3723532e-02	   3.1530095e-02	
   1.2206076e+01	  -1.6587201e-01	   3.3935684e-02	   3.3471263e-02	   3.4081368e-02	   3.3707806e-02	   3.1487345e-02	
   1.2420536e+01	  -1.6591166e-01	   3.3910364e-02	   3.3400002e-02	   3.4050635e-02	   3.3640547e-02	   3.1452610e-02	
   1.2634997e+01	  -1.6597114e-01	   3.3860635e-02	   3.3419257e-02	   3.4014706e-02	   3.3562432e-02	   3.1426293e-02	
   1.2849457e+01	  -1.6602572e-01	   3.3803645e-02	   3.3449744e-02	   3.3970380e-02	   3.3516336e-02	   3.1394106e-02	
   1.3063917e+01	  -1.6606145e-01	   3.3761920e-02	   3.3426716e-02	   3.3927386e-02	   3.3505980e-02	   3.1356507e-02	
   1.3325175e+01	  -1.6609022e-01	   3.3738240e-02	   3.3344742e-02	   3.3891547e-02	   3.3498325e-02	   3.1318852e-02	
   1.3586434e+01	  -1.6611855e-01	   3.3723666e-02	   3.3281758e-02	   3.3869897e-02	   3.3468650e-02	   3.1296230e-02	
   1.3847692e+01	  -1.6614884e-01	   3.3701002e-02	   3.3274858e-02	   3.3850175e-02	   3.3428079e-02	   3.1281103e-02	
   1.4108951e+01	  -1.6617354e-01	   3.3674542e-02	   3.3290559e-02	   3.3828677e-02	   3.3403384e-02	   3.1264898e-02	
   1.4433394e+01	  -1.6619139e-01	   3.3654613e-02	   3.3284227e-02	   3.3808320e-02	   3.3400664e-02	   3.1246049e-02	
   1.4757837e+01	  -1.6619928e-01	   3.3652847e-02	   3.3256331e-02	   3.3801705e-02	   3.3405099e-02	   3.1238434e-02	
   1.5082279e+01	  -1.6620189e-01	   3.3657043e-02	   3.3246786e-02	   3.3803644e-02	   3.3402515e-02	   3.1242705e-02	
   1.5406722e+01	  -1.6619956e-01	   3.3661407e-02	   3.3262451e-02	   3.3809064e-02	   3.3401865e-02	   3.1252029e-02	
   1.5932176e+01	  -1.6618354e-01	   3.3677184e-02	   3.3292783e-02	   3.3825771e-02	   3.3424579e-02	   3.1269468e-02	
   1.6457630e+01	  -1.6615524e-01	   3.3708257e-02	   3.3316608e-02	   3.3855662e-02	   3.3460306e-02	   3.1297082e-02	
   1.6848098e+01	  -1.6612911e-01	   3.3736796e-02	   3.3339080e-02	   3.3883559e-02	   3.3487362e-02	   3.1324686e-02	
   1.7238566e+01	  -1.6610093e-01	   3.3765497e-02	   3.3370298e-02	   3.3912785e-02	   3.3515117e-02	   3.1354385e-02	
   1.7629034e+01	  -1.6607143e-01	   3.3794786e-02	   3.3402510e-02	   3.3942810e-02	   3.3545841e-02	   3.1383273e-02	
   1.7917664e+01	  -1.6604914e-01	   3.3817309e-02	   3.3423681e-02	   3.3965564e-02	   3.3569420e-02	   3.1404081e-02	
   1.8206293e+01	  -1.6602707e-01	   3.3839830e-02	   3.3443381e-02	   3.3988186e-02	   3.3591692e-02	   3.1424885e-02	
   1.8494923e+01	  -1.6600592e-01	   3.3861106e-02	   3.3463553e-02	   3.4009786e-02	   3.3612151e-02	   3.1445354e-02	
   1.8783552e+01	  -1.6598610e-01	   3.3880696e-02	   3.3483747e-02	   3.4029936e-02	   3.3631421e-02	   3.1464623e-02	
   1.9339266e+01	  -1.6595199e-01	   3.3914458e-02	   3.3517500e-02	   3.4064714e-02	   3.3665271e-02	   3.1496887e-02	
   1.9894979e+01	  -1.6592407e-01	   3.3942495e-02	   3.3542386e-02	   3.4093413e-02	   3.3692621e-02	   3.1522219e-02	
   2.0450693e+01	  -1.6590361e-01	   3.3962893e-02	   3.3561060e-02	   3.4114573e-02	   3.3711286e-02	   3.1541007e-02	
   2.1006406e+01	  -1.6589130e-01	   3.3974990e-02	   3.3573913e-02	   3.4127641e-02	   3.3722519e-02	   3.1552715e-02	
   2.1562120e+01	  -1.6588622e-01	   3.3980386e-02	   3.3578293e-02	   3.4133664e-02	   3.3727483e-02	   3.1557044e-02	
   2.2389810e+01	  -1.6588997e-01	   3.3977502e-02	   3.3572628e-02	   3.4131272e-02	   3.3722841e-02	   3.1552340e-02	
   2.3217501e+01	  -1.6590481e-01	   3.3963467e-02	   3.3559262e-02	   3.4117815e-02	   3.3707018e-02	   3.1538492e-02	
   2.4045192e+01	  -1.6592658e-01	   3.3943007e-02	   3.3539941e-02	   3.4097681e-02	   3.3686549e-02	   3.1518978e-02	
   2.4872883e+01	  -1.6595061e-01	   3.3921736e-02	   3.3516574e-02	   3.4076065e-02	   3.3664625e-02	   3.1497197e-02	
   2.5700573e+01	  -1.6597217e-01	   3.3901025e-02	   3.3496581e-02	   3.4055287e-02	   3.3642837e-02	   3.1476934e-02	
   2.6528264e+01	  -1.6599165e-01	   3.3883491e-02	   3.3481253e-02	   3.4037754e-02	   3.3626015e-02	   3.1460928e-02	
   2.7629265e+01	  -1.6600853e-01	   3.3868827e-02	   3.3465390e-02	   3.4022574e-02	   3.3611579e-02	   3.1446598e-02	
   2.8545053e+01	  -1.6601474e-01	   3.3863825e-02	   3.3460313e-02	   3.4017398e-02	   3.3606141e-02	   3.1441229e-02	
   2.9460841e+01	  -1.6601550e-01	   3.3863968e-02	   3.3461525e-02	   3.4017640e-02	   3.3606611e-02	   3.1441590e-02	
   3.0376629e+01	  -1.6601248e-01	   3.3868596e-02	   3.3465545e-02	   3.4022229e-02	   3.3611411e-02	   3.1446053e-02	
   3.1292417e+01	  -1.6600635e-01	   3.3875427e-02	   3.3471854e-02	   3.4029193e-02	   3.3617845e-02	   3.1452142e-02	
   3.2208205e+01	  -1.6600024e-01	   3.3882652e-02	   3.3479240e-02	   3.4036720e-02	   3.3624852e-02	   3.1458638e-02	
   3.3325929e+01	  -1.6599407e-01	   3.3890463e-02	   3.3486409e-02	   3.4044834e-02	   3.3632322e-02	   3.1465839e-02	
   3.4443653e+01	  -1.6598906e-01	   3.3895513e-02	   3.3490790e-02	   3.4050196e-02	   3.3636710e-02	   3.1470086e-02	
   3.5000000e+01	  -1.6598828e-01	   3.3896859e-02	   3.3492149e-02	   3.4051722e-02	   3.3637771e-02	   3.1470956e-02	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/UDC_NoSec.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929712e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921945e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961161e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944841e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877005e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865096e-01	   9.9861283e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917769e-01	   9.9947399e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506684e-01	   9.9835040e-01	   9.9829993e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477261e-01	   9.9816958e-01	   9.9811185e-01	   9.9887854e-01	   9.9924662e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449123e-01	   9.9798972e-01	   9.9792495e-01	   9.9872338e-01	   9.9912237e-01	   9.9928183e-01	
   1.0928203e+00	   9.9422049e-01	   9.9781070e-01	   9.9773914e-01	   9.9856545e-01	   9.9899194e-01	   9.9917583e-01	
   1.0994616e+00	   9.9395854e-01	   9.9763241e-01	   9.9755427e-01	   9.9840526e-01	   9.9885590e-01	   9.9906605e-01	
   1.1098407e+00	   9.9356336e-01	   9.9735486e-01	   9.9726683e-01	   9.9815122e-01	   9.9863334e-01	   9.9888778e-01	
   1.1202198e+00	   9.9318128e-01	   9.9707821e-01	   9.9698060e-01	   9.9789364e-01	   9.9840032e-01	   9.9870240e-01	
   1.1305990e+00	   9.9280870e-01	   9.9680197e-01	   9.9669492e-01	   9.9763323e-01	   9.9815851e-01	   9.9851092e-01	
   1.1409781e+00	   9.9244297e-01	   9.9652572e-01	   9.9640921e-01	   9.9737045e-01	   9.9790939e-01	   9.9831414e-01	
   1.1513572e+00	   9.9208211e-01	   9.9624916e-01	   9.9612299e-01	   9.9710559e-01	   9.9765420e-01	   9.9811275e-01	
   1.1628768e+00	   9.9168553e-01	   9.9594156e-01	   9.9580426e-01	   9.9680946e-01	   9.9736517e-01	   9.9788455e-01	
   1.1743964e+00	   9.9129168e-01	   9.9563304e-01	   9.9548404e-01	   9.9651129e-01	   9.9707126e-01	   9.9765209e-01	
   1.1859160e+00	   9.9089961e-01	   9.9532348e-01	   9.9516206e-01	   9.9621126e-01	   9.9677351e-01	   9.9741599e-01	
   1.1974356e+00	   9.9050876e-01	   9.9501283e-01	   9.9483819e-01	   9.9590954e-01	   9.9647280e-01	   9.9717674e-01	
   1.2089552e+00	   9.9011887e-01	   9.9470110e-01	   9.9451237e-01	   9.9560627e-01	   9.9616984e-01	   9.9693477e-01	
   1.2265695e+00	   9.8952454e-01	   9.9422257e-01	   9.9401053e-01	   9.9513995e-01	   9.9570351e-01	   9.9656036e-01	
   1.2441837e+00	   9.8893287e-01	   9.9374212e-01	   9.9350462e-01	   9.9467096e-01	   9.9523492e-01	   9.9618156e-01	
   1.2617980e+00	   9.8834496e-01	   9.9326035e-01	   9.9299531e-01	   9.9419990e-01	   9.9476533e-01	   9.9579925e-01	
   1.2794123e+00	   9.8776227e-01	   9.9277793e-01	   9.9248345e-01	   9.9372738e-01	   9.9429564e-01	   9.9541410e-01	
   1.2970265e+00	   9.8718642e-01	   9.9229560e-01	   9.9197004e-01	   9.9325402e-01	   9.9382653e-01	   9.9502662e-01	
   1.3225545e+00	   9.8636713e-01	   9.9159818e-01	   9.9122535e-01	   9.9256776e-01	   9.9314869e-01	   9.9446169e-01	
   1.3480824e+00	   9.8556976e-01	   9.9090456e-01	   9.9048274e-01	   9.9188286e-01	   9.9247439e-01	   9.9389357e-01	
   1.3736103e+00	   9.8479788e-01	   9.9021663e-01	   9.8974529e-01	   9.9120102e-01	   9.9180457e-01	   9.9332285e-01	
   1.3991382e+00	   9.8405398e-01	   9.8953598e-01	   9.8901582e-01	   9.9052377e-01	   9.9113993e-01	   9.9274986e-01	
   1.4246661e+00	   9.8333939e-01	   9.8886385e-01	   9.8829674e-01	   9.8985244e-01	   9.9048103e-01	   9.9217475e-01	
   1.4585782e+00	   9.8243533e-01	   9.8798546e-01	   9.8736076e-01	   9.8897149e-01	   9.8961536e-01	   9.9140750e-01	
   1.4924902e+00	   9.8158062e-01	   9.8712451e-01	   9.8644975e-01	   9.8810453e-01	   9.8876139e-01	   9.9063635e-01	
   1.5264022e+00	   9.8076998e-01	   9.8628088e-01	   9.8556544e-01	   9.8725245e-01	   9.8791950e-01	   9.8986084e-01	
   1.5603142e+00	   9.7999584e-01	   9.8545348e-01	   9.8470807e-01	   9.8641530e-01	   9.8708968e-01	   9.8908032e-01	
   1.5942262e+00	   9.7924924e-01	   9.8464043e-01	   9.8387653e-01	   9.8559236e-01	   9.8627152e-01	   9.8829408e-01	
   1.6432875e+00	   9.7819870e-01	   9.8348458e-01	   9.8271439e-01	   9.8442407e-01	   9.8510676e-01	   9.8714505e-01	
   1.6832107e+00	   9.7735288e-01	   9.8255706e-01	   9.8179896e-01	   9.8348966e-01	   9.8417342e-01	   9.8619888e-01	
   1.7231338e+00	   9.7650151e-01	   9.8163662e-01	   9.8090419e-01	   9.8256618e-01	   9.8325053e-01	   9.8524216e-01	
   1.7630570e+00	   9.7563540e-01	   9.8071961e-01	   9.8002396e-01	   9.8165027e-01	   9.8233555e-01	   9.8427504e-01	
   1.8029801e+00	   9.7474948e-01	   9.7980343e-01	   9.7915271e-01	   9.8073907e-01	   9.8142605e-01	   9.8329843e-01	
   1.8429033e+00	   9.7384284e-01	   9.7888676e-01	   9.7828587e-01	   9.7983047e-01	   9.8051997e-01	   9.8231414e-01	
   1.8876206e+00	   9.7280621e-01	   9.7785935e-01	   9.7731605e-01	   9.7881440e-01	   9.7950728e-01	   9.8120583e-01	
   1.9323379e+00	   9.7175555e-01	   9.7683293e-01	   9.7634486e-01	   9.7779996e-01	   9.7849593e-01	   9.8009617e-01	
   1.9770552e+00	   9.7070230e-01	   9.7581069e-01	   9.7537163e-01	   9.7678845e-01	   9.7748611e-01	   9.7899111e-01	
   2.0217726e+00	   9.6965836e-01	   9.7479654e-01	   9.7439724e-01	   9.7578228e-01	   9.7647912e-01	   9.7789706e-01	
   2.0664899e+00	   9.6863407e-01	   9.7379436e-01	   9.7342348e-01	   9.7478434e-01	   9.7547709e-01	   9.7682038e-01	
   2.1112072e+00	   9.6763669e-01	   9.7280733e-01	   9.7245249e-01	   9.7379750e-01	   9.7448256e-01	   9.7576675e-01	
   2.1645228e+00	   9.6648715e-01	   9.7165305e-01	   9.7130109e-01	   9.7263863e-01	   9.7331014e-01	   9.7454689e-01	
   2.2178384e+00	   9.6537909e-01	   9.7052420e-01	   9.7015898e-01	   9.7150145e-01	   9.7215583e-01	   9.7337128e-01	
   2.2711540e+00	   9.6430420e-01	   9.6941924e-01	   9.6902767e-01	   9.7038668e-01	   9.7102236e-01	   9.7224169e-01	
   2.3244696e+00	   9.6324988e-01	   9.6833479e-01	   9.6790783e-01	   9.6929339e-01	   9.6991121e-01	   9.7115678e-01	
   2.3777852e+00	   9.6220272e-01	   9.6726683e-01	   9.6679998e-01	   9.6821973e-01	   9.6882286e-01	   9.7011277e-01	
   2.4311008e+00	   9.6115204e-01	   9.6621209e-01	   9.6570533e-01	   9.6716383e-01	   9.6775726e-01	   9.6910448e-01	
   2.4849620e+00	   9.6008166e-01	   9.6515860e-01	   9.6461555e-01	   9.6611424e-01	   9.6670394e-01	   9.6811657e-01	
   2.5388232e+00	   9.5900382e-01	   9.6411843e-01	   9.6354638e-01	   9.6508254e-01	   9.6567462e-01	   9.6715458e-01	
   2.5926844e+00	   9.5792693e-01	   9.6309554e-01	   9.6250391e-01	   9.6407129e-01	   9.6467092e-01	   9.6621496e-01	
   2.6465457e+00	   9.5686467e-01	   9.6209603e-01	   9.6149519e-01	   9.6308470e-01	   9.6369533e-01	   9.6529588e-01	
   2.7004069e+00	   9.5583327e-01	   9.6112699e-01	   9.6052714e-01	   9.6212786e-01	   9.6275085e-01	   9.6439704e-01	
   2.7542681e+00	   9.5484822e-01	   9.6019511e-01	   9.5960522e-01	   9.6120573e-01	   9.6184030e-01	   9.6351919e-01	
   2.8188880e+00	   9.5374260e-01	   9.5913218e-01	   9.5856323e-01	   9.6014990e-01	   9.6079498e-01	   9.6249508e-01	
   2.8835079e+00	   9.5272822e-01	   9.5813181e-01	   9.5758953e-01	   9.5915106e-01	   9.5980122e-01	   9.6150346e-01	
   2.9351901e+00	   9.5198058e-01	   9.5737468e-01	   9.5685470e-01	   9.5839160e-01	   9.5904152e-01	   9.6073335e-01	
   2.9868722e+00	   9.5127990e-01	   9.5664999e-01	   9.5615060e-01	   9.5766250e-01	   9.5830893e-01	   9.5998193e-01	
   3.0385544e+00	   9.5061342e-01	   9.5595048e-01	   9.5546794e-01	   9.5695769e-01	   9.5759840e-01	   9.5924664e-01	
   3.0902366e+00	   9.4996690e-01	   9.5526810e-01	   9.5479720e-01	   9.5627030e-01	   9.5690428e-01	   9.5852445e-01	
   3.1419187e+00	   9.4932664e-01	   9.5459524e-01	   9.5412985e-01	   9.5559365e-01	   9.5622113e-01	   9.5781244e-01	
   3.2109010e+00	   9.4846431e-01	   9.5370229e-01	   9.5323454e-01	   9.5469843e-01	   9.5531931e-01	   9.5687461e-01	
   3.2798833e+00	   9.4758048e-01	   9.5280858e-01	   9.5232849e-01	   9.5380594e-01	   9.5442387e-01	   9.5594971e-01	
   3.3488656e+00	   9.4667633e-01	   9.5191550e-01	   9.5141605e-01	   9.5291675e-01	   9.5353548e-01	   9.5504082e-01	
   3.4178478e+00	   9.4576737e-01	   9.5103308e-01	   9.5051146e-01	   9.5203940e-01	   9.5266148e-01	   9.5415588e-01	
   3.4868301e+00	   9.4487881e-01	   9.5017734e-01	   9.4963533e-01	   9.5118829e-01	   9.5181415e-01	   9.5330626e-01	
   3.5589785e+00	   9.4400048e-01	   9.4932983e-01	   9.4877276e-01	   9.5034402e-01	   9.5097194e-01	   9.5246869e-01	
   3.6185559e+00	   9.4333208e-01	   9.4867855e-01	   9.4811621e-01	   9.4969387e-01	   9.5032079e-01	   9.5182485e-01	
   3.6781333e+00	   9.4272313e-01	   9.4807697e-01	   9.4751652e-01	   9.4909244e-01	   9.4971560e-01	   9.5122841e-01	
   3.7377108e+00	   9.4217353e-01	   9.4752548e-01	   9.4697354e-01	   9.4854077e-01	   9.4915788e-01	   9.5067955e-01	
   3.7972882e+00	   9.4167662e-01	   9.4702008e-01	   9.4648165e-01	   9.4803561e-01	   9.4864540e-01	   9.5017514e-01	
   3.8568657e+00	   9.4122139e-01	   9.4655350e-01	   9.4603123e-01	   9.4757022e-01	   9.4817285e-01	   9.4970935e-01	
   3.9304458e+00	   9.4069776e-01	   9.4601759e-01	   9.4551483e-01	   9.4703733e-01	   9.4763341e-01	   9.4917640e-01	
   4.0040260e+00	   9.4019717e-01	   9.4551158e-01	   9.4502340e-01	   9.4653563e-01	   9.4712963e-01	   9.4867732e-01	
   4.0776061e+00	   9.3970547e-01	   9.4502355e-01	   9.4454150e-01	   9.4605207e-01	   9.4664929e-01	   9.4820059e-01	
   4.1511862e+00	   9.3921864e-01	   9.4454813e-01	   9.4406239e-01	   9.4557978e-01	   9.4618489e-01	   9.4773943e-01	
   4.2247664e+00	   9.3874246e-01	   9.4408702e-01	   9.4358894e-01	   9.4511925e-01	   9.4573487e-01	   9.4729278e-01	
   4.3129159e+00	   9.3820350e-01	   9.4356389e-01	   9.4304454e-01	   9.4459298e-01	   9.4522077e-01	   9.4678287e-01	
   4.4010655e+00	   9.3771955e-01	   9.4308714e-01	   9.4254666e-01	   9.4410990e-01	   9.4474523e-01	   9.4631108e-01	
   4.4892151e+00	   9.3730657e-01	   9.4267033e-01	   9.4211635e-01	   9.4368610e-01	   9.4432158e-01	   9.4588947e-01	
   4.5773647e+00	   9.3696850e-01	   9.4232003e-01	   9.4176480e-01	   9.4333118e-01	   9.4395944e-01	   9.4552622e-01	
   4.6655143e+00	   9.3669719e-01	   9.4203416e-01	   9.4149000e-01	   9.4304524e-01	   9.4366160e-01	   9.4522313e-01	
   4.7620209e+00	   9.3645907e-01	   9.4178474e-01	   9.4126152e-01	   9.4280114e-01	   9.4340424e-01	   9.4495529e-01	
   4.8585275e+00	   9.3626502e-01	   9.4158857e-01	   9.4108671e-01	   9.4261367e-01	   9.4320835e-01	   9.4474555e-01	
   4.9550342e+00	   9.3610460e-01	   9.4143447e-01	   9.4094561e-01	   9.4246770e-01	   9.4306161e-01	   9.4458473e-01	
   5.0515408e+00	   9.3597703e-01	   9.4131670e-01	   9.4082760e-01	   9.4235383e-01	   9.4295398e-01	   9.4446669e-01	
   5.1480474e+00	   9.3588741e-01	   9.4123443e-01	   9.4073306e-01	   9.4226978e-01	   9.4287949e-01	   9.4438882e-01	
   5.2445540e+00	   9.3584077e-01	   9.4118913e-01	   9.4066957e-01	   9.4221830e-01	   9.4283621e-01	   9.4435070e-01	
   5.3410606e+00	   9.3583719e-01	   9.4118176e-01	   9.4064680e-01	   9.4220392e-01	   9.4282520e-01	   9.4435193e-01	
   5.4375672e+00	   9.3587490e-01	   9.4121281e-01	   9.4067065e-01	   9.4222999e-01	   9.4284907e-01	   9.4439154e-01	
   5.5340738e+00	   9.3595088e-01	   9.4128226e-01	   9.4074341e-01	   9.4229827e-01	   9.4291119e-01	   9.4446797e-01	
   5.6305804e+00	   9.3606266e-01	   9.4139035e-01	   9.4086364e-01	   9.4240919e-01	   9.4301507e-01	   9.4457965e-01	
   5.7315497e+00	   9.3621972e-01	   9.4154610e-01	   9.4103482e-01	   9.4256973e-01	   9.4317075e-01	   9.4473355e-01	
   5.8325190e+00	   9.3641957e-01	   9.4174543e-01	   9.4124554e-01	   9.4277283e-01	   9.4337340e-01	   9.4492477e-01	
   5.9334882e+00	   9.3666078e-01	   9.4198476e-01	   9.4148776e-01	   9.4301287e-01	   9.4361677e-01	   9.4515130e-01	
   6.0344575e+00	   9.3693541e-01	   9.4225570e-01	   9.4175308e-01	   9.4328148e-01	   9.4389000e-01	   9.4540848e-01	
   6.1354268e+00	   9.3723126e-01	   9.4254705e-01	   9.4203402e-01	   9.4356906e-01	   9.4418069e-01	   9.4568957e-01	
   6.2364224e+00	   9.3753669e-01	   9.4284909e-01	   9.4232640e-01	   9.4386814e-01	   9.4447964e-01	   9.4598809e-01	
   6.3374181e+00	   9.3784715e-01	   9.4315808e-01	   9.4263085e-01	   9.4417630e-01	   9.4478462e-01	   9.4630060e-01	
   6.4384137e+00	   9.3816732e-01	   9.4347815e-01	   9.4295303e-01	   9.4449761e-01	   9.4510139e-01	   9.4662845e-01	
   6.5394094e+00	   9.3850901e-01	   9.4381896e-01	   9.4330086e-01	   9.4484033e-01	   9.4544040e-01	   9.4697671e-01	
   6.6404051e+00	   9.3888286e-01	   9.4418976e-01	   9.4367998e-01	   9.4521218e-01	   9.4581090e-01	   9.4735059e-01	
   6.7537259e+00	   9.3934401e-01	   9.4464432e-01	   9.4414101e-01	   9.4566586e-01	   9.4626600e-01	   9.4780158e-01	
   6.8670466e+00	   9.3983705e-01	   9.4513042e-01	   9.4462826e-01	   9.4614971e-01	   9.4675278e-01	   9.4827921e-01	
   6.9803674e+00	   9.4034111e-01	   9.4562939e-01	   9.4512336e-01	   9.4664625e-01	   9.4725193e-01	   9.4876905e-01	
   7.0936882e+00	   9.4083601e-01	   9.4612254e-01	   9.4561031e-01	   9.4713801e-01	   9.4774447e-01	   9.4925649e-01	
   7.2070090e+00	   9.4131380e-01	   9.4660111e-01	   9.4608398e-01	   9.4761668e-01	   9.4822164e-01	   9.4973439e-01	
   7.3309388e+00	   9.4182686e-01	   9.4711456e-01	   9.4659638e-01	   9.4813104e-01	   9.4873280e-01	   9.5025059e-01	
   7.4548686e+00	   9.4235039e-01	   9.4763473e-01	   9.4712026e-01	   9.4865156e-01	   9.4925024e-01	   9.5077270e-01	
   7.5787984e+00	   9.4290003e-01	   9.4817687e-01	   9.4766849e-01	   9.4919273e-01	   9.4978987e-01	   9.5131255e-01	
   7.7027282e+00	   9.4347305e-01	   9.4874136e-01	   9.4823800e-01	   9.4975548e-01	   9.5035289e-01	   9.5187078e-01	
   7.8266580e+00	   9.4404924e-01	   9.4931214e-01	   9.4881018e-01	   9.5032496e-01	   9.5092377e-01	   9.5243471e-01	
   7.9529333e+00	   9.4461520e-01	   9.4987748e-01	   9.4937298e-01	   9.5089006e-01	   9.5149032e-01	   9.5299623e-01	
   8.0792085e+00	   9.4514787e-01	   9.5041248e-01	   9.4990309e-01	   9.5142544e-01	   9.5202629e-01	   9.5353160e-01	
   8.2054838e+00	   9.4565490e-01	   9.5091991e-01	   9.5040672e-01	   9.5193262e-01	   9.5253299e-01	   9.5404141e-01	
   8.3317591e+00	   9.4615399e-01	   9.5141496e-01	   9.5090133e-01	   9.5242631e-01	   9.5302516e-01	   9.5453756e-01	
   8.4580344e+00	   9.4665841e-01	   9.5191193e-01	   9.5140163e-01	   9.5292139e-01	   9.5351831e-01	   9.5503240e-01	
   8.6006801e+00	   9.4723108e-01	   9.5247685e-01	   9.5197233e-01	   9.5348504e-01	   9.5408034e-01	   9.5559206e-01	
   8.7433258e+00	   9.4778776e-01	   9.5303051e-01	   9.5253007e-01	   9.5403917e-01	   9.5463424e-01	   9.5614029e-01	
   8.8859716e+00	   9.4830755e-01	   9.5355185e-01	   9.5305078e-01	   9.5456179e-01	   9.5515808e-01	   9.5665860e-01	
   9.0286173e+00	   9.4878439e-01	   9.5403051e-01	   9.5352471e-01	   9.5504071e-01	   9.5563871e-01	   9.5713683e-01	
   9.1712631e+00	   9.4922906e-01	   9.5447302e-01	   9.5396219e-01	   9.5548142e-01	   9.5608016e-01	   9.5757974e-01	
   9.3139088e+00	   9.4965648e-01	   9.5489417e-01	   9.5438223e-01	   9.5589971e-01	   9.5649727e-01	   9.5800046e-01	
   9.4565546e+00	   9.5007165e-01	   9.5530304e-01	   9.5479512e-01	   9.5630691e-01	   9.5690191e-01	   9.5840790e-01	
   9.6151264e+00	   9.5050923e-01	   9.5573830e-01	   9.5523708e-01	   9.5674312e-01	   9.5733588e-01	   9.5884128e-01	
   9.7409551e+00	   9.5082943e-01	   9.5606045e-01	   9.5556214e-01	   9.5706734e-01	   9.5766034e-01	   9.5916210e-01	
   9.8667838e+00	   9.5112157e-01	   9.5635462e-01	   9.5585469e-01	   9.5736262e-01	   9.5795773e-01	   9.5945477e-01	
   9.9926126e+00	   9.5138836e-01	   9.5662056e-01	   9.5611568e-01	   9.5762745e-01	   9.5822511e-01	   9.5971876e-01	
   1.0118441e+01	   9.5163404e-01	   9.5686239e-01	   9.5635276e-01	   9.5786656e-01	   9.5846528e-01	   9.5995864e-01	
   1.0244270e+01	   9.5186028e-01	   9.5708436e-01	   9.5657351e-01	   9.5808618e-01	   9.5868353e-01	   9.6017969e-01	
   1.0382573e+01	   9.5208544e-01	   9.5730767e-01	   9.5680035e-01	   9.5830927e-01	   9.5890338e-01	   9.6040381e-01	
   1.0520876e+01	   9.5228620e-01	   9.5751001e-01	   9.5700840e-01	   9.5851372e-01	   9.5910533e-01	   9.6060786e-01	
   1.0659179e+01	   9.5246585e-01	   9.5769184e-01	   9.5719360e-01	   9.5869778e-01	   9.5928980e-01	   9.6079015e-01	
   1.0797482e+01	   9.5262803e-01	   9.5785351e-01	   9.5735365e-01	   9.5885944e-01	   9.5945460e-01	   9.6094968e-01	
   1.0911297e+01	   9.5274766e-01	   9.5797044e-01	   9.5746649e-01	   9.5897443e-01	   9.5957236e-01	   9.6106359e-01	
   1.1025112e+01	   9.5285039e-01	   9.5807034e-01	   9.5756242e-01	   9.5907198e-01	   9.5967097e-01	   9.6116118e-01	
   1.1138926e+01	   9.5293174e-01	   9.5815099e-01	   9.5764161e-01	   9.5915155e-01	   9.5974934e-01	   9.6124175e-01	
   1.1252741e+01	   9.5299254e-01	   9.5821312e-01	   9.5770504e-01	   9.5921420e-01	   9.5980941e-01	   9.6130583e-01	
   1.1366555e+01	   9.5303836e-01	   9.5826092e-01	   9.5775597e-01	   9.5926352e-01	   9.5985634e-01	   9.6135615e-01	
   1.1496131e+01	   9.5308163e-01	   9.5830522e-01	   9.5780382e-01	   9.5930941e-01	   9.5990141e-01	   9.6140182e-01	
   1.1625707e+01	   9.5312160e-01	   9.5834379e-01	   9.5784371e-01	   9.5934814e-01	   9.5994185e-01	   9.6143900e-01	
   1.1755283e+01	   9.5315554e-01	   9.5837505e-01	   9.5787340e-01	   9.5937806e-01	   9.5997465e-01	   9.6146712e-01	
   1.1884859e+01	   9.5317305e-01	   9.5839119e-01	   9.5788646e-01	   9.5939262e-01	   9.5999107e-01	   9.6148092e-01	
   1.2014435e+01	   9.5316491e-01	   9.5838462e-01	   9.5787743e-01	   9.5938558e-01	   9.5998355e-01	   9.6147475e-01	
   1.2156359e+01	   9.5312825e-01	   9.5835161e-01	   9.5784411e-01	   9.5935360e-01	   9.5994909e-01	   9.6144485e-01	
   1.2298282e+01	   9.5307683e-01	   9.5830244e-01	   9.5779701e-01	   9.5930586e-01	   9.5989912e-01	   9.6139878e-01	
   1.2440205e+01	   9.5302745e-01	   9.5825161e-01	   9.5774888e-01	   9.5925540e-01	   9.5984865e-01	   9.6134825e-01	
   1.2582128e+01	   9.5298447e-01	   9.5820501e-01	   9.5770363e-01	   9.5920785e-01	   9.5980326e-01	   9.6129905e-01	
   1.2724051e+01	   9.5293621e-01	   9.5815503e-01	   9.5765275e-01	   9.5915676e-01	   9.5975457e-01	   9.6124622e-01	
   1.2871255e+01	   9.5286342e-01	   9.5808498e-01	   9.5758017e-01	   9.5908674e-01	   9.5968519e-01	   9.6117598e-01	
   1.3018459e+01	   9.5276305e-01	   9.5798990e-01	   9.5748278e-01	   9.5899284e-01	   9.5958971e-01	   9.6108378e-01	
   1.3165663e+01	   9.5264912e-01	   9.5787885e-01	   9.5737132e-01	   9.5888278e-01	   9.5947756e-01	   9.6097601e-01	
   1.3312867e+01	   9.5254212e-01	   9.5776958e-01	   9.5726387e-01	   9.5877318e-01	   9.5936734e-01	   9.6086746e-01	
   1.3460071e+01	   9.5244972e-01	   9.5767252e-01	   9.5716952e-01	   9.5867495e-01	   9.5927048e-01	   9.6076841e-01	
   1.3607275e+01	   9.5236094e-01	   9.5758210e-01	   9.5708058e-01	   9.5858405e-01	   9.5918152e-01	   9.6067577e-01	
   1.3759198e+01	   9.5225407e-01	   9.5747962e-01	   9.5697689e-01	   9.5848269e-01	   9.5908100e-01	   9.6057351e-01	
   1.3911121e+01	   9.5212724e-01	   9.5735817e-01	   9.5685253e-01	   9.5836258e-01	   9.5896030e-01	   9.6045440e-01	
   1.4063044e+01	   9.5199154e-01	   9.5722479e-01	   9.5671661e-01	   9.5822940e-01	   9.5882582e-01	   9.6032303e-01	
   1.4214967e+01	   9.5186538e-01	   9.5709629e-01	   9.5658813e-01	   9.5809986e-01	   9.5869553e-01	   9.6019481e-01	
   1.4366890e+01	   9.5175665e-01	   9.5698349e-01	   9.5647811e-01	   9.5798596e-01	   9.5858199e-01	   9.6008104e-01	
   1.4536585e+01	   9.5164372e-01	   9.5686972e-01	   9.5636779e-01	   9.5787253e-01	   9.5846958e-01	   9.5996674e-01	
   1.4687622e+01	   9.5153538e-01	   9.5676513e-01	   9.5626352e-01	   9.5776949e-01	   9.5836707e-01	   9.5986300e-01	
   1.4805380e+01	   9.5144400e-01	   9.5667755e-01	   9.5617414e-01	   9.5768302e-01	   9.5828068e-01	   9.5977646e-01	
   1.4923138e+01	   9.5135109e-01	   9.5658681e-01	   9.5608082e-01	   9.5759248e-01	   9.5819005e-01	   9.5968636e-01	
   1.4958465e+01	   9.5132348e-01	   9.5655938e-01	   9.5605259e-01	   9.5756490e-01	   9.5816242e-01	   9.5965900e-01	
   1.4993792e+01	   9.5129652e-01	   9.5653231e-01	   9.5602484e-01	   9.5753758e-01	   9.5813504e-01	   9.5963191e-01	
   1.5029120e+01	   9.5127031e-01	   9.5650575e-01	   9.5599775e-01	   9.5751069e-01	   9.5810810e-01	   9.5960528e-01	
   1.5064447e+01	   9.5124488e-01	   9.5647979e-01	   9.5597145e-01	   9.5748437e-01	   9.5808174e-01	   9.5957922e-01	
   1.5168970e+01	   9.5117494e-01	   9.5640824e-01	   9.5590027e-01	   9.5741208e-01	   9.5800929e-01	   9.5950755e-01	
   1.5273493e+01	   9.5110840e-01	   9.5634088e-01	   9.5583406e-01	   9.5734455e-01	   9.5794161e-01	   9.5944039e-01	
   1.5378017e+01	   9.5104389e-01	   9.5627647e-01	   9.5577089e-01	   9.5728046e-01	   9.5787741e-01	   9.5937641e-01	
   1.5516114e+01	   9.5096058e-01	   9.5619414e-01	   9.5568969e-01	   9.5719881e-01	   9.5779575e-01	   9.5929466e-01	
   1.5654211e+01	   9.5087981e-01	   9.5611468e-01	   9.5561040e-01	   9.5711995e-01	   9.5771705e-01	   9.5921558e-01	
   1.5695640e+01	   9.5085613e-01	   9.5609138e-01	   9.5558695e-01	   9.5709678e-01	   9.5769396e-01	   9.5919233e-01	
   1.5737069e+01	   9.5083279e-01	   9.5606835e-01	   9.5556368e-01	   9.5707381e-01	   9.5767107e-01	   9.5916930e-01	
   1.5778498e+01	   9.5080982e-01	   9.5604561e-01	   9.5554062e-01	   9.5705106e-01	   9.5764842e-01	   9.5914652e-01	
   1.5819927e+01	   9.5078725e-01	   9.5602318e-01	   9.5551785e-01	   9.5702858e-01	   9.5762603e-01	   9.5912403e-01	
   1.5979475e+01	   9.5070402e-01	   9.5594006e-01	   9.5543370e-01	   9.5694509e-01	   9.5754275e-01	   9.5904079e-01	
   1.6027339e+01	   9.5068019e-01	   9.5591613e-01	   9.5540957e-01	   9.5692103e-01	   9.5751870e-01	   9.5901687e-01	
   1.6075203e+01	   9.5065684e-01	   9.5589271e-01	   9.5538605e-01	   9.5689750e-01	   9.5749515e-01	   9.5899350e-01	
   1.6123068e+01	   9.5063396e-01	   9.5586980e-01	   9.5536314e-01	   9.5687453e-01	   9.5747213e-01	   9.5897071e-01	
   1.6170932e+01	   9.5061154e-01	   9.5584739e-01	   9.5534084e-01	   9.5685213e-01	   9.5744966e-01	   9.5894848e-01	
   1.6241463e+01	   9.5057937e-01	   9.5581536e-01	   9.5530908e-01	   9.5682019e-01	   9.5741760e-01	   9.5891676e-01	
   1.6311994e+01	   9.5054831e-01	   9.5578454e-01	   9.5527862e-01	   9.5678957e-01	   9.5738684e-01	   9.5888627e-01	
   1.6382525e+01	   9.5051849e-01	   9.5575502e-01	   9.5524944e-01	   9.5676027e-01	   9.5735744e-01	   9.5885703e-01	
   1.6453056e+01	   9.5049005e-01	   9.5572687e-01	   9.5522156e-01	   9.5673233e-01	   9.5732946e-01	   9.5882907e-01	
   1.6655958e+01	   9.5041600e-01	   9.5565339e-01	   9.5514821e-01	   9.5665915e-01	   9.5725642e-01	   9.5875561e-01	
   1.6858860e+01	   9.5035259e-01	   9.5559006e-01	   9.5508418e-01	   9.5659556e-01	   9.5719319e-01	   9.5869186e-01	
   1.7061761e+01	   9.5029715e-01	   9.5553460e-01	   9.5502802e-01	   9.5653978e-01	   9.5713756e-01	   9.5863637e-01	
   1.7264663e+01	   9.5024805e-01	   9.5548594e-01	   9.5497958e-01	   9.5649133e-01	   9.5708877e-01	   9.5858848e-01	
   1.7467565e+01	   9.5020717e-01	   9.5544573e-01	   9.5494024e-01	   9.5645174e-01	   9.5704873e-01	   9.5854908e-01	
   1.7732191e+01	   9.5017060e-01	   9.5540915e-01	   9.5490411e-01	   9.5641534e-01	   9.5701245e-01	   9.5851222e-01	
   1.7996816e+01	   9.5014981e-01	   9.5538783e-01	   9.5488190e-01	   9.5639342e-01	   9.5699118e-01	   9.5848987e-01	
   1.8261442e+01	   9.5013678e-01	   9.5537484e-01	   9.5486795e-01	   9.5638010e-01	   9.5697798e-01	   9.5847691e-01	
   1.8526068e+01	   9.5012868e-01	   9.5536766e-01	   9.5486125e-01	   9.5637357e-01	   9.5697069e-01	   9.5847106e-01	
   1.8790694e+01	   9.5013306e-01	   9.5537182e-01	   9.5486650e-01	   9.5637809e-01	   9.5697483e-01	   9.5847539e-01	
   1.9066425e+01	   9.5015189e-01	   9.5538986e-01	   9.5488477e-01	   9.5639581e-01	   9.5699300e-01	   9.5849237e-01	
   1.9342157e+01	   9.5017694e-01	   9.5541471e-01	   9.5490864e-01	   9.5642020e-01	   9.5701793e-01	   9.5851657e-01	
   1.9617889e+01	   9.5020046e-01	   9.5543876e-01	   9.5493202e-01	   9.5644440e-01	   9.5704190e-01	   9.5854124e-01	
   1.9893621e+01	   9.5022655e-01	   9.5546495e-01	   9.5495891e-01	   9.5647105e-01	   9.5706780e-01	   9.5856818e-01	
   2.0169353e+01	   9.5026313e-01	   9.5550048e-01	   9.5499562e-01	   9.5650646e-01	   9.5710310e-01	   9.5860301e-01	
   2.0513734e+01	   9.5031530e-01	   9.5555186e-01	   9.5504670e-01	   9.5655723e-01	   9.5715470e-01	   9.5865304e-01	
   2.0858116e+01	   9.5035977e-01	   9.5559723e-01	   9.5509064e-01	   9.5660272e-01	   9.5720033e-01	   9.5869889e-01	
   2.1202498e+01	   9.5039816e-01	   9.5563581e-01	   9.5512928e-01	   9.5664166e-01	   9.5723850e-01	   9.5873848e-01	
   2.1546879e+01	   9.5044288e-01	   9.5567927e-01	   9.5517415e-01	   9.5668496e-01	   9.5728144e-01	   9.5878131e-01	
   2.1891261e+01	   9.5049055e-01	   9.5572619e-01	   9.5522154e-01	   9.5673153e-01	   9.5732864e-01	   9.5882694e-01	
   2.2235643e+01	   9.5052663e-01	   9.5576331e-01	   9.5525698e-01	   9.5676873e-01	   9.5736634e-01	   9.5886418e-01	
   2.2580024e+01	   9.5055176e-01	   9.5578867e-01	   9.5528187e-01	   9.5679427e-01	   9.5739127e-01	   9.5889061e-01	
   2.2946358e+01	   9.5058036e-01	   9.5581603e-01	   9.5531079e-01	   9.5682146e-01	   9.5741783e-01	   9.5891780e-01	
   2.3312693e+01	   9.5061031e-01	   9.5584552e-01	   9.5534107e-01	   9.5685083e-01	   9.5744768e-01	   9.5894620e-01	
   2.3679027e+01	   9.5062862e-01	   9.5586486e-01	   9.5535891e-01	   9.5687031e-01	   9.5746781e-01	   9.5896544e-01	
   2.4045361e+01	   9.5063506e-01	   9.5587160e-01	   9.5536457e-01	   9.5687708e-01	   9.5747414e-01	   9.5897308e-01	
   2.4411695e+01	   9.5064260e-01	   9.5587790e-01	   9.5537246e-01	   9.5688313e-01	   9.5747942e-01	   9.5897953e-01	
   2.4778029e+01	   9.5065241e-01	   9.5588735e-01	   9.5538344e-01	   9.5689262e-01	   9.5748931e-01	   9.5898809e-01	
   2.5151097e+01	   9.5065357e-01	   9.5588992e-01	   9.5538423e-01	   9.5689551e-01	   9.5749317e-01	   9.5899023e-01	
   2.5524166e+01	   9.5064559e-01	   9.5588203e-01	   9.5537504e-01	   9.5688743e-01	   9.5748471e-01	   9.5898318e-01	
   2.5816856e+01	   9.5063998e-01	   9.5587554e-01	   9.5536967e-01	   9.5688070e-01	   9.5747717e-01	   9.5897709e-01	
   2.6109545e+01	   9.5063878e-01	   9.5587408e-01	   9.5536976e-01	   9.5687941e-01	   9.5747587e-01	   9.5897530e-01	
   2.6402235e+01	   9.5063581e-01	   9.5587198e-01	   9.5536704e-01	   9.5687765e-01	   9.5747496e-01	   9.5897272e-01	
   2.6694925e+01	   9.5062666e-01	   9.5586329e-01	   9.5535637e-01	   9.5686880e-01	   9.5746642e-01	   9.5896412e-01	
   2.6987614e+01	   9.5061554e-01	   9.5585156e-01	   9.5534449e-01	   9.5685663e-01	   9.5745348e-01	   9.5895297e-01	
   2.7315433e+01	   9.5060826e-01	   9.5584380e-01	   9.5533888e-01	   9.5684905e-01	   9.5744528e-01	   9.5894536e-01	
   2.7643252e+01	   9.5060491e-01	   9.5584098e-01	   9.5533670e-01	   9.5684673e-01	   9.5744357e-01	   9.5894200e-01	
   2.7971070e+01	   9.5059766e-01	   9.5583426e-01	   9.5532812e-01	   9.5683990e-01	   9.5743752e-01	   9.5893500e-01	
   2.8298889e+01	   9.5058557e-01	   9.5582196e-01	   9.5531475e-01	   9.5682710e-01	   9.5742433e-01	   9.5892319e-01	
   2.8626708e+01	   9.5057685e-01	   9.5581276e-01	   9.5530722e-01	   9.5681796e-01	   9.5741421e-01	   9.5891452e-01	
   2.8955362e+01	   9.5057495e-01	   9.5581104e-01	   9.5530708e-01	   9.5681685e-01	   9.5741331e-01	   9.5891242e-01	
   2.9284017e+01	   9.5057276e-01	   9.5580942e-01	   9.5530395e-01	   9.5681528e-01	   9.5741295e-01	   9.5891008e-01	
   2.9612672e+01	   9.5056467e-01	   9.5580136e-01	   9.5529361e-01	   9.5680651e-01	   9.5740425e-01	   9.5890230e-01	
   2.9941326e+01	   9.5055641e-01	   9.5579258e-01	   9.5528606e-01	   9.5679756e-01	   9.5739382e-01	   9.5889456e-01	
   3.0269981e+01	   9.5055567e-01	   9.5579176e-01	   9.5528754e-01	   9.5679746e-01	   9.5739355e-01	   9.5889351e-01	
   3.0535316e+01	   9.5055864e-01	   9.5579510e-01	   9.5529104e-01	   9.5680124e-01	   9.5739851e-01	   9.5889590e-01	
   3.0800650e+01	   9.5055738e-01	   9.5579410e-01	   9.5528755e-01	   9.5679962e-01	   9.5739751e-01	   9.5889462e-01	
   3.1065985e+01	   9.5055059e-01	   9.5578728e-01	   9.5527986e-01	   9.5679233e-01	   9.5738942e-01	   9.5888870e-01	
   3.1331320e+01	   9.5054655e-01	   9.5578297e-01	   9.5527742e-01	   9.5678835e-01	   9.5738433e-01	   9.5888519e-01	
   3.1596655e+01	   9.5055058e-01	   9.5578681e-01	   9.5528311e-01	   9.5679281e-01	   9.5738911e-01	   9.5888849e-01	
   3.1868630e+01	   9.5055644e-01	   9.5579281e-01	   9.5528784e-01	   9.5679868e-01	   9.5739642e-01	   9.5889327e-01	
   3.2140606e+01	   9.5055435e-01	   9.5579117e-01	   9.5528348e-01	   9.5679632e-01	   9.5739440e-01	   9.5889164e-01	
   3.2412581e+01	   9.5054703e-01	   9.5578390e-01	   9.5527627e-01	   9.5678888e-01	   9.5738537e-01	   9.5888580e-01	
   3.2684557e+01	   9.5054613e-01	   9.5578251e-01	   9.5527824e-01	   9.5678827e-01	   9.5738362e-01	   9.5888512e-01	
   3.2956532e+01	   9.5055475e-01	   9.5579061e-01	   9.5528785e-01	   9.5679685e-01	   9.5739356e-01	   9.5889185e-01	
   3.3228508e+01	   9.5056050e-01	   9.5579697e-01	   9.5529109e-01	   9.5680262e-01	   9.5740134e-01	   9.5889671e-01	
   3.3500483e+01	   9.5055523e-01	   9.5579232e-01	   9.5528427e-01	   9.5679744e-01	   9.5739524e-01	   9.5889310e-01	
   3.3596119e+01	   9.5055093e-01	   9.5578803e-01	   9.5528019e-01	   9.5679314e-01	   9.5738996e-01	   9.5888960e-01	
   3.3691755e+01	   9.5054837e-01	   9.5578513e-01	   9.5527872e-01	   9.5679047e-01	   9.5738625e-01	   9.5888734e-01	
   3.3787391e+01	   9.5054827e-01	   9.5578490e-01	   9.5527966e-01	   9.5679049e-01	   9.5738602e-01	   9.5888718e-01	
   3.3883027e+01	   9.5055086e-01	   9.5578732e-01	   9.5528304e-01	   9.5679316e-01	   9.5738908e-01	   9.5888940e-01	
   3.3978663e+01	   9.5055522e-01	   9.5579142e-01	   9.5528767e-01	   9.5679737e-01	   9.5739391e-01	   9.5889308e-01	
   3.4021849e+01	   9.5055731e-01	   9.5579342e-01	   9.5528966e-01	   9.5679936e-01	   9.5739617e-01	   9.5889483e-01	
   3.4065034e+01	   9.5055912e-01	   9.5579520e-01	   9.5529123e-01	   9.5680109e-01	   9.5739814e-01	   9.5889634e-01	
   3.4108219e+01	   9.5056053e-01	   9.5579662e-01	   9.5529232e-01	   9.5680245e-01	   9.5739973e-01	   9.5889754e-01	
   3.4151404e+01	   9.5056146e-01	   9.5579762e-01	   9.5529288e-01	   9.5680338e-01	   9.5740085e-01	   9.5889838e-01	
   3.4276418e+01	   9.5056086e-01	   9.5579737e-01	   9.5529143e-01	   9.5680291e-01	   9.5740050e-01	   9.5889809e-01	
   3.4401432e+01	   9.5055874e-01	   9.5579549e-01	   9.5528891e-01	   9.5680092e-01	   9.5739828e-01	   9.5889646e-01	
   3.4526446e+01	   9.5055681e-01	   9.5579360e-01	   9.5528700e-01	   9.5679901e-01	   9.5739605e-01	   9.5889486e-01	
   3.4586383e+01	   9.5055613e-01	   9.5579289e-01	   9.5528643e-01	   9.5679831e-01	   9.5739519e-01	   9.5889428e-01	
   3.4646320e+01	   9.5055578e-01	   9.5579248e-01	   9.5528623e-01	   9.5679793e-01	   9.5739468e-01	   9.5889395e-01	
   3.4706257e+01	   9.5055577e-01	   9.5579239e-01	   9.5528640e-01	   9.5679787e-01	   9.5739455e-01	   9.5889391e-01	
   3.4767008e+01	   9.5055604e-01	   9.5579257e-01	   9.5528684e-01	   9.5679809e-01	   9.5739472e-01	   9.5889410e-01	
   3.4785233e+01	   9.5055617e-01	   9.5579267e-01	   9.5528702e-01	   9.5679821e-01	   9.5739483e-01	   9.5889420e-01	
   3.4803459e+01	   9.5055632e-01	   9.5579280e-01	   9.5528723e-01	   9.5679835e-01	   9.5739497e-01	   9.5889433e-01	
   3.4821684e+01	   9.5055650e-01	   9.5579295e-01	   9.5528745e-01	   9.5679851e-01	   9.5739513e-01	   9.5889447e-01	
   3.4839909e+01	   9.5055670e-01	   9.5579313e-01	   9.5528768e-01	   9.5679870e-01	   9.5739532e-01	   9.5889463e-01	
   3.5000000e+01	   9.5055842e-01	   9.5579482e-01	   9.5528950e-01	   9.5680043e-01	   9.5739722e-01	   9.5889614e-01	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/UDC_SecCen.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929713e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921946e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961162e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944842e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877006e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865097e-01	   9.9861284e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917770e-01	   9.9947400e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506685e-01	   9.9835041e-01	   9.9829994e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477262e-01	   9.9816959e-01	   9.9811186e-01	   9.9887855e-01	   9.9924663e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449124e-01	   9.9798973e-01	   9.9792496e-01	   9.9872339e-01	   9.9912238e-01	   9.9928184e-01	
   1.0928203e+00	   9.9422050e-01	   9.9781072e-01	   9.9773915e-01	   9.9856547e-01	   9.9899195e-01	   9.9917585e-01	
   1.0994616e+00	   9.9395856e-01	   9.9763243e-01	   9.9755429e-01	   9.9840528e-01	   9.9885592e-01	   9.9906607e-01	
   1.1098407e+00	   9.9356339e-01	   9.9735489e-01	   9.9726685e-01	   9.9815125e-01	   9.9863337e-01	   9.9888781e-01	
   1.1202198e+00	   9.9318132e-01	   9.9707825e-01	   9.9698063e-01	   9.9789367e-01	   9.9840036e-01	   9.9870244e-01	
   1.1305990e+00	   9.9280875e-01	   9.9680201e-01	   9.9669497e-01	   9.9763328e-01	   9.9815856e-01	   9.9851096e-01	
   1.1409781e+00	   9.9244304e-01	   9.9652579e-01	   9.9640928e-01	   9.9737051e-01	   9.9790945e-01	   9.9831420e-01	
   1.1513572e+00	   9.9208219e-01	   9.9624924e-01	   9.9612307e-01	   9.9710567e-01	   9.9765428e-01	   9.9811283e-01	
   1.1628768e+00	   9.9168563e-01	   9.9594166e-01	   9.9580436e-01	   9.9680957e-01	   9.9736527e-01	   9.9788465e-01	
   1.1743964e+00	   9.9129181e-01	   9.9563317e-01	   9.9548417e-01	   9.9651142e-01	   9.9707139e-01	   9.9765222e-01	
   1.1859160e+00	   9.9089977e-01	   9.9532364e-01	   9.9516222e-01	   9.9621142e-01	   9.9677367e-01	   9.9741615e-01	
   1.1974356e+00	   9.9050896e-01	   9.9501302e-01	   9.9483839e-01	   9.9590973e-01	   9.9647300e-01	   9.9717693e-01	
   1.2089552e+00	   9.9011911e-01	   9.9470134e-01	   9.9451261e-01	   9.9560651e-01	   9.9617008e-01	   9.9693501e-01	
   1.2265695e+00	   9.8952486e-01	   9.9422288e-01	   9.9401084e-01	   9.9514026e-01	   9.9570382e-01	   9.9656067e-01	
   1.2441837e+00	   9.8893328e-01	   9.9374253e-01	   9.9350503e-01	   9.9467137e-01	   9.9523533e-01	   9.9618196e-01	
   1.2617980e+00	   9.8834548e-01	   9.9326087e-01	   9.9299582e-01	   9.9420042e-01	   9.9476585e-01	   9.9579976e-01	
   1.2794123e+00	   9.8776293e-01	   9.9277858e-01	   9.9248410e-01	   9.9372803e-01	   9.9429629e-01	   9.9541474e-01	
   1.2970265e+00	   9.8718723e-01	   9.9229640e-01	   9.9197085e-01	   9.9325483e-01	   9.9382733e-01	   9.9502742e-01	
   1.3225545e+00	   9.8636821e-01	   9.9159925e-01	   9.9122642e-01	   9.9256883e-01	   9.9314975e-01	   9.9446275e-01	
   1.3480824e+00	   9.8557117e-01	   9.9090595e-01	   9.9048414e-01	   9.9188425e-01	   9.9247578e-01	   9.9389496e-01	
   1.3736103e+00	   9.8479969e-01	   9.9021841e-01	   9.8974709e-01	   9.9120281e-01	   9.9180635e-01	   9.9332463e-01	
   1.3991382e+00	   9.8405626e-01	   9.8953823e-01	   9.8901808e-01	   9.9052603e-01	   9.9114218e-01	   9.9275210e-01	
   1.4246662e+00	   9.8334223e-01	   9.8886665e-01	   9.8829956e-01	   9.8985525e-01	   9.9048383e-01	   9.9217754e-01	
   1.4585782e+00	   9.8243906e-01	   9.8798915e-01	   9.8736446e-01	   9.8897518e-01	   9.8961904e-01	   9.9141117e-01	
   1.4924902e+00	   9.8158542e-01	   9.8712926e-01	   9.8645451e-01	   9.8810928e-01	   9.8876613e-01	   9.9064108e-01	
   1.5264022e+00	   9.8077605e-01	   9.8628690e-01	   9.8557147e-01	   9.8725848e-01	   9.8792550e-01	   9.8986683e-01	
   1.5603143e+00	   9.8000343e-01	   9.8546100e-01	   9.8471560e-01	   9.8642283e-01	   9.8709718e-01	   9.8908781e-01	
   1.5942263e+00	   9.7925861e-01	   9.8464970e-01	   9.8388583e-01	   9.8560165e-01	   9.8628078e-01	   9.8830332e-01	
   1.6432875e+00	   9.7821114e-01	   9.8349691e-01	   9.8272674e-01	   9.8443641e-01	   9.8511906e-01	   9.8715733e-01	
   1.6832107e+00	   9.7736830e-01	   9.8257236e-01	   9.8181429e-01	   9.8350497e-01	   9.8418868e-01	   9.8621413e-01	
   1.7231338e+00	   9.7652041e-01	   9.8165536e-01	   9.8092297e-01	   9.8258494e-01	   9.8326924e-01	   9.8526085e-01	
   1.7630570e+00	   9.7565832e-01	   9.8074234e-01	   9.8004673e-01	   9.8167302e-01	   9.8235823e-01	   9.8429770e-01	
   1.8029801e+00	   9.7477700e-01	   9.7983073e-01	   9.7918005e-01	   9.8076638e-01	   9.8145329e-01	   9.8332565e-01	
   1.8429033e+00	   9.7387559e-01	   9.7891925e-01	   9.7831841e-01	   9.7986297e-01	   9.8055239e-01	   9.8234655e-01	
   1.8876206e+00	   9.7284562e-01	   9.7789846e-01	   9.7735522e-01	   9.7885353e-01	   9.7954631e-01	   9.8124485e-01	
   1.9323379e+00	   9.7180256e-01	   9.7687958e-01	   9.7639158e-01	   9.7784663e-01	   9.7854249e-01	   9.8014272e-01	
   1.9770553e+00	   9.7075791e-01	   9.7586588e-01	   9.7542690e-01	   9.7684366e-01	   9.7754119e-01	   9.7904617e-01	
   2.0217726e+00	   9.6972365e-01	   9.7486134e-01	   9.7446212e-01	   9.7584710e-01	   9.7654379e-01	   9.7796172e-01	
   2.0664899e+00	   9.6871019e-01	   9.7386992e-01	   9.7349913e-01	   9.7485991e-01	   9.7555249e-01	   9.7689577e-01	
   2.1112073e+00	   9.6772488e-01	   9.7289487e-01	   9.7254012e-01	   9.7388505e-01	   9.7456993e-01	   9.7585411e-01	
   2.1645226e+00	   9.6659145e-01	   9.7175660e-01	   9.7140474e-01	   9.7274219e-01	   9.7341348e-01	   9.7465022e-01	
   2.2178380e+00	   9.6550151e-01	   9.7064575e-01	   9.7028064e-01	   9.7162300e-01	   9.7227713e-01	   9.7349257e-01	
   2.2711534e+00	   9.6444688e-01	   9.6956092e-01	   9.6916948e-01	   9.7052836e-01	   9.7116375e-01	   9.7238307e-01	
   2.3244688e+00	   9.6341511e-01	   9.6849888e-01	   9.6807207e-01	   9.6945747e-01	   9.7007498e-01	   9.7132052e-01	
   2.3777842e+00	   9.6239293e-01	   9.6745574e-01	   9.6698907e-01	   9.6840862e-01	   9.6901140e-01	   9.7030127e-01	
   2.4310996e+00	   9.6136980e-01	   9.6642838e-01	   9.6592183e-01	   9.6738009e-01	   9.6797314e-01	   9.6932029e-01	
   2.4849603e+00	   9.6033003e-01	   9.6540530e-01	   9.6486249e-01	   9.6636090e-01	   9.6695017e-01	   9.6836270e-01	
   2.5388211e+00	   9.5928573e-01	   9.6439845e-01	   9.6382667e-01	   9.6536250e-01	   9.6595410e-01	   9.6743393e-01	
   2.5926819e+00	   9.5824546e-01	   9.6341194e-01	   9.6282062e-01	   9.6438762e-01	   9.6498671e-01	   9.6653057e-01	
   2.6465427e+00	   9.5722306e-01	   9.6245201e-01	   9.6185152e-01	   9.6344058e-01	   9.6405062e-01	   9.6565094e-01	
   2.7004034e+00	   9.5623489e-01	   9.6152591e-01	   9.6092644e-01	   9.6252665e-01	   9.6314899e-01	   9.6479490e-01	
   2.7542642e+00	   9.5529661e-01	   9.6064047e-01	   9.6005100e-01	   9.6165093e-01	   9.6228478e-01	   9.6396334e-01	
   2.8188850e+00	   9.5425192e-01	   9.5963806e-01	   9.5906956e-01	   9.6065558e-01	   9.6129985e-01	   9.6299954e-01	
   2.8835057e+00	   9.5330399e-01	   9.5870370e-01	   9.5816192e-01	   9.5972271e-01	   9.6037198e-01	   9.6207373e-01	
   2.9351941e+00	   9.5261357e-01	   9.5800342e-01	   9.5748397e-01	   9.5902007e-01	   9.5966901e-01	   9.6136030e-01	
   2.9868825e+00	   9.5197393e-01	   9.5733939e-01	   9.5684056e-01	   9.5835159e-01	   9.5899696e-01	   9.6066934e-01	
   3.0385709e+00	   9.5137243e-01	   9.5670445e-01	   9.5622251e-01	   9.5771132e-01	   9.5835088e-01	   9.5999843e-01	
   3.0902592e+00	   9.5079494e-01	   9.5609068e-01	   9.5562041e-01	   9.5709250e-01	   9.5772524e-01	   9.5934465e-01	
   3.1419476e+00	   9.5022787e-01	   9.5549058e-01	   9.5502586e-01	   9.5648855e-01	   9.5711472e-01	   9.5870520e-01	
   3.2109347e+00	   9.4946995e-01	   9.5470143e-01	   9.5423441e-01	   9.5569707e-01	   9.5631651e-01	   9.5787090e-01	
   3.2799218e+00	   9.4869844e-01	   9.5391937e-01	   9.5344009e-01	   9.5491614e-01	   9.5553251e-01	   9.5705734e-01	
   3.3489089e+00	   9.4791477e-01	   9.5314603e-01	   9.5264748e-01	   9.5414661e-01	   9.5476365e-01	   9.5626786e-01	
   3.4178960e+00	   9.4713471e-01	   9.5239170e-01	   9.5187110e-01	   9.5339726e-01	   9.5401749e-01	   9.5551063e-01	
   3.4868830e+00	   9.4638371e-01	   9.5167264e-01	   9.5113176e-01	   9.5268271e-01	   9.5330657e-01	   9.5479729e-01	
   3.5589653e+00	   9.4565942e-01	   9.5097816e-01	   9.5042237e-01	   9.5199135e-01	   9.5261709e-01	   9.5411227e-01	
   3.6186837e+00	   9.4512393e-01	   9.5045895e-01	   9.4989799e-01	   9.5147317e-01	   9.5209775e-01	   9.5360011e-01	
   3.6784021e+00	   9.4465507e-01	   9.4999655e-01	   9.4943762e-01	   9.5101081e-01	   9.5163147e-01	   9.5314243e-01	
   3.7381205e+00	   9.4425285e-01	   9.4959149e-01	   9.4904121e-01	   9.5060546e-01	   9.5121989e-01	   9.5273953e-01	
   3.7978389e+00	   9.4391067e-01	   9.4923981e-01	   9.4870319e-01	   9.5025390e-01	   9.5086084e-01	   9.5238836e-01	
   3.8575572e+00	   9.4361751e-01	   9.4893430e-01	   9.4841395e-01	   9.4994946e-01	   9.5054907e-01	   9.5208314e-01	
   3.9315366e+00	   9.4330330e-01	   9.4860654e-01	   9.4810587e-01	   9.4962457e-01	   9.5021744e-01	   9.5175773e-01	
   4.0055160e+00	   9.4302360e-01	   9.4832020e-01	   9.4783416e-01	   9.4934238e-01	   9.4993303e-01	   9.5147773e-01	
   4.0794953e+00	   9.4276434e-01	   9.4806340e-01	   9.4758343e-01	   9.4908986e-01	   9.4968363e-01	   9.5123163e-01	
   4.1534747e+00	   9.4252178e-01	   9.4783097e-01	   9.4734716e-01	   9.4886029e-01	   9.4946185e-01	   9.5101278e-01	
   4.2274541e+00	   9.4230211e-01	   9.4762489e-01	   9.4712863e-01	   9.4865448e-01	   9.4926638e-01	   9.5082036e-01	
   4.3160646e+00	   9.4208715e-01	   9.4742366e-01	   9.4690615e-01	   9.4844970e-01	   9.4907338e-01	   9.5063114e-01	
   4.4046752e+00	   9.4194567e-01	   9.4728694e-01	   9.4674864e-01	   9.4830626e-01	   9.4893692e-01	   9.5049794e-01	
   4.4932858e+00	   9.4189359e-01	   9.4722842e-01	   9.4667728e-01	   9.4824046e-01	   9.4887058e-01	   9.5043304e-01	
   4.5818964e+00	   9.4193438e-01	   9.4725444e-01	   9.4670292e-01	   9.4826170e-01	   9.4888391e-01	   9.5044454e-01	
   4.6705069e+00	   9.4205933e-01	   9.4736251e-01	   9.4682289e-01	   9.4836960e-01	   9.4897940e-01	   9.5053398e-01	
   4.7666583e+00	   9.4227228e-01	   9.4756195e-01	   9.4704364e-01	   9.4857416e-01	   9.4917052e-01	   9.5071385e-01	
   4.8628096e+00	   9.4254839e-01	   9.4783365e-01	   9.4733659e-01	   9.4885413e-01	   9.4944203e-01	   9.5097088e-01	
   4.9589609e+00	   9.4287758e-01	   9.4816651e-01	   9.4768213e-01	   9.4919449e-01	   9.4978154e-01	   9.5129586e-01	
   5.0551122e+00	   9.4325915e-01	   9.4855485e-01	   9.4807002e-01	   9.4958604e-01	   9.5017904e-01	   9.5168260e-01	
   5.1512636e+00	   9.4369795e-01	   9.4899773e-01	   9.4850073e-01	   9.5002649e-01	   9.5062854e-01	   9.5212836e-01	
   5.2474149e+00	   9.4419802e-01	   9.4949609e-01	   9.4898193e-01	   9.5051843e-01	   9.5112793e-01	   9.5263230e-01	
   5.3435662e+00	   9.4476019e-01	   9.5005099e-01	   9.4952175e-01	   9.5106572e-01	   9.5167797e-01	   9.5319389e-01	
   5.4397175e+00	   9.4538161e-01	   9.5066218e-01	   9.5012608e-01	   9.5167131e-01	   9.5228085e-01	   9.5381165e-01	
   5.5490236e+00	   9.4615477e-01	   9.5142440e-01	   9.5089330e-01	   9.5243195e-01	   9.5303392e-01	   9.5457928e-01	
   5.6583297e+00	   9.4699629e-01	   9.5225825e-01	   9.5174221e-01	   9.5326887e-01	   9.5386264e-01	   9.5541376e-01	
   5.7676358e+00	   9.4790691e-01	   9.5316396e-01	   9.5266460e-01	   9.5417917e-01	   9.5476833e-01	   9.5631322e-01	
   5.8769419e+00	   9.4888717e-01	   9.5413944e-01	   9.5364999e-01	   9.5515713e-01	   9.5574690e-01	   9.5727548e-01	
   5.9862480e+00	   9.4993176e-01	   9.5517711e-01	   9.5468687e-01	   9.5619335e-01	   9.5678730e-01	   9.5829593e-01	
   6.0955541e+00	   9.5102732e-01	   9.5626365e-01	   9.5576402e-01	   9.5727536e-01	   9.5787350e-01	   9.5936646e-01	
   6.2048602e+00	   9.5215678e-01	   9.5738401e-01	   9.5687274e-01	   9.5839081e-01	   9.5898996e-01	   9.6047718e-01	
   6.3141663e+00	   9.5330805e-01	   9.5852817e-01	   9.5800977e-01	   9.5953218e-01	   9.6012824e-01	   9.6162031e-01	
   6.4234724e+00	   9.5448094e-01	   9.5969612e-01	   9.5917865e-01	   9.6070019e-01	   9.6129060e-01	   9.6279374e-01	
   6.5327785e+00	   9.5568672e-01	   9.6089713e-01	   9.6038755e-01	   9.6190278e-01	   9.6248790e-01	   9.6400133e-01	
   6.6420846e+00	   9.5693947e-01	   9.6214277e-01	   9.6164351e-01	   9.6314932e-01	   9.6373187e-01	   9.6524891e-01	
   6.7536112e+00	   9.5827161e-01	   9.6346431e-01	   9.6297280e-01	   9.6446955e-01	   9.6505289e-01	   9.6656477e-01	
   6.8651377e+00	   9.5964786e-01	   9.6482830e-01	   9.6433856e-01	   9.6583017e-01	   9.6641634e-01	   9.6791695e-01	
   6.9766642e+00	   9.6104455e-01	   9.6621448e-01	   9.6572118e-01	   9.6721266e-01	   9.6780131e-01	   9.6929035e-01	
   7.0881908e+00	   9.6243797e-01	   9.6760098e-01	   9.6710146e-01	   9.6859656e-01	   9.6918570e-01	   9.7066759e-01	
   7.1997173e+00	   9.6381591e-01	   9.6897508e-01	   9.6847045e-01	   9.6996975e-01	   9.7055692e-01	   9.7203797e-01	
   7.3215834e+00	   9.6530994e-01	   9.7046545e-01	   9.6995982e-01	   9.7146041e-01	   9.7204348e-01	   9.7352886e-01	
   7.4434496e+00	   9.6681154e-01	   9.7195970e-01	   9.7145829e-01	   9.7295448e-01	   9.7353361e-01	   9.7502333e-01	
   7.5653157e+00	   9.6833831e-01	   9.7347426e-01	   9.7297971e-01	   9.7446729e-01	   9.7504414e-01	   9.7653356e-01	
   7.6871819e+00	   9.6988922e-01	   9.7501122e-01	   9.7452234e-01	   9.7600142e-01	   9.7657790e-01	   9.7806137e-01	
   7.8090481e+00	   9.7144327e-01	   9.7655395e-01	   9.7606745e-01	   9.7754157e-01	   9.7811901e-01	   9.7959382e-01	
   7.9309142e+00	   9.7297290e-01	   9.7807715e-01	   9.7758901e-01	   9.7906323e-01	   9.7964180e-01	   9.8110935e-01	
   8.0528050e+00	   9.7446034e-01	   9.7956191e-01	   9.7906957e-01	   9.8054736e-01	   9.8112624e-01	   9.8259084e-01	
   8.1746957e+00	   9.7590633e-01	   9.8100504e-01	   9.8050876e-01	   9.8198975e-01	   9.8256779e-01	   9.8403373e-01	
   8.2965865e+00	   9.7732638e-01	   9.8241834e-01	   9.8192099e-01	   9.8340128e-01	   9.8397752e-01	   9.8544647e-01	
   8.4184772e+00	   9.7873575e-01	   9.8381663e-01	   9.8332199e-01	   9.8479685e-01	   9.8537086e-01	   9.8684117e-01	
   8.5403680e+00	   9.8013638e-01	   9.8520501e-01	   9.8471563e-01	   9.8618266e-01	   9.8675464e-01	   9.8822278e-01	
   8.6767338e+00	   9.8167594e-01	   9.8673434e-01	   9.8625054e-01	   9.8771059e-01	   9.8828130e-01	   9.8974341e-01	
   8.8130996e+00	   9.8316250e-01	   9.8821632e-01	   9.8773451e-01	   9.8919271e-01	   9.8976358e-01	   9.9121850e-01	
   8.9494653e+00	   9.8458042e-01	   9.8963253e-01	   9.8914815e-01	   9.9060908e-01	   9.9118113e-01	   9.9263085e-01	
   9.0858311e+00	   9.8593189e-01	   9.9098025e-01	   9.9049100e-01	   9.9195528e-01	   9.9252834e-01	   9.9397647e-01	
   9.2221969e+00	   9.8723003e-01	   9.9227007e-01	   9.9177768e-01	   9.9324177e-01	   9.9381444e-01	   9.9526398e-01	
   9.3585627e+00	   9.8848434e-01	   9.9351363e-01	   9.9302264e-01	   9.9448185e-01	   9.9505242e-01	   9.9650412e-01	
   9.4949285e+00	   9.8969201e-01	   9.9471267e-01	   9.9422703e-01	   9.9567927e-01	   9.9624709e-01	   9.9769918e-01	
   9.6249159e+00	   9.9078813e-01	   9.9580468e-01	   9.9532412e-01	   9.9677168e-01	   9.9733799e-01	   9.9878771e-01	
   9.7286088e+00	   9.9161882e-01	   9.9663427e-01	   9.9615576e-01	   9.9760214e-01	   9.9816860e-01	   9.9961473e-01	
   9.8323016e+00	   9.9240913e-01	   9.9742351e-01	   9.9694447e-01	   9.9839167e-01	   9.9895931e-01	   1.0004013e+00	
   9.9359945e+00	   9.9316004e-01	   9.9817211e-01	   9.9769057e-01	   9.9913945e-01	   9.9970865e-01	   1.0011471e+00	
   1.0039687e+01	   9.9387295e-01	   9.9888122e-01	   9.9839657e-01	   9.9984677e-01	   1.0004171e+00	   1.0018534e+00	
   1.0162416e+01	   9.9466869e-01	   9.9967159e-01	   9.9918447e-01	   1.0006347e+00	   1.0012050e+00	   1.0026409e+00	
   1.0285144e+01	   9.9541252e-01	   1.0004105e+00	   9.9992330e-01	   1.0013718e+00	   1.0019408e+00	   1.0033780e+00	
   1.0407873e+01	   9.9610463e-01	   1.0010992e+00	   1.0006141e+00	   1.0020597e+00	   1.0026270e+00	   1.0040657e+00	
   1.0530601e+01	   9.9674581e-01	   1.0017383e+00	   1.0012561e+00	   1.0026990e+00	   1.0032649e+00	   1.0047041e+00	
   1.0670285e+01	   9.9741499e-01	   1.0024057e+00	   1.0019261e+00	   1.0033668e+00	   1.0039325e+00	   1.0053702e+00	
   1.0809969e+01	   9.9802021e-01	   1.0030089e+00	   1.0025297e+00	   1.0039698e+00	   1.0045366e+00	   1.0059712e+00	
   1.0949652e+01	   9.9856058e-01	   1.0035468e+00	   1.0030662e+00	   1.0045066e+00	   1.0050749e+00	   1.0065065e+00	
   1.1089336e+01	   9.9903471e-01	   1.0040185e+00	   1.0035358e+00	   1.0049769e+00	   1.0055459e+00	   1.0069759e+00	
   1.1242565e+01	   9.9947846e-01	   1.0044603e+00	   1.0039764e+00	   1.0054175e+00	   1.0059862e+00	   1.0074165e+00	
   1.1395794e+01	   9.9984554e-01	   1.0048264e+00	   1.0043431e+00	   1.0057832e+00	   1.0063508e+00	   1.0077826e+00	
   1.1549023e+01	   1.0001428e+00	   1.0051231e+00	   1.0046417e+00	   1.0060803e+00	   1.0066469e+00	   1.0080797e+00	
   1.1702252e+01	   1.0003771e+00	   1.0053567e+00	   1.0048769e+00	   1.0063140e+00	   1.0068810e+00	   1.0083128e+00	
   1.1855481e+01	   1.0005513e+00	   1.0055298e+00	   1.0050499e+00	   1.0064867e+00	   1.0070550e+00	   1.0084844e+00	
   1.2038726e+01	   1.0006775e+00	   1.0056553e+00	   1.0051736e+00	   1.0066113e+00	   1.0071811e+00	   1.0086084e+00	
   1.2221971e+01	   1.0007121e+00	   1.0056908e+00	   1.0052072e+00	   1.0066461e+00	   1.0072160e+00	   1.0086440e+00	
   1.2405216e+01	   1.0006619e+00	   1.0056423e+00	   1.0051588e+00	   1.0065980e+00	   1.0071667e+00	   1.0085973e+00	
   1.2588462e+01	   1.0005428e+00	   1.0055245e+00	   1.0050427e+00	   1.0064807e+00	   1.0070488e+00	   1.0084810e+00	
   1.2771707e+01	   1.0003692e+00	   1.0053508e+00	   1.0048706e+00	   1.0063073e+00	   1.0068762e+00	   1.0083073e+00	
   1.2987974e+01	   1.0000956e+00	   1.0050777e+00	   1.0045968e+00	   1.0060338e+00	   1.0066049e+00	   1.0080332e+00	
   1.3204241e+01	   9.9974150e-01	   1.0047267e+00	   1.0042431e+00	   1.0056826e+00	   1.0062547e+00	   1.0076827e+00	
   1.3420508e+01	   9.9931169e-01	   1.0043013e+00	   1.0038161e+00	   1.0052578e+00	   1.0058290e+00	   1.0072603e+00	
   1.3636775e+01	   9.9883088e-01	   1.0038231e+00	   1.0033391e+00	   1.0047804e+00	   1.0053506e+00	   1.0067852e+00	
   1.3853042e+01	   9.9832445e-01	   1.0033172e+00	   1.0028355e+00	   1.0042749e+00	   1.0048458e+00	   1.0062803e+00	
   1.4084649e+01	   9.9775769e-01	   1.0027522e+00	   1.0022707e+00	   1.0037101e+00	   1.0042831e+00	   1.0057149e+00	
   1.4316256e+01	   9.9715506e-01	   1.0021546e+00	   1.0016702e+00	   1.0031131e+00	   1.0036874e+00	   1.0051186e+00	
   1.4547862e+01	   9.9652089e-01	   1.0015260e+00	   1.0010389e+00	   1.0024853e+00	   1.0030587e+00	   1.0044936e+00	
   1.4779469e+01	   9.9588463e-01	   1.0008920e+00	   1.0004057e+00	   1.0018518e+00	   1.0024240e+00	   1.0038629e+00	
   1.5011076e+01	   9.9527289e-01	   1.0002803e+00	   9.9979718e-01	   1.0012405e+00	   1.0018133e+00	   1.0032523e+00	
   1.5242682e+01	   9.9468403e-01	   9.9969390e-01	   9.9921170e-01	   1.0006549e+00	   1.0012297e+00	   1.0026660e+00	
   1.5474289e+01	   9.9410260e-01	   9.9911840e-01	   9.9863292e-01	   1.0000804e+00	   1.0006563e+00	   1.0020919e+00	
   1.5705896e+01	   9.9353256e-01	   9.9855306e-01	   9.9806397e-01	   9.9951541e-01	   1.0000906e+00	   1.0015295e+00	
   1.5937503e+01	   9.9300092e-01	   9.9802164e-01	   9.9753336e-01	   9.9898388e-01	   9.9955770e-01	   1.0010006e+00	
   1.6169109e+01	   9.9252708e-01	   9.9754689e-01	   9.9706280e-01	   9.9850964e-01	   9.9908354e-01	   1.0005268e+00	
   1.6400716e+01	   9.9210278e-01	   9.9712548e-01	   9.9664307e-01	   9.9808963e-01	   9.9866508e-01	   1.0001056e+00	
   1.6632323e+01	   9.9171052e-01	   9.9673872e-01	   9.9625260e-01	   9.9770385e-01	   9.9828050e-01	   9.9971969e-01	
   1.6863929e+01	   9.9135248e-01	   9.9638316e-01	   9.9589248e-01	   9.9734776e-01	   9.9792387e-01	   9.9936566e-01	
   1.7048746e+01	   9.9110502e-01	   9.9613399e-01	   9.9564375e-01	   9.9709782e-01	   9.9767262e-01	   9.9911783e-01	
   1.7233563e+01	   9.9090161e-01	   9.9592889e-01	   9.9544297e-01	   9.9689313e-01	   9.9746718e-01	   9.9891374e-01	
   1.7418380e+01	   9.9073734e-01	   9.9576608e-01	   9.9528378e-01	   9.9673196e-01	   9.9730653e-01	   9.9875135e-01	
   1.7603197e+01	   9.9060098e-01	   9.9563328e-01	   9.9514973e-01	   9.9660037e-01	   9.9717624e-01	   9.9861823e-01	
   1.7788014e+01	   9.9048704e-01	   9.9552120e-01	   9.9503264e-01	   9.9648766e-01	   9.9706433e-01	   9.9850549e-01	
   1.7973979e+01	   9.9039904e-01	   9.9543159e-01	   9.9493969e-01	   9.9639635e-01	   9.9697243e-01	   9.9841589e-01	
   1.8159945e+01	   9.9034456e-01	   9.9537461e-01	   9.9488493e-01	   9.9633887e-01	   9.9691341e-01	   9.9836023e-01	
   1.8345910e+01	   9.9032627e-01	   9.9535627e-01	   9.9487209e-01	   9.9632217e-01	   9.9689563e-01	   9.9834350e-01	
   1.8500543e+01	   9.9033682e-01	   9.9536871e-01	   9.9488711e-01	   9.9633639e-01	   9.9691020e-01	   9.9835601e-01	
   1.8655175e+01	   9.9036641e-01	   9.9539962e-01	   9.9491603e-01	   9.9636755e-01	   9.9694266e-01	   9.9838523e-01	
   1.8809807e+01	   9.9041059e-01	   9.9544302e-01	   9.9495462e-01	   9.9640932e-01	   9.9698560e-01	   9.9842642e-01	
   1.8964440e+01	   9.9046598e-01	   9.9549636e-01	   9.9500470e-01	   9.9646077e-01	   9.9703698e-01	   9.9847914e-01	
   1.9119072e+01	   9.9053256e-01	   9.9556165e-01	   9.9507120e-01	   9.9652584e-01	   9.9710058e-01	   9.9854614e-01	
   1.9277326e+01	   9.9061667e-01	   9.9564616e-01	   9.9516035e-01	   9.9661207e-01	   9.9718500e-01	   9.9863310e-01	
   1.9435580e+01	   9.9072277e-01	   9.9575299e-01	   9.9527101e-01	   9.9672073e-01	   9.9729309e-01	   9.9874031e-01	
   1.9593834e+01	   9.9085112e-01	   9.9588072e-01	   9.9539836e-01	   9.9684841e-01	   9.9742197e-01	   9.9886537e-01	
   1.9752088e+01	   9.9099355e-01	   9.9602091e-01	   9.9553449e-01	   9.9698658e-01	   9.9756198e-01	   9.9900188e-01	
   1.9910342e+01	   9.9113700e-01	   9.9616289e-01	   9.9567257e-01	   9.9712666e-01	   9.9770273e-01	   9.9914264e-01	
   2.0071300e+01	   9.9127974e-01	   9.9630558e-01	   9.9581511e-01	   9.9726942e-01	   9.9784410e-01	   9.9928754e-01	
   2.0191064e+01	   9.9138816e-01	   9.9641447e-01	   9.9592678e-01	   9.9737969e-01	   9.9795247e-01	   9.9939891e-01	
   2.0310828e+01	   9.9150676e-01	   9.9653293e-01	   9.9604869e-01	   9.9749951e-01	   9.9807094e-01	   9.9951831e-01	
   2.0430592e+01	   9.9163954e-01	   9.9666447e-01	   9.9618233e-01	   9.9763136e-01	   9.9820282e-01	   9.9964835e-01	
   2.0550356e+01	   9.9178359e-01	   9.9680652e-01	   9.9632409e-01	   9.9777244e-01	   9.9834520e-01	   9.9978730e-01	
   2.0670121e+01	   9.9193012e-01	   9.9695143e-01	   9.9646678e-01	   9.9791585e-01	   9.9849021e-01	   9.9992944e-01	
   2.0804452e+01	   9.9208676e-01	   9.9710776e-01	   9.9662015e-01	   9.9807118e-01	   9.9864640e-01	   1.0000850e+00	
   2.0938784e+01	   9.9223198e-01	   9.9725397e-01	   9.9676487e-01	   9.9821771e-01	   9.9879221e-01	   1.0002329e+00	
   2.1073116e+01	   9.9237309e-01	   9.9739576e-01	   9.9690752e-01	   9.9836059e-01	   9.9893335e-01	   1.0003771e+00	
   2.1207447e+01	   9.9252221e-01	   9.9754374e-01	   9.9705805e-01	   9.9850924e-01	   9.9908053e-01	   1.0005257e+00	
   2.1341779e+01	   9.9268571e-01	   9.9770444e-01	   9.9722123e-01	   9.9866949e-01	   9.9924056e-01	   1.0006845e+00	
   2.1498484e+01	   9.9288433e-01	   9.9790037e-01	   9.9741793e-01	   9.9886425e-01	   9.9943639e-01	   1.0008773e+00	
   2.1655190e+01	   9.9307667e-01	   9.9809205e-01	   9.9760823e-01	   9.9905519e-01	   9.9962858e-01	   1.0010671e+00	
   2.1811895e+01	   9.9325460e-01	   9.9827086e-01	   9.9778485e-01	   9.9923405e-01	   9.9980787e-01	   1.0012461e+00	
   2.1968601e+01	   9.9342119e-01	   9.9843810e-01	   9.9795077e-01	   9.9940171e-01	   9.9997495e-01	   1.0014145e+00	
   2.2154791e+01	   9.9361654e-01	   9.9863240e-01	   9.9814559e-01	   9.9959611e-01	   1.0001682e+00	   1.0016094e+00	
   2.2340980e+01	   9.9381530e-01	   9.9882876e-01	   9.9834383e-01	   9.9979203e-01	   1.0003634e+00	   1.0018049e+00	
   2.2527170e+01	   9.9401365e-01	   9.9902517e-01	   9.9854171e-01	   9.9998792e-01	   1.0005594e+00	   1.0019997e+00	
   2.2713360e+01	   9.9420253e-01	   9.9921344e-01	   9.9872994e-01	   1.0001760e+00	   1.0007481e+00	   1.0021868e+00	
   2.2927586e+01	   9.9440112e-01	   9.9941218e-01	   9.9892741e-01	   1.0003748e+00	   1.0009473e+00	   1.0023851e+00	
   2.3141812e+01	   9.9458206e-01	   9.9959276e-01	   9.9910702e-01	   1.0005552e+00	   1.0011276e+00	   1.0025657e+00	
   2.3356038e+01	   9.9475073e-01	   9.9976021e-01	   9.9927476e-01	   1.0007224e+00	   1.0012942e+00	   1.0027330e+00	
   2.3570264e+01	   9.9490920e-01	   9.9991730e-01	   9.9943288e-01	   1.0008791e+00	   1.0014506e+00	   1.0028895e+00	
   2.3857298e+01	   9.9509992e-01	   1.0001071e+00	   9.9962339e-01	   1.0010689e+00	   1.0016404e+00	   1.0030785e+00	
   2.4144331e+01	   9.9526088e-01	   1.0002679e+00	   9.9978367e-01	   1.0012296e+00	   1.0018015e+00	   1.0032387e+00	
   2.4431364e+01	   9.9539199e-01	   1.0003986e+00	   9.9991380e-01	   1.0013601e+00	   1.0019320e+00	   1.0033692e+00	
   2.4718397e+01	   9.9549660e-01	   1.0005025e+00	   1.0000178e+00	   1.0014638e+00	   1.0020355e+00	   1.0034730e+00	
   2.5153678e+01	   9.9560910e-01	   1.0006145e+00	   1.0001303e+00	   1.0015756e+00	   1.0021472e+00	   1.0035846e+00	
   2.5588959e+01	   9.9566723e-01	   1.0006725e+00	   1.0001884e+00	   1.0016337e+00	   1.0022055e+00	   1.0036424e+00	
   2.6024240e+01	   9.9567562e-01	   1.0006811e+00	   1.0001966e+00	   1.0016421e+00	   1.0022141e+00	   1.0036509e+00	
   2.6459521e+01	   9.9564239e-01	   1.0006481e+00	   1.0001636e+00	   1.0016091e+00	   1.0021810e+00	   1.0036181e+00	
   2.6812285e+01	   9.9558672e-01	   1.0005927e+00	   1.0001083e+00	   1.0015538e+00	   1.0021258e+00	   1.0035629e+00	
   2.7165049e+01	   9.9551452e-01	   1.0005209e+00	   1.0000365e+00	   1.0014821e+00	   1.0020542e+00	   1.0034914e+00	
   2.7517814e+01	   9.9543112e-01	   1.0004380e+00	   9.9995346e-01	   1.0013992e+00	   1.0019714e+00	   1.0034087e+00	
   2.8141374e+01	   9.9527057e-01	   1.0002783e+00	   9.9979367e-01	   1.0012397e+00	   1.0018119e+00	   1.0032495e+00	
   2.8764933e+01	   9.9510343e-01	   1.0001120e+00	   9.9962731e-01	   1.0010735e+00	   1.0016459e+00	   1.0030837e+00	
   2.9388493e+01	   9.9494425e-01	   9.9995361e-01	   9.9946884e-01	   1.0009153e+00	   1.0014877e+00	   1.0029257e+00	
   3.0012053e+01	   9.9480541e-01	   9.9981543e-01	   9.9933060e-01	   1.0007773e+00	   1.0013498e+00	   1.0027879e+00	
   3.0973730e+01	   9.9465102e-01	   9.9966177e-01	   9.9917688e-01	   1.0006238e+00	   1.0011963e+00	   1.0026347e+00	
   3.1750211e+01	   9.9458393e-01	   9.9959498e-01	   9.9911007e-01	   1.0005571e+00	   1.0011296e+00	   1.0025681e+00	
   3.2526693e+01	   9.9456816e-01	   9.9957927e-01	   9.9909435e-01	   1.0005414e+00	   1.0011139e+00	   1.0025525e+00	
   3.3303174e+01	   9.9459621e-01	   9.9960714e-01	   9.9912225e-01	   1.0005693e+00	   1.0011417e+00	   1.0025802e+00	
   3.4079655e+01	   9.9465659e-01	   9.9966720e-01	   9.9918234e-01	   1.0006293e+00	   1.0012017e+00	   1.0026401e+00	
   3.5000000e+01	   9.9475322e-01	   9.9976337e-01	   9.9927856e-01	   1.0007254e+00	   1.0012977e+00	   1.0027360e+00	


==> MTDC-AC Control ACC 2015 (Arxiv v2)/UDC_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999953e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999883e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999524e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999210e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998977e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998976e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998974e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998960e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998945e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998930e-01	   9.9999993e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998750e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998545e-01	   9.9999987e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9998320e-01	   9.9999984e-01	   9.9999981e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9997731e-01	   9.9999972e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9997104e-01	   9.9999957e-01	   9.9999951e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996638e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996635e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996632e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996606e-01	   9.9999941e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996578e-01	   9.9999940e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9996551e-01	   9.9999939e-01	   9.9999931e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9996247e-01	   9.9999929e-01	   9.9999919e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995919e-01	   9.9999917e-01	   9.9999907e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9995573e-01	   9.9999905e-01	   9.9999893e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035776e+00	   9.9994691e-01	   9.9999870e-01	   9.9999855e-01	   9.9999994e-01	   9.9999998e-01	   9.9999999e-01	
   1.0038222e+00	   9.9993778e-01	   9.9999828e-01	   9.9999808e-01	   9.9999991e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040010e+00	   9.9993109e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040020e+00	   9.9993105e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040030e+00	   9.9993102e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040130e+00	   9.9993064e-01	   9.9999790e-01	   9.9999766e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040230e+00	   9.9993025e-01	   9.9999788e-01	   9.9999764e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040330e+00	   9.9992986e-01	   9.9999785e-01	   9.9999761e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0041330e+00	   9.9992570e-01	   9.9999762e-01	   9.9999736e-01	   9.9999986e-01	   9.9999995e-01	   9.9999998e-01	
   1.0042330e+00	   9.9992131e-01	   9.9999738e-01	   9.9999710e-01	   9.9999984e-01	   9.9999994e-01	   9.9999997e-01	
   1.0043330e+00	   9.9991676e-01	   9.9999712e-01	   9.9999681e-01	   9.9999981e-01	   9.9999993e-01	   9.9999997e-01	
   1.0045779e+00	   9.9990527e-01	   9.9999642e-01	   9.9999605e-01	   9.9999975e-01	   9.9999990e-01	   9.9999996e-01	
   1.0048228e+00	   9.9989353e-01	   9.9999563e-01	   9.9999519e-01	   9.9999967e-01	   9.9999987e-01	   9.9999994e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050010e+00	   9.9988500e-01	   9.9999498e-01	   9.9999449e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050020e+00	   9.9988496e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050030e+00	   9.9988491e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050130e+00	   9.9988442e-01	   9.9999494e-01	   9.9999444e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050230e+00	   9.9988394e-01	   9.9999490e-01	   9.9999440e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050330e+00	   9.9988344e-01	   9.9999486e-01	   9.9999436e-01	   9.9999958e-01	   9.9999983e-01	   9.9999993e-01	
   1.0051330e+00	   9.9987826e-01	   9.9999447e-01	   9.9999393e-01	   9.9999954e-01	   9.9999981e-01	   9.9999992e-01	
   1.0052330e+00	   9.9987285e-01	   9.9999405e-01	   9.9999349e-01	   9.9999949e-01	   9.9999979e-01	   9.9999991e-01	
   1.0053330e+00	   9.9986728e-01	   9.9999362e-01	   9.9999302e-01	   9.9999943e-01	   9.9999976e-01	   9.9999990e-01	
   1.0055782e+00	   9.9985333e-01	   9.9999248e-01	   9.9999180e-01	   9.9999929e-01	   9.9999970e-01	   9.9999987e-01	
   1.0058234e+00	   9.9983917e-01	   9.9999124e-01	   9.9999046e-01	   9.9999911e-01	   9.9999962e-01	   9.9999984e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060010e+00	   9.9982895e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060020e+00	   9.9982889e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060030e+00	   9.9982883e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060130e+00	   9.9982825e-01	   9.9999019e-01	   9.9998933e-01	   9.9999896e-01	   9.9999955e-01	   9.9999981e-01	
   1.0060230e+00	   9.9982767e-01	   9.9999013e-01	   9.9998927e-01	   9.9999896e-01	   9.9999955e-01	   9.9999980e-01	
   1.0060330e+00	   9.9982708e-01	   9.9999008e-01	   9.9998921e-01	   9.9999895e-01	   9.9999954e-01	   9.9999980e-01	
   1.0061330e+00	   9.9982094e-01	   9.9998948e-01	   9.9998858e-01	   9.9999886e-01	   9.9999950e-01	   9.9999978e-01	
   1.0062330e+00	   9.9981458e-01	   9.9998887e-01	   9.9998792e-01	   9.9999876e-01	   9.9999946e-01	   9.9999977e-01	
   1.0063330e+00	   9.9980807e-01	   9.9998824e-01	   9.9998725e-01	   9.9999866e-01	   9.9999941e-01	   9.9999974e-01	
   1.0065784e+00	   9.9979182e-01	   9.9998661e-01	   9.9998550e-01	   9.9999840e-01	   9.9999929e-01	   9.9999969e-01	
   1.0068238e+00	   9.9977538e-01	   9.9998486e-01	   9.9998363e-01	   9.9999810e-01	   9.9999914e-01	   9.9999963e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070010e+00	   9.9976357e-01	   9.9998351e-01	   9.9998220e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070020e+00	   9.9976350e-01	   9.9998350e-01	   9.9998219e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070030e+00	   9.9976344e-01	   9.9998350e-01	   9.9998218e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070130e+00	   9.9976277e-01	   9.9998342e-01	   9.9998210e-01	   9.9999785e-01	   9.9999902e-01	   9.9999957e-01	
   1.0070230e+00	   9.9976209e-01	   9.9998334e-01	   9.9998201e-01	   9.9999783e-01	   9.9999901e-01	   9.9999957e-01	
   1.0070330e+00	   9.9976142e-01	   9.9998326e-01	   9.9998193e-01	   9.9999782e-01	   9.9999901e-01	   9.9999956e-01	
   1.0071330e+00	   9.9975438e-01	   9.9998246e-01	   9.9998107e-01	   9.9999767e-01	   9.9999894e-01	   9.9999953e-01	
   1.0072330e+00	   9.9974713e-01	   9.9998163e-01	   9.9998019e-01	   9.9999752e-01	   9.9999886e-01	   9.9999950e-01	
   1.0073330e+00	   9.9973973e-01	   9.9998079e-01	   9.9997929e-01	   9.9999736e-01	   9.9999878e-01	   9.9999946e-01	
   1.0075786e+00	   9.9972130e-01	   9.9997862e-01	   9.9997699e-01	   9.9999694e-01	   9.9999857e-01	   9.9999937e-01	
   1.0078241e+00	   9.9970272e-01	   9.9997633e-01	   9.9997455e-01	   9.9999647e-01	   9.9999834e-01	   9.9999926e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080010e+00	   9.9968941e-01	   9.9997459e-01	   9.9997270e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080020e+00	   9.9968934e-01	   9.9997458e-01	   9.9997269e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080030e+00	   9.9968926e-01	   9.9997457e-01	   9.9997268e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080130e+00	   9.9968850e-01	   9.9997447e-01	   9.9997258e-01	   9.9999609e-01	   9.9999814e-01	   9.9999917e-01	
   1.0080230e+00	   9.9968774e-01	   9.9997437e-01	   9.9997247e-01	   9.9999607e-01	   9.9999813e-01	   9.9999917e-01	
   1.0080330e+00	   9.9968698e-01	   9.9997427e-01	   9.9997236e-01	   9.9999604e-01	   9.9999812e-01	   9.9999916e-01	
   1.0081330e+00	   9.9967909e-01	   9.9997324e-01	   9.9997127e-01	   9.9999582e-01	   9.9999801e-01	   9.9999911e-01	
   1.0082330e+00	   9.9967099e-01	   9.9997219e-01	   9.9997016e-01	   9.9999560e-01	   9.9999789e-01	   9.9999906e-01	
   1.0083330e+00	   9.9966275e-01	   9.9997112e-01	   9.9996902e-01	   9.9999536e-01	   9.9999777e-01	   9.9999900e-01	
   1.0085787e+00	   9.9964226e-01	   9.9996840e-01	   9.9996612e-01	   9.9999475e-01	   9.9999746e-01	   9.9999885e-01	
   1.0088244e+00	   9.9962164e-01	   9.9996554e-01	   9.9996309e-01	   9.9999409e-01	   9.9999711e-01	   9.9999869e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090010e+00	   9.9960690e-01	   9.9996340e-01	   9.9996082e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090020e+00	   9.9960682e-01	   9.9996339e-01	   9.9996081e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090030e+00	   9.9960674e-01	   9.9996337e-01	   9.9996079e-01	   9.9999357e-01	   9.9999684e-01	   9.9999856e-01	
   1.0090130e+00	   9.9960590e-01	   9.9996325e-01	   9.9996066e-01	   9.9999354e-01	   9.9999683e-01	   9.9999856e-01	
   1.0090230e+00	   9.9960506e-01	   9.9996313e-01	   9.9996053e-01	   9.9999351e-01	   9.9999681e-01	   9.9999855e-01	
   1.0090330e+00	   9.9960421e-01	   9.9996300e-01	   9.9996040e-01	   9.9999348e-01	   9.9999680e-01	   9.9999854e-01	
   1.0091330e+00	   9.9959551e-01	   9.9996174e-01	   9.9995907e-01	   9.9999318e-01	   9.9999664e-01	   9.9999846e-01	
   1.0092330e+00	   9.9958661e-01	   9.9996046e-01	   9.9995771e-01	   9.9999286e-01	   9.9999647e-01	   9.9999838e-01	
   1.0093330e+00	   9.9957756e-01	   9.9995916e-01	   9.9995632e-01	   9.9999254e-01	   9.9999630e-01	   9.9999830e-01	
   1.0095788e+00	   9.9955510e-01	   9.9995586e-01	   9.9995282e-01	   9.9999170e-01	   9.9999585e-01	   9.9999809e-01	
   1.0098247e+00	   9.9953252e-01	   9.9995242e-01	   9.9994918e-01	   9.9999081e-01	   9.9999538e-01	   9.9999786e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100010e+00	   9.9951642e-01	   9.9994987e-01	   9.9994647e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100020e+00	   9.9951633e-01	   9.9994985e-01	   9.9994646e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100030e+00	   9.9951624e-01	   9.9994984e-01	   9.9994644e-01	   9.9999012e-01	   9.9999501e-01	   9.9999767e-01	
   1.0100130e+00	   9.9951533e-01	   9.9994969e-01	   9.9994629e-01	   9.9999008e-01	   9.9999499e-01	   9.9999766e-01	
   1.0100230e+00	   9.9951441e-01	   9.9994954e-01	   9.9994613e-01	   9.9999004e-01	   9.9999497e-01	   9.9999765e-01	
   1.0100330e+00	   9.9951348e-01	   9.9994939e-01	   9.9994597e-01	   9.9999001e-01	   9.9999494e-01	   9.9999764e-01	
   1.0101330e+00	   9.9950401e-01	   9.9994790e-01	   9.9994439e-01	   9.9998960e-01	   9.9999472e-01	   9.9999754e-01	
   1.0102330e+00	   9.9949433e-01	   9.9994638e-01	   9.9994278e-01	   9.9998919e-01	   9.9999450e-01	   9.9999742e-01	
   1.0103330e+00	   9.9948451e-01	   9.9994483e-01	   9.9994114e-01	   9.9998876e-01	   9.9999427e-01	   9.9999731e-01	
   1.0105789e+00	   9.9946016e-01	   9.9994095e-01	   9.9993702e-01	   9.9998767e-01	   9.9999368e-01	   9.9999701e-01	
   1.0108249e+00	   9.9943570e-01	   9.9993692e-01	   9.9993275e-01	   9.9998652e-01	   9.9999304e-01	   9.9999670e-01	
   1.0110708e+00	   9.9941143e-01	   9.9993274e-01	   9.9992833e-01	   9.9998531e-01	   9.9999237e-01	   9.9999636e-01	
   1.0113168e+00	   9.9938749e-01	   9.9992843e-01	   9.9992376e-01	   9.9998402e-01	   9.9999166e-01	   9.9999599e-01	
   1.0118571e+00	   9.9933622e-01	   9.9991847e-01	   9.9991321e-01	   9.9998095e-01	   9.9998995e-01	   9.9999510e-01	
   1.0123975e+00	   9.9928674e-01	   9.9990790e-01	   9.9990203e-01	   9.9997753e-01	   9.9998802e-01	   9.9999409e-01	
   1.0129379e+00	   9.9923892e-01	   9.9989679e-01	   9.9989028e-01	   9.9997375e-01	   9.9998587e-01	   9.9999293e-01	
   1.0134783e+00	   9.9919258e-01	   9.9988523e-01	   9.9987807e-01	   9.9996962e-01	   9.9998349e-01	   9.9999163e-01	
   1.0148230e+00	   9.9908284e-01	   9.9985494e-01	   9.9984608e-01	   9.9995782e-01	   9.9997659e-01	   9.9998774e-01	
   1.0161677e+00	   9.9897962e-01	   9.9982320e-01	   9.9981256e-01	   9.9994396e-01	   9.9996831e-01	   9.9998285e-01	
   1.0175124e+00	   9.9888171e-01	   9.9979062e-01	   9.9977810e-01	   9.9992827e-01	   9.9995874e-01	   9.9997692e-01	
   1.0188571e+00	   9.9878838e-01	   9.9975751e-01	   9.9974304e-01	   9.9991099e-01	   9.9994801e-01	   9.9996996e-01	
   1.0202018e+00	   9.9869911e-01	   9.9972400e-01	   9.9970750e-01	   9.9989234e-01	   9.9993624e-01	   9.9996197e-01	
   1.0225652e+00	   9.9855084e-01	   9.9966435e-01	   9.9964422e-01	   9.9985671e-01	   9.9991334e-01	   9.9994554e-01	
   1.0249286e+00	   9.9841200e-01	   9.9960408e-01	   9.9958030e-01	   9.9981805e-01	   9.9988797e-01	   9.9992623e-01	
   1.0272919e+00	   9.9828123e-01	   9.9954344e-01	   9.9951603e-01	   9.9977688e-01	   9.9986039e-01	   9.9990424e-01	
   1.0296553e+00	   9.9815752e-01	   9.9948262e-01	   9.9945162e-01	   9.9973358e-01	   9.9983079e-01	   9.9987982e-01	
   1.0320187e+00	   9.9804001e-01	   9.9942172e-01	   9.9938720e-01	   9.9968848e-01	   9.9979932e-01	   9.9985316e-01	
   1.0354334e+00	   9.9787975e-01	   9.9933377e-01	   9.9929434e-01	   9.9962063e-01	   9.9975079e-01	   9.9981115e-01	
   1.0388482e+00	   9.9772904e-01	   9.9924604e-01	   9.9920195e-01	   9.9955019e-01	   9.9969898e-01	   9.9976549e-01	
   1.0422629e+00	   9.9758635e-01	   9.9915864e-01	   9.9911016e-01	   9.9947769e-01	   9.9964418e-01	   9.9971668e-01	
   1.0456776e+00	   9.9745046e-01	   9.9907161e-01	   9.9901905e-01	   9.9940351e-01	   9.9958664e-01	   9.9966515e-01	
   1.0490923e+00	   9.9732033e-01	   9.9898496e-01	   9.9892863e-01	   9.9932799e-01	   9.9952661e-01	   9.9961125e-01	
   1.0540034e+00	   9.9714162e-01	   9.9886097e-01	   9.9879975e-01	   9.9921747e-01	   9.9943629e-01	   9.9953015e-01	
   1.0589146e+00	   9.9697096e-01	   9.9873766e-01	   9.9867215e-01	   9.9910523e-01	   9.9934179e-01	   9.9944549e-01	
   1.0638257e+00	   9.9680670e-01	   9.9861490e-01	   9.9854565e-01	   9.9899167e-01	   9.9924360e-01	   9.9935782e-01	
   1.0687368e+00	   9.9664754e-01	   9.9849258e-01	   9.9842008e-01	   9.9887706e-01	   9.9914212e-01	   9.9926758e-01	
   1.0736480e+00	   9.9649245e-01	   9.9837055e-01	   9.9829522e-01	   9.9876157e-01	   9.9903773e-01	   9.9917511e-01	
   1.0814452e+00	   9.9625265e-01	   9.9817716e-01	   9.9809805e-01	   9.9857671e-01	   9.9886677e-01	   9.9902433e-01	
   1.0892424e+00	   9.9601842e-01	   9.9798381e-01	   9.9790161e-01	   9.9839028e-01	   9.9869040e-01	   9.9886945e-01	
   1.0970396e+00	   9.9578785e-01	   9.9779019e-01	   9.9770535e-01	   9.9820244e-01	   9.9850952e-01	   9.9871108e-01	
   1.1048367e+00	   9.9555959e-01	   9.9759603e-01	   9.9750885e-01	   9.9801326e-01	   9.9832491e-01	   9.9854970e-01	
   1.1126339e+00	   9.9533266e-01	   9.9740115e-01	   9.9731178e-01	   9.9782279e-01	   9.9813716e-01	   9.9838566e-01	
   1.1223538e+00	   9.9505056e-01	   9.9715701e-01	   9.9706495e-01	   9.9758360e-01	   9.9789951e-01	   9.9817793e-01	
   1.1320736e+00	   9.9476843e-01	   9.9691140e-01	   9.9681654e-01	   9.9734254e-01	   9.9765860e-01	   9.9796706e-01	
   1.1417935e+00	   9.9448561e-01	   9.9666426e-01	   9.9656634e-01	   9.9709968e-01	   9.9741508e-01	   9.9775348e-01	
   1.1515133e+00	   9.9420177e-01	   9.9641557e-01	   9.9631426e-01	   9.9685512e-01	   9.9716944e-01	   9.9753754e-01	
   1.1612331e+00	   9.9391675e-01	   9.9616538e-01	   9.9606029e-01	   9.9660896e-01	   9.9692209e-01	   9.9731952e-01	
   1.1743424e+00	   9.9353043e-01	   9.9582574e-01	   9.9571485e-01	   9.9627463e-01	   9.9658630e-01	   9.9702262e-01	
   1.1874516e+00	   9.9314208e-01	   9.9548378e-01	   9.9536623e-01	   9.9593788e-01	   9.9624856e-01	   9.9672291e-01	
   1.2005608e+00	   9.9275210e-01	   9.9513981e-01	   9.9501473e-01	   9.9559900e-01	   9.9590932e-01	   9.9642083e-01	
   1.2136701e+00	   9.9236103e-01	   9.9479414e-01	   9.9466071e-01	   9.9525832e-01	   9.9556895e-01	   9.9611673e-01	
   1.2267793e+00	   9.9196946e-01	   9.9444713e-01	   9.9430455e-01	   9.9491612e-01	   9.9522774e-01	   9.9581091e-01	
   1.2485698e+00	   9.9131921e-01	   9.9386826e-01	   9.9370890e-01	   9.9434479e-01	   9.9465936e-01	   9.9529941e-01	
   1.2703603e+00	   9.9067223e-01	   9.9328818e-01	   9.9311036e-01	   9.9377150e-01	   9.9409039e-01	   9.9478488e-01	
   1.2921509e+00	   9.9003131e-01	   9.9270840e-01	   9.9251083e-01	   9.9319758e-01	   9.9352176e-01	   9.9426817e-01	
   1.3139414e+00	   9.8939893e-01	   9.9213034e-01	   9.9191213e-01	   9.9262431e-01	   9.9295435e-01	   9.9375002e-01	
   1.3357319e+00	   9.8877725e-01	   9.9155530e-01	   9.9131601e-01	   9.9205292e-01	   9.9238902e-01	   9.9323110e-01	
   1.3631101e+00	   9.8801391e-01	   9.9083882e-01	   9.9057306e-01	   9.9133935e-01	   9.9168291e-01	   9.9257894e-01	
   1.3904884e+00	   9.8727268e-01	   9.9013089e-01	   9.8983939e-01	   9.9063247e-01	   9.9098287e-01	   9.9192755e-01	
   1.4178666e+00	   9.8655506e-01	   9.8943302e-01	   9.8911728e-01	   9.8993393e-01	   9.9029020e-01	   9.9127778e-01	
   1.4452448e+00	   9.8586150e-01	   9.8874630e-01	   9.8840848e-01	   9.8924503e-01	   9.8960597e-01	   9.9063029e-01	
   1.4726230e+00	   9.8519148e-01	   9.8807134e-01	   9.8771416e-01	   9.8856665e-01	   9.8893098e-01	   9.8998550e-01	
   1.5085640e+00	   9.8434515e-01	   9.8720324e-01	   9.8682556e-01	   9.8769275e-01	   9.8805962e-01	   9.8914344e-01	
   1.5445049e+00	   9.8353209e-01	   9.8635488e-01	   9.8596295e-01	   9.8683783e-01	   9.8720528e-01	   9.8830631e-01	
   1.5804459e+00	   9.8274593e-01	   9.8552450e-01	   9.8512498e-01	   9.8600093e-01	   9.8636740e-01	   9.8747350e-01	
   1.6163869e+00	   9.8197928e-01	   9.8470945e-01	   9.8430907e-01	   9.8518015e-01	   9.8554457e-01	   9.8664396e-01	
   1.6523279e+00	   9.8122451e-01	   9.8390655e-01	   9.8351171e-01	   9.8437288e-01	   9.8473473e-01	   9.8581633e-01	
   1.6908874e+00	   9.8041972e-01	   9.8305474e-01	   9.8267231e-01	   9.8351842e-01	   9.8387747e-01	   9.8492887e-01	
   1.7294469e+00	   9.7961254e-01	   9.8220882e-01	   9.8184444e-01	   9.8267219e-01	   9.8302884e-01	   9.8404028e-01	
   1.7680064e+00	   9.7879719e-01	   9.8136514e-01	   9.8102314e-01	   9.8183051e-01	   9.8218543e-01	   9.8314925e-01	
   1.8065659e+00	   9.7797021e-01	   9.8052097e-01	   9.8020419e-01	   9.8099033e-01	   9.8134427e-01	   9.8225517e-01	
   1.8451254e+00	   9.7713050e-01	   9.7967463e-01	   9.7938437e-01	   9.8014948e-01	   9.8050305e-01	   9.8135821e-01	
   1.8836850e+00	   9.7627917e-01	   9.7882561e-01	   9.7856169e-01	   9.7930680e-01	   9.7966034e-01	   9.8045944e-01	
   1.9347510e+00	   9.7513896e-01	   9.7769818e-01	   9.7746647e-01	   9.7818790e-01	   9.7854132e-01	   9.7926971e-01	
   1.9858170e+00	   9.7399367e-01	   9.7657096e-01	   9.7636593e-01	   9.7706795e-01	   9.7742037e-01	   9.7808656e-01	
   2.0368831e+00	   9.7285482e-01	   9.7544958e-01	   9.7526369e-01	   9.7595142e-01	   9.7630129e-01	   9.7691771e-01	
   2.0879491e+00	   9.7173284e-01	   9.7434015e-01	   9.7416472e-01	   9.7484386e-01	   9.7518932e-01	   9.7577110e-01	
   2.1390151e+00	   9.7063524e-01	   9.7324805e-01	   9.7307418e-01	   9.7375068e-01	   9.7409002e-01	   9.7465370e-01	
   2.1900812e+00	   9.6956571e-01	   9.7217711e-01	   9.7199650e-01	   9.7267628e-01	   9.7300838e-01	   9.7357058e-01	
   2.2411472e+00	   9.6852410e-01	   9.7112926e-01	   9.7093493e-01	   9.7162356e-01	   9.7194818e-01	   9.7252443e-01	
   2.2925815e+00	   9.6750000e-01	   9.7009735e-01	   9.6988404e-01	   9.7058651e-01	   9.7090436e-01	   9.7150836e-01	
   2.3440158e+00	   9.6649607e-01	   9.6908794e-01	   9.6885266e-01	   9.6957283e-01	   9.6988567e-01	   9.7052810e-01	
   2.3954500e+00	   9.6550729e-01	   9.6809938e-01	   9.6784147e-01	   9.6858180e-01	   9.6889211e-01	   9.6958022e-01	
   2.4468843e+00	   9.6453017e-01	   9.6713042e-01	   9.6685134e-01	   9.6761263e-01	   9.6792329e-01	   9.6866063e-01	
   2.4983185e+00	   9.6356387e-01	   9.6618079e-01	   9.6588383e-01	   9.6666516e-01	   9.6697895e-01	   9.6776545e-01	
   2.5497528e+00	   9.6261073e-01	   9.6525172e-01	   9.6494149e-01	   9.6574023e-01	   9.6605945e-01	   9.6689172e-01	
   2.6011871e+00	   9.6167604e-01	   9.6434589e-01	   9.6402778e-01	   9.6483984e-01	   9.6516596e-01	   9.6603776e-01	
   2.6590548e+00	   9.6065565e-01	   9.6335920e-01	   9.6303893e-01	   9.6385979e-01	   9.6419411e-01	   9.6510029e-01	
   2.7169225e+00	   9.5967926e-01	   9.6241255e-01	   9.6209667e-01	   9.6291913e-01	   9.6326071e-01	   9.6418873e-01	
   2.7747902e+00	   9.5875657e-01	   9.6151092e-01	   9.6120475e-01	   9.6202191e-01	   9.6236852e-01	   9.6330522e-01	
   2.8326579e+00	   9.5789306e-01	   9.6065685e-01	   9.6036395e-01	   9.6117016e-01	   9.6151883e-01	   9.6245162e-01	
   2.8905256e+00	   9.5708846e-01	   9.5984947e-01	   9.5957138e-01	   9.6036301e-01	   9.6071059e-01	   9.6162856e-01	
   2.9483933e+00	   9.5633658e-01	   9.5908423e-01	   9.5882052e-01	   9.5959636e-01	   9.5994011e-01	   9.6083487e-01	
   3.0062610e+00	   9.5562644e-01	   9.5835357e-01	   9.5810204e-01	   9.5886338e-01	   9.5920143e-01	   9.6006761e-01	
   3.0662978e+00	   9.5491919e-01	   9.5762223e-01	   9.5737957e-01	   9.5812953e-01	   9.5846087e-01	   9.5929513e-01	
   3.1263346e+00	   9.5422703e-01	   9.5690799e-01	   9.5666953e-01	   9.5741345e-01	   9.5773850e-01	   9.5854189e-01	
   3.1863714e+00	   9.5353792e-01	   9.5620285e-01	   9.5596378e-01	   9.5670765e-01	   9.5702783e-01	   9.5780425e-01	
   3.2464081e+00	   9.5284543e-01	   9.5550271e-01	   9.5525875e-01	   9.5600817e-01	   9.5632545e-01	   9.5708092e-01	
   3.3064449e+00	   9.5214987e-01	   9.5480829e-01	   9.5455627e-01	   9.5531550e-01	   9.5563194e-01	   9.5637369e-01	
   3.3664817e+00	   9.5145806e-01	   9.5412499e-01	   9.5386321e-01	   9.5463460e-01	   9.5495184e-01	   9.5568741e-01	
   3.4265185e+00	   9.5078173e-01	   9.5346187e-01	   9.5319024e-01	   9.5397398e-01	   9.5429296e-01	   9.5502937e-01	
   3.4954615e+00	   9.5004215e-01	   9.5273927e-01	   9.5245819e-01	   9.5325377e-01	   9.5357486e-01	   9.5431940e-01	
   3.5517000e+00	   9.4948164e-01	   9.5219119e-01	   9.5190504e-01	   9.5270699e-01	   9.5302917e-01	   9.5378444e-01	
   3.6079385e+00	   9.4896864e-01	   9.5168746e-01	   9.5139919e-01	   9.5220391e-01	   9.5252624e-01	   9.5329440e-01	
   3.6641770e+00	   9.4850765e-01	   9.5123179e-01	   9.5094444e-01	   9.5174836e-01	   9.5206979e-01	   9.5285165e-01	
   3.7204155e+00	   9.4809905e-01	   9.5082467e-01	   9.5054092e-01	   9.5134108e-01	   9.5166074e-01	   9.5245589e-01	
   3.7766540e+00	   9.4773940e-01	   9.5046351e-01	   9.5018532e-01	   9.5097974e-01	   9.5129717e-01	   9.5210424e-01	
   3.8328925e+00	   9.4742244e-01	   9.5014324e-01	   9.4987159e-01	   9.5065949e-01	   9.5097476e-01	   9.5179171e-01	
   3.8891310e+00	   9.4714026e-01	   9.4985730e-01	   9.4959213e-01	   9.5037392e-01	   9.5068756e-01	   9.5151201e-01	
   3.9453695e+00	   9.4688474e-01	   9.4959878e-01	   9.4933901e-01	   9.5011610e-01	   9.5042908e-01	   9.5125854e-01	
   4.0085505e+00	   9.4662105e-01	   9.4933353e-01	   9.4907761e-01	   9.4985193e-01	   9.5016557e-01	   9.5099785e-01	
   4.0717314e+00	   9.4637566e-01	   9.4908880e-01	   9.4883377e-01	   9.4960830e-01	   9.4992403e-01	   9.5075656e-01	
   4.1349124e+00	   9.4614587e-01	   9.4886147e-01	   9.4860434e-01	   9.4938176e-01	   9.4970062e-01	   9.5053138e-01	
   4.1980934e+00	   9.4593302e-01	   9.4865192e-01	   9.4839025e-01	   9.4917243e-01	   9.4949478e-01	   9.5032233e-01	
   4.2612743e+00	   9.4574157e-01	   9.4846344e-01	   9.4819581e-01	   9.4898348e-01	   9.4930889e-01	   9.5013234e-01	
   4.3244553e+00	   9.4557762e-01	   9.4830106e-01	   9.4802731e-01	   9.4882003e-01	   9.4914733e-01	   9.4996621e-01	
   4.4085758e+00	   9.4541200e-01	   9.4813437e-01	   9.4785429e-01	   9.4865143e-01	   9.4897868e-01	   9.4979124e-01	
   4.4926963e+00	   9.4531614e-01	   9.4803390e-01	   9.4775152e-01	   9.4854930e-01	   9.4887335e-01	   9.4967974e-01	
   4.5768168e+00	   9.4529375e-01	   9.4800498e-01	   9.4772500e-01	   9.4851983e-01	   9.4883837e-01	   9.4963893e-01	
   4.6609372e+00	   9.4534161e-01	   9.4804650e-01	   9.4777277e-01	   9.4856233e-01	   9.4887468e-01	   9.4966994e-01	
   4.7450577e+00	   9.4545174e-01	   9.4815242e-01	   9.4788659e-01	   9.4867059e-01	   9.4897785e-01	   9.4976860e-01	
   4.8291782e+00	   9.4561526e-01	   9.4831472e-01	   9.4805575e-01	   9.4883577e-01	   9.4914041e-01	   9.4992789e-01	
   4.9198152e+00	   9.4584348e-01	   9.4854443e-01	   9.4828929e-01	   9.4906804e-01	   9.4937309e-01	   9.5015907e-01	
   5.0104522e+00	   9.4612136e-01	   9.4882503e-01	   9.4856897e-01	   9.4934961e-01	   9.4965771e-01	   9.5044489e-01	
   5.1010893e+00	   9.4644808e-01	   9.4915381e-01	   9.4889289e-01	   9.4967745e-01	   9.4998963e-01	   9.5078092e-01	
   5.1917263e+00	   9.4682466e-01	   9.4953057e-01	   9.4926310e-01	   9.5005184e-01	   9.5036736e-01	   9.5116517e-01	
   5.2823633e+00	   9.4725221e-01	   9.4995627e-01	   9.4968325e-01	   9.5047476e-01	   9.5079166e-01	   9.5159711e-01	
   5.3730003e+00	   9.4773127e-01	   9.5043202e-01	   9.5015652e-01	   9.5094840e-01	   9.5126446e-01	   9.5207679e-01	
   5.4674074e+00	   9.4828514e-01	   9.5098176e-01	   9.5070751e-01	   9.5149725e-01	   9.5181072e-01	   9.5262745e-01	
   5.5618144e+00	   9.4889478e-01	   9.5158727e-01	   9.5131738e-01	   9.5210325e-01	   9.5241356e-01	   9.5323035e-01	
   5.6562214e+00	   9.4955934e-01	   9.5224798e-01	   9.5198367e-01	   9.5276526e-01	   9.5307295e-01	   9.5388517e-01	
   5.7506285e+00	   9.5027634e-01	   9.5296141e-01	   9.5270178e-01	   9.5348002e-01	   9.5378630e-01	   9.5459039e-01	
   5.8450355e+00	   9.5104127e-01	   9.5372287e-01	   9.5346550e-01	   9.5424217e-01	   9.5454825e-01	   9.5534280e-01	
   5.9562776e+00	   9.5199497e-01	   9.5467274e-01	   9.5441451e-01	   9.5519175e-01	   9.5549845e-01	   9.5628336e-01	
   6.0675196e+00	   9.5299488e-01	   9.5566919e-01	   9.5540765e-01	   9.5618702e-01	   9.5649419e-01	   9.5727425e-01	
   6.1787617e+00	   9.5403280e-01	   9.5670417e-01	   9.5643889e-01	   9.5722053e-01	   9.5752732e-01	   9.5830842e-01	
   6.2900037e+00	   9.5510634e-01	   9.5777520e-01	   9.5750797e-01	   9.5829046e-01	   9.5859597e-01	   9.5938268e-01	
   6.4012458e+00	   9.5621940e-01	   9.5888554e-01	   9.5861921e-01	   9.5940031e-01	   9.5970419e-01	   9.6049796e-01	
   6.5228004e+00	   9.5748797e-01	   9.6015025e-01	   9.5988734e-01	   9.6066486e-01	   9.6096742e-01	   9.6176659e-01	
   6.6443550e+00	   9.5881407e-01	   9.6147135e-01	   9.6121234e-01	   9.6198567e-01	   9.6228795e-01	   9.6308748e-01	
   6.7659096e+00	   9.6019075e-01	   9.6284242e-01	   9.6258564e-01	   9.6335599e-01	   9.6365880e-01	   9.6445385e-01	
   6.8874641e+00	   9.6160145e-01	   9.6424790e-01	   9.6399076e-01	   9.6476033e-01	   9.6506372e-01	   9.6585195e-01	
   7.0090187e+00	   9.6302713e-01	   9.6566946e-01	   9.6541015e-01	   9.6618079e-01	   9.6648394e-01	   9.6726630e-01	
   7.1444223e+00	   9.6461898e-01	   9.6725779e-01	   9.6699610e-01	   9.6776831e-01	   9.6806998e-01	   9.6884921e-01	
   7.2798259e+00	   9.6621479e-01	   9.6885001e-01	   9.6858799e-01	   9.6936015e-01	   9.6965963e-01	   9.7043922e-01	
   7.4152295e+00	   9.6782607e-01	   9.7045646e-01	   9.7019666e-01	   9.7096625e-01	   9.7126389e-01	   9.7204507e-01	
   7.5506331e+00	   9.6946245e-01	   9.7208677e-01	   9.7183035e-01	   9.7259585e-01	   9.7289279e-01	   9.7367433e-01	
   7.6860366e+00	   9.7111941e-01	   9.7373769e-01	   9.7348367e-01	   9.7424565e-01	   9.7454302e-01	   9.7532287e-01	
   7.8214402e+00	   9.7277743e-01	   9.7539117e-01	   9.7513718e-01	   9.7589787e-01	   9.7619607e-01	   9.7697320e-01	
   7.9568438e+00	   9.7441335e-01	   9.7702429e-01	   9.7676829e-01	   9.7752988e-01	   9.7782845e-01	   9.7860350e-01	
   8.1100116e+00	   9.7622280e-01	   9.7883102e-01	   9.7857253e-01	   9.7933561e-01	   9.7963356e-01	   9.8040782e-01	
   8.2631794e+00	   9.7799300e-01	   9.8059690e-01	   9.8033807e-01	   9.8110059e-01	   9.8139706e-01	   9.8217131e-01	
   8.4163471e+00	   9.7973930e-01	   9.8233676e-01	   9.8208044e-01	   9.8283954e-01	   9.8313444e-01	   9.8390765e-01	
   8.5695149e+00	   9.8146769e-01	   9.8405842e-01	   9.8380574e-01	   9.8456036e-01	   9.8485441e-01	   9.8562467e-01	
   8.7226827e+00	   9.8316405e-01	   9.8575019e-01	   9.8549953e-01	   9.8625148e-01	   9.8654560e-01	   9.8731206e-01	
   8.8758505e+00	   9.8480314e-01	   9.8738725e-01	   9.8713555e-01	   9.8788789e-01	   9.8818267e-01	   9.8894648e-01	
   9.0290183e+00	   9.8636760e-01	   9.8895031e-01	   9.8869561e-01	   9.8944994e-01	   9.8974528e-01	   9.9050878e-01	
   9.1880149e+00	   9.8791480e-01	   9.9049419e-01	   9.9023730e-01	   9.9099228e-01	   9.9128750e-01	   9.9205243e-01	
   9.3470116e+00	   9.8939845e-01	   9.9197235e-01	   9.9171648e-01	   9.9246895e-01	   9.9276322e-01	   9.9352924e-01	
   9.5060082e+00	   9.9082816e-01	   9.9339660e-01	   9.9314439e-01	   9.9389243e-01	   9.9418552e-01	   9.9495040e-01	
   9.6650048e+00	   9.9219655e-01	   9.9476192e-01	   9.9451297e-01	   9.9525782e-01	   9.9555037e-01	   9.9631181e-01	
   9.8240015e+00	   9.9348504e-01	   9.9604957e-01	   9.9580067e-01	   9.9654554e-01	   9.9683863e-01	   9.9759603e-01	
   9.9829981e+00	   9.9467988e-01	   9.9724330e-01	   9.9699162e-01	   9.9773842e-01	   9.9803257e-01	   9.9878766e-01	
   1.0101144e+01	   9.9550664e-01	   9.9806834e-01	   9.9781431e-01	   9.9856229e-01	   9.9885698e-01	   9.9961193e-01	
   1.0219291e+01	   9.9628667e-01	   9.9884591e-01	   9.9859078e-01	   9.9933865e-01	   9.9963332e-01	   1.0003892e+00	
   1.0337437e+01	   9.9702481e-01	   9.9958149e-01	   9.9932698e-01	   1.0000734e+00	   1.0003675e+00	   1.0011247e+00	
   1.0455583e+01	   9.9772313e-01	   1.0002778e+00	   1.0000252e+00	   1.0007693e+00	   1.0010627e+00	   1.0018208e+00	
   1.0584434e+01	   9.9843846e-01	   1.0009918e+00	   1.0007414e+00	   1.0014834e+00	   1.0017763e+00	   1.0025341e+00	
   1.0713285e+01	   9.9910271e-01	   1.0016553e+00	   1.0014061e+00	   1.0021470e+00	   1.0024400e+00	   1.0031964e+00	
   1.0842135e+01	   9.9971270e-01	   1.0022647e+00	   1.0020153e+00	   1.0027562e+00	   1.0030498e+00	   1.0038041e+00	
   1.0970986e+01	   1.0002663e+00	   1.0028175e+00	   1.0025668e+00	   1.0033084e+00	   1.0036028e+00	   1.0043552e+00	
   1.1114375e+01	   1.0008160e+00	   1.0033661e+00	   1.0031138e+00	   1.0038561e+00	   1.0041511e+00	   1.0049025e+00	
   1.1257763e+01	   1.0012985e+00	   1.0038475e+00	   1.0035945e+00	   1.0043369e+00	   1.0046319e+00	   1.0053834e+00	
   1.1401152e+01	   1.0017185e+00	   1.0042666e+00	   1.0040141e+00	   1.0047557e+00	   1.0050503e+00	   1.0058026e+00	
   1.1544540e+01	   1.0020806e+00	   1.0046283e+00	   1.0043769e+00	   1.0051173e+00	   1.0054115e+00	   1.0061644e+00	
   1.1709924e+01	   1.0024301e+00	   1.0049775e+00	   1.0047272e+00	   1.0054665e+00	   1.0057608e+00	   1.0065135e+00	
   1.1875308e+01	   1.0027073e+00	   1.0052545e+00	   1.0050043e+00	   1.0057433e+00	   1.0060382e+00	   1.0067900e+00	
   1.2040692e+01	   1.0029113e+00	   1.0054585e+00	   1.0052075e+00	   1.0059468e+00	   1.0062425e+00	   1.0069933e+00	
   1.2206076e+01	   1.0030428e+00	   1.0055900e+00	   1.0053381e+00	   1.0060780e+00	   1.0063742e+00	   1.0071246e+00	
   1.2420536e+01	   1.0031135e+00	   1.0056611e+00	   1.0054088e+00	   1.0061488e+00	   1.0064451e+00	   1.0071958e+00	
   1.2634997e+01	   1.0030838e+00	   1.0056319e+00	   1.0053800e+00	   1.0061196e+00	   1.0064158e+00	   1.0071670e+00	
   1.2849457e+01	   1.0029661e+00	   1.0055148e+00	   1.0052635e+00	   1.0060026e+00	   1.0062989e+00	   1.0070502e+00	
   1.3063917e+01	   1.0027681e+00	   1.0053177e+00	   1.0050663e+00	   1.0058055e+00	   1.0061024e+00	   1.0068533e+00	
   1.3325175e+01	   1.0024274e+00	   1.0049783e+00	   1.0047263e+00	   1.0054661e+00	   1.0057636e+00	   1.0065145e+00	
   1.3586434e+01	   1.0019903e+00	   1.0045428e+00	   1.0042902e+00	   1.0050306e+00	   1.0053285e+00	   1.0060799e+00	
   1.3847692e+01	   1.0014759e+00	   1.0040300e+00	   1.0037773e+00	   1.0045179e+00	   1.0048160e+00	   1.0055681e+00	
   1.4108951e+01	   1.0009033e+00	   1.0034590e+00	   1.0032065e+00	   1.0039472e+00	   1.0042455e+00	   1.0049980e+00	
   1.4433394e+01	   1.0001353e+00	   1.0026931e+00	   1.0024405e+00	   1.0031817e+00	   1.0034805e+00	   1.0042333e+00	
   1.4757837e+01	   9.9932543e-01	   1.0018855e+00	   1.0016324e+00	   1.0023744e+00	   1.0026736e+00	   1.0034270e+00	
   1.5082279e+01	   9.9849889e-01	   1.0010612e+00	   1.0008078e+00	   1.0015505e+00	   1.0018499e+00	   1.0026041e+00	
   1.5406722e+01	   9.9768095e-01	   1.0002453e+00	   9.9999177e-01	   1.0007350e+00	   1.0010346e+00	   1.0017895e+00	
   1.5932176e+01	   9.9643432e-01	   9.9900165e-01	   9.9874799e-01	   9.9949209e-01	   9.9979196e-01	   1.0005478e+00	
   1.6457630e+01	   9.9533037e-01	   9.9790029e-01	   9.9764636e-01	   9.9839138e-01	   9.9869142e-01	   9.9944805e-01	
   1.6848098e+01	   9.9462984e-01	   9.9720133e-01	   9.9694723e-01	   9.9769285e-01	   9.9799290e-01	   9.9875019e-01	
   1.7238566e+01	   9.9405161e-01	   9.9662429e-01	   9.9637014e-01	   9.9711621e-01	   9.9741620e-01	   9.9817404e-01	
   1.7629034e+01	   9.9360375e-01	   9.9617728e-01	   9.9592311e-01	   9.9666954e-01	   9.9696943e-01	   9.9772766e-01	
   1.7917664e+01	   9.9335791e-01	   9.9593186e-01	   9.9567767e-01	   9.9642432e-01	   9.9672412e-01	   9.9748255e-01	
   1.8206293e+01	   9.9318387e-01	   9.9575804e-01	   9.9550385e-01	   9.9625067e-01	   9.9655036e-01	   9.9730896e-01	
   1.8494923e+01	   9.9307948e-01	   9.9565371e-01	   9.9539953e-01	   9.9614647e-01	   9.9644602e-01	   9.9720475e-01	
   1.8783552e+01	   9.9304156e-01	   9.9561568e-01	   9.9536155e-01	   9.9610853e-01	   9.9640793e-01	   9.9716674e-01	
   1.9339266e+01	   9.9313954e-01	   9.9571305e-01	   9.9545903e-01	   9.9620599e-01	   9.9650508e-01	   9.9726387e-01	
   1.9894979e+01	   9.9343091e-01	   9.9600338e-01	   9.9574948e-01	   9.9649628e-01	   9.9679506e-01	   9.9755366e-01	
   2.0450693e+01	   9.9387128e-01	   9.9644241e-01	   9.9618867e-01	   9.9693516e-01	   9.9723364e-01	   9.9799194e-01	
   2.1006406e+01	   9.9441314e-01	   9.9698273e-01	   9.9672916e-01	   9.9747527e-01	   9.9777347e-01	   9.9853138e-01	
   2.1562120e+01	   9.9500958e-01	   9.9757759e-01	   9.9732418e-01	   9.9806986e-01	   9.9836783e-01	   9.9912528e-01	
   2.2389810e+01	   9.9590872e-01	   9.9847445e-01	   9.9822124e-01	   9.9896627e-01	   9.9926398e-01	   1.0000207e+00	
   2.3217501e+01	   9.9671928e-01	   9.9928308e-01	   9.9903006e-01	   9.9977446e-01	   1.0000720e+00	   1.0008281e+00	
   2.4045192e+01	   9.9736376e-01	   9.9992613e-01	   9.9967322e-01	   1.0004171e+00	   1.0007146e+00	   1.0014702e+00	
   2.4872883e+01	   9.9780498e-01	   1.0003665e+00	   1.0001136e+00	   1.0008572e+00	   1.0011547e+00	   1.0019099e+00	
   2.5700573e+01	   9.9804164e-01	   1.0006028e+00	   1.0003499e+00	   1.0010933e+00	   1.0013909e+00	   1.0021459e+00	
   2.6528264e+01	   9.9809909e-01	   1.0006603e+00	   1.0004074e+00	   1.0011507e+00	   1.0014485e+00	   1.0022034e+00	
   2.7629265e+01	   9.9797182e-01	   1.0005335e+00	   1.0002806e+00	   1.0010239e+00	   1.0013219e+00	   1.0020769e+00	
   2.8545053e+01	   9.9776002e-01	   1.0003223e+00	   1.0000693e+00	   1.0008128e+00	   1.0011109e+00	   1.0018660e+00	
   2.9460841e+01	   9.9752104e-01	   1.0000840e+00	   9.9983088e-01	   1.0005746e+00	   1.0008727e+00	   1.0016280e+00	
   3.0376629e+01	   9.9730621e-01	   9.9986966e-01	   9.9961653e-01	   1.0003604e+00	   1.0006586e+00	   1.0014141e+00	
   3.1292417e+01	   9.9714854e-01	   9.9971234e-01	   9.9945918e-01	   1.0002032e+00	   1.0005013e+00	   1.0012570e+00	
   3.2208205e+01	   9.9706216e-01	   9.9962612e-01	   9.9937296e-01	   1.0001171e+00	   1.0004152e+00	   1.0011708e+00	
   3.3325929e+01	   9.9704824e-01	   9.9961218e-01	   9.9935903e-01	   1.0001032e+00	   1.0004012e+00	   1.0011569e+00	
   3.4443653e+01	   9.9711310e-01	   9.9967682e-01	   9.9942370e-01	   1.0001678e+00	   1.0004658e+00	   1.0012214e+00	
   3.5000000e+01	   9.9716421e-01	   9.9972779e-01	   9.9947468e-01	   1.0002187e+00	   1.0005167e+00	   1.0012723e+00	


==> PGen_NoSec.txt <==
   0.0000000e+00	  -2.0013921e-15	  -3.2996004e-16	  -2.7975443e-15	   5.8773339e-16	   1.5089548e-16	   1.1046976e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -3.5688356e-16	   3.7726814e-16	  -1.9960133e-15	   2.7979143e-15	  -2.1100195e-15	   9.3297102e-16	
   3.0000000e-06	  -1.1836020e-15	  -6.1619559e-16	  -7.1582175e-16	   2.8193516e-15	   5.0567316e-16	   1.8095652e-15	
   1.3000000e-05	  -1.9201073e-15	   2.9812024e-16	  -2.1513718e-15	   7.4101230e-17	  -3.8339240e-16	  -3.5420019e-16	
   2.3000000e-05	  -6.0910411e-16	  -1.5233352e-16	  -2.0164397e-15	   3.4009935e-15	  -7.2010472e-16	   2.3416678e-15	
   3.3000000e-05	  -4.8460909e-17	   5.8201740e-16	  -1.2456911e-15	   2.8195505e-15	   1.1214790e-15	   1.6665852e-15	
   1.3300000e-04	  -1.0477599e-15	   5.6992237e-16	  -2.4939465e-15	   5.6929034e-16	  -4.0640360e-16	   5.7171068e-16	
   2.3300000e-04	  -3.6062268e-15	  -5.5908863e-16	  -1.8477206e-15	   1.8991797e-15	   1.5003185e-15	   8.8827585e-16	
   3.3300000e-04	  -2.9860725e-15	   1.0377081e-15	  -3.0684218e-15	   1.4902853e-15	   1.1735766e-15	   1.9098558e-16	
   1.3330000e-03	  -1.5816626e-15	  -1.0061860e-15	  -1.6081378e-15	   1.6626014e-15	  -1.9032302e-16	   7.7640226e-16	
   2.3330000e-03	  -9.0005724e-16	  -4.9635566e-16	  -6.5089758e-16	   1.7500355e-15	   2.2382190e-15	   1.3301958e-15	
   3.3330000e-03	  -6.7109902e-16	  -1.1815342e-15	  -1.2944147e-15	  -4.8648516e-16	   1.3151772e-15	   4.0467623e-16	
   1.3333000e-02	   4.3362056e-16	   1.7930975e-16	  -2.7061981e-15	   1.6786294e-15	   1.8188798e-15	   5.6913960e-16	
   2.3333000e-02	  -4.6036338e-16	  -1.2176808e-15	  -1.0995034e-15	   2.2384511e-15	   2.1053944e-15	   2.3124425e-16	
   3.3333000e-02	  -7.1997994e-16	   8.5443904e-17	   1.7232435e-17	   3.1208522e-15	   2.3378574e-15	  -5.0799519e-16	
   1.3333300e-01	  -4.2385428e-16	   2.4167351e-15	  -5.2094326e-16	   2.0613884e-15	  -1.3818874e-15	   2.8857790e-16	
   2.3333300e-01	  -9.0845677e-16	  -2.8040550e-15	  -2.1119026e-15	   2.4102079e-15	   2.3164545e-15	  -4.5626076e-16	
   3.3333300e-01	  -1.2267987e-15	   1.5328007e-15	   6.5107472e-16	   3.2339443e-15	  -9.6619698e-16	   2.5686038e-16	
   1.0000000e+00	  -1.6696154e-15	   1.1277927e-15	  -3.6340603e-16	   2.3217741e-15	  -1.9022438e-15	  -4.9378696e-16	
   1.0000000e+00	  -1.5573029e-15	   7.8026299e-16	  -1.0211875e-15	   2.1420456e-15	  -7.3728294e-16	  -4.4961465e-16	
   1.0000010e+00	  -2.5895364e-14	  -2.4607843e-14	  -2.7425653e-14	  -2.0463074e-14	   2.3295448e-15	  -2.5201614e-14	
   1.0000020e+00	  -2.6292675e-14	  -2.1601408e-14	  -2.7207620e-14	  -2.2312902e-14	  -6.5493180e-16	  -2.4064376e-14	
   1.0000030e+00	  -2.5840377e-14	  -2.3903972e-14	  -2.6505859e-14	  -2.2622854e-14	  -1.2128631e-15	  -2.1981296e-14	
   1.0000130e+00	  -2.4972352e-14	  -2.5191771e-14	  -2.6678997e-14	  -2.1715082e-14	   2.9489146e-15	  -2.3976619e-14	
   1.0000230e+00	  -2.5481862e-14	  -2.1041123e-14	  -2.5132549e-14	  -2.1062222e-14	   1.4668574e-15	  -2.3766411e-14	
   1.0000330e+00	  -2.6062841e-14	  -2.2882487e-14	  -2.5381613e-14	  -2.1627280e-14	   5.7315639e-16	  -2.4025312e-14	
   1.0001330e+00	  -4.1581977e-15	  -2.3120441e-14	  -2.7127142e-14	  -2.1910354e-14	   8.0400815e-17	  -2.3871018e-14	
   1.0002330e+00	  -3.6723291e-15	  -2.4260591e-14	  -2.5938463e-14	  -2.2453281e-14	  -8.1816272e-16	  -2.1853189e-14	
   1.0003330e+00	  -2.6388296e-15	  -2.2846122e-14	  -2.5018118e-14	  -2.1574527e-14	   5.2583188e-17	  -2.2666273e-14	
   1.0010000e+00	  -1.7909012e-15	  -9.8397282e-15	  -1.1570140e-14	  -7.4472326e-15	  -8.6883040e-16	  -1.0242964e-14	
   1.0010000e+00	   1.9724353e-02	   1.0023076e-15	  -3.4636781e-15	   1.9200010e-15	   2.1492969e-15	   6.6060838e-16	
   1.0010010e+00	   1.9722702e-02	  -8.1994901e-16	  -4.0516996e-15	   2.1825563e-15	   5.0905854e-16	  -7.5677250e-18	
   1.0010020e+00	   1.9721062e-02	   1.3626201e-15	  -1.4753397e-15	   1.4763048e-15	   2.8349987e-16	  -3.8526942e-16	
   1.0010030e+00	   1.9719432e-02	   3.7944182e-15	  -1.1450444e-15	   2.9336932e-15	  -3.7594903e-16	  -1.6961724e-15	
   1.0010130e+00	   1.9703983e-02	   5.3635453e-12	   6.4345799e-12	   1.5226732e-15	   4.1805522e-16	   5.5709138e-16	
   1.0010230e+00	   1.9689456e-02	   2.6533940e-11	   3.1863549e-11	   3.0021979e-15	   8.7966741e-16	   8.7443018e-16	
   1.0010330e+00	   1.9675812e-02	   7.9287876e-11	   9.5171389e-11	   5.7220094e-15	   1.6321495e-16	   1.2497854e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632697e-08	   3.8410673e-08	   5.1659987e-11	   1.5023619e-11	   6.8903022e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354899e-07	   1.6806704e-07	   3.3154485e-10	   9.7915903e-11	   4.4056801e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436709e-07	   4.4771858e-07	   1.2088856e-09	   3.6445188e-10	   1.6188054e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152764e-06	   2.1944311e-06	   1.3979577e-08	   4.6584748e-09	   1.9831234e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270642e-06	   5.4747966e-06	   5.1715960e-08	   1.8086733e-08	   7.5489763e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194423e-06	   1.0482592e-05	   1.3245083e-07	   4.8216218e-08	   1.9796811e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194418e-06	   1.0482589e-05	   1.3245012e-07	   4.8215804e-08	   1.9796541e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410426e-06	   1.0506641e-05	   1.3284998e-07	   4.8365761e-08	   1.9857772e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626775e-06	   1.0530728e-05	   1.3325085e-07	   4.8516108e-08	   1.9919159e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843455e-06	   1.0554852e-05	   1.3365282e-07	   4.8666861e-08	   1.9980742e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039598e-06	   1.0799279e-05	   1.3776429e-07	   5.0208393e-08	   2.0607022e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269297e-06	   1.1047354e-05	   1.4197860e-07	   5.1791421e-08	   2.1248432e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630042e-07	   5.3416511e-08	   2.1906969e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649858e-05	   1.4179265e-05	   2.0024502e-07	   7.3980158e-08	   3.0194056e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830507e-07	   1.0031504e-07	   4.0743418e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174936e-05	   2.1392812e-05	   3.5312344e-07	   1.3361313e-07	   5.4003925e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579241e-07	   2.5233320e-07	   1.0066642e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976371e-05	   4.7508833e-05	   1.0839391e-06	   4.3541584e-07	   1.7178617e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048237e-06	   7.0193615e-07	   2.7424453e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499564e-05	   6.5524563e-05	   1.7048242e-06	   7.0193626e-07	   2.7424401e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576766e-05	   6.5608687e-05	   1.7077800e-06	   7.0320941e-07	   2.7473317e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654033e-05	   6.5692878e-05	   1.7107398e-06	   7.0448439e-07	   2.7522302e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731365e-05	   6.5777138e-05	   1.7137034e-06	   7.0576136e-07	   2.7571283e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510302e-05	   6.6625741e-05	   1.7436900e-06	   7.1868830e-07	   2.8067422e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295645e-05	   6.7481179e-05	   1.7740792e-06	   7.3180089e-07	   2.8570499e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087536e-05	   6.8343600e-05	   1.8048830e-06	   7.4510477e-07	   2.9080785e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599039e-05	   7.7601267e-05	   2.1514647e-06	   8.9612834e-07	   3.4853438e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822326e-05	   8.7621611e-05	   2.5452317e-06	   1.0693963e-06	   4.1452116e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812901e-05	   9.8465603e-05	   2.9909944e-06	   1.2674348e-06	   4.8967084e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605271e-06	   1.8431195e-06	   7.0649599e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934608e-04	   5.8750660e-06	   2.5898247e-06	   9.8577075e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807180e-06	   3.5345503e-06	   1.3368894e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807178e-06	   3.5345503e-06	   1.3368900e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056704e-04	   1.9661770e-04	   7.8900949e-06	   3.5389792e-06	   1.3385343e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994802e-06	   3.5434112e-06	   1.3401802e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088744e-06	   3.5478481e-06	   1.3418285e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035412e-06	   3.5925888e-06	   1.3584380e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408127e-04	   2.0041073e-04	   8.0990433e-06	   3.6377538e-06	   1.3752013e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954011e-06	   3.6833559e-06	   1.3921229e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257072e-04	   2.2035536e-04	   9.2362757e-06	   4.1790786e-06	   1.5756807e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952362e-04	   1.0369121e-05	   4.7223751e-06	   1.7763928e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907582e-04	   2.5971044e-04	   1.1600323e-05	   5.3169199e-06	   1.9955470e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832750e-05	   6.9003676e-06	   2.5766021e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636350e-04	   3.6452457e-04	   1.8647804e-05	   8.7958879e-06	   3.2692113e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225548e-04	   4.2470468e-04	   2.3095762e-05	   1.1035617e-05	   4.0844455e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225539e-04	   4.2470450e-04	   2.3095762e-05	   1.1035616e-05	   4.0844453e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251129e-04	   4.2498001e-04	   2.3116338e-05	   1.1045999e-05	   4.0882219e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525563e-04	   2.3136928e-05	   1.1056388e-05	   4.0920011e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302338e-04	   4.2553135e-04	   2.3157530e-05	   1.1066785e-05	   4.0957828e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559282e-04	   4.2829767e-04	   2.3364719e-05	   1.1171388e-05	   4.1338284e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107434e-04	   2.3573231e-05	   1.1276714e-05	   4.1721313e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076087e-04	   4.3386155e-04	   2.3783097e-05	   1.1382779e-05	   4.2106968e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751429e-04	   4.6266205e-04	   2.6002066e-05	   1.2509565e-05	   4.6198669e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527420e-04	   4.9254712e-04	   2.8362122e-05	   1.3714301e-05	   5.0567178e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408593e-04	   5.2356862e-04	   3.0870708e-05	   1.5001546e-05	   5.5228403e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307646e-04	   5.9788183e-04	   3.7170675e-05	   1.8269121e-05	   6.7028380e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736855e-04	   6.7794030e-04	   4.4298527e-05	   2.2006232e-05	   8.0488865e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680519e-04	   7.6357467e-04	   5.2307823e-05	   2.6249059e-05	   9.5734945e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680504e-04	   7.6357438e-04	   5.2307821e-05	   2.6249057e-05	   9.5734941e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716700e-04	   7.6396461e-04	   5.2344623e-05	   2.6268585e-05	   9.5805078e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752906e-04	   7.6435494e-04	   5.2381442e-05	   2.6288123e-05	   9.5875262e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789123e-04	   7.6474539e-04	   5.2418280e-05	   2.6307672e-05	   9.5945479e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152189e-04	   7.6865963e-04	   5.2788247e-05	   2.6504076e-05	   9.6650890e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516280e-04	   7.7258497e-04	   5.3160027e-05	   2.6701523e-05	   9.7359985e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881413e-04	   7.7652162e-04	   5.3533657e-05	   2.6900036e-05	   9.8072840e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623821e-04	   8.1687824e-04	   5.7433096e-05	   2.8979575e-05	   1.0553442e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471774e-04	   8.5838562e-04	   6.1522159e-05	   3.1169298e-05	   1.1338443e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429434e-04	   9.0109232e-04	   6.5808977e-05	   3.3474431e-05	   1.2164114e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736674e-04	   1.0016135e-03	   7.6281715e-05	   3.9153775e-05	   1.4195034e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816589e-05	   4.5463439e-05	   1.6447799e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047026e-04	   5.2443167e-05	   1.8936250e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047026e-04	   5.2443163e-05	   1.8936250e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052813e-04	   5.2475133e-05	   1.8947645e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058603e-04	   5.2507117e-05	   1.8959045e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310865e-03	   1.2219349e-03	   1.0064396e-04	   5.2539114e-05	   1.8970451e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122519e-04	   5.2860287e-05	   1.9084922e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180868e-04	   5.3182825e-05	   1.9199874e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239450e-04	   5.3506755e-05	   1.9315317e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845575e-04	   5.6868633e-05	   2.0512829e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475175e-04	   6.0372655e-05	   2.1760306e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980585e-03	   1.2129106e-04	   6.4024552e-05	   2.3059755e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255172e-03	   1.3697256e-04	   7.2843386e-05	   2.6194651e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392927e-04	   8.2448432e-05	   2.9605802e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221906e-04	   9.2881723e-05	   3.3307941e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221943e-04	   9.2881931e-05	   3.3308015e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221942e-04	   9.2881925e-05	   3.3308014e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230282e-04	   9.2929554e-05	   3.3324912e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996421e-03	   1.7238624e-04	   9.2977202e-05	   3.3341816e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639718e-03	   1.8002742e-03	   1.7246969e-04	   9.3024866e-05	   3.3358727e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697919e-03	   1.8066053e-03	   1.7330654e-04	   9.3502972e-05	   3.3528347e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414608e-04	   9.3982750e-05	   3.3698554e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193019e-03	   1.7498835e-04	   9.4464236e-05	   3.3869360e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364994e-04	   9.9428527e-05	   3.5629924e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011432e-03	   1.9496009e-03	   1.9258652e-04	   1.0456538e-04	   3.7451106e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180691e-04	   1.0988092e-04	   3.9335049e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041711e-03	   2.1710470e-03	   2.2362747e-04	   1.2253599e-04	   4.3817661e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510262e-03	   2.3315110e-03	   2.4691048e-04	   1.3612364e-04	   4.8627918e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977934e-03	   2.7170998e-04	   1.5068511e-04	   5.3780324e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978053e-03	   2.7171178e-04	   1.5068617e-04	   5.3780700e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978047e-03	   2.7171177e-04	   1.5068616e-04	   5.3780698e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182460e-04	   1.5075248e-04	   5.3804164e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993105e-03	   2.7193747e-04	   1.5081882e-04	   5.3827637e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000636e-03	   2.7205036e-04	   1.5088519e-04	   5.3851116e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318197e-04	   1.5155053e-04	   5.4086515e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188647e-03	   2.5151564e-03	   2.7431663e-04	   1.5221783e-04	   5.4322600e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257746e-03	   2.5227200e-03	   2.7545438e-04	   1.5288713e-04	   5.4559388e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957525e-03	   2.5993599e-03	   2.8710181e-04	   1.5975452e-04	   5.6988548e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905907e-04	   1.6682269e-04	   5.9488252e-05	
   1.0093330e+00	   1.6853957e-01	   2.5387833e-03	   2.7561621e-03	   3.1133509e-04	   1.7409804e-04	   6.2060753e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373282e-03	   3.4010418e-04	   1.9123829e-04	   6.8119301e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049584e-04	   2.0944573e-04	   7.4552939e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487127e-03	   3.3170345e-03	   4.0255666e-04	   2.2875836e-04	   8.1375059e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170338e-03	   4.0255665e-04	   2.2875834e-04	   8.1375058e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179053e-03	   4.0270228e-04	   2.2884615e-04	   8.1406074e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187769e-03	   4.0284794e-04	   2.2893398e-04	   8.1437099e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510856e-03	   3.3196487e-03	   4.0299364e-04	   2.2902184e-04	   8.1468132e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590059e-03	   3.3283758e-03	   4.0445356e-04	   2.2990232e-04	   8.1779141e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591683e-04	   2.3078503e-04	   8.2090930e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748751e-03	   3.3458634e-03	   4.0738351e-04	   2.3167001e-04	   8.2403516e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551103e-03	   3.4343357e-03	   4.2234638e-04	   2.4071693e-04	   8.5598692e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363144e-03	   3.5239381e-03	   4.3764845e-04	   2.4999034e-04	   8.8873482e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185201e-03	   3.6147110e-03	   4.5329869e-04	   2.5949688e-04	   9.2230225e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058927e-03	   3.8219213e-03	   4.8970279e-04	   2.8171586e-04	   1.0007406e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981025e-03	   4.0348173e-03	   5.2786320e-04	   3.0512411e-04	   1.0833605e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949722e-03	   4.2532151e-03	   5.6782581e-04	   3.2976026e-04	   1.1702981e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292360e-03	   4.7360261e-03	   6.5892453e-04	   3.8631352e-04	   1.3698159e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792737e-03	   5.2380577e-03	   7.5815788e-04	   4.4853224e-04	   1.5892380e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7558999e-03	   8.6583627e-04	   5.1674421e-04	   1.8296925e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199743e-04	   5.9111485e-04	   2.0917292e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136268e-03	   7.7652771e-03	   1.3422812e-03	   8.2709422e-04	   2.9222782e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958864e-03	   9.2503783e-03	   1.7577457e-03	   1.1077502e-03	   3.9087262e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238228e-03	   1.0703553e-02	   2.2198234e-03	   1.4297759e-03	   5.0391097e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676622e-02	   1.2101284e-02	   2.7190498e-03	   1.7888011e-03	   6.2975954e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261172e-02	   1.4086945e-02	   3.5257853e-03	   2.3922161e-03	   8.4078895e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647793e-02	   1.5901660e-02	   4.3698971e-03	   3.0544800e-03	   1.0715098e-03	
   1.0240917e+00	   1.5100997e-01	   1.4850241e-02	   1.7548686e-02	   5.2289455e-03	   3.7616912e-03	   1.3165629e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890037e-02	   1.9041095e-02	   6.0870395e-03	   4.5027547e-03	   1.5716020e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787947e-02	   2.0393271e-02	   6.9334535e-03	   5.2690599e-03	   1.8332968e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022069e-02	   2.2380431e-02	   8.3078338e-03	   6.5920750e-03	   2.2804218e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981428e-02	   2.4068065e-02	   9.6064582e-03	   7.9403666e-03	   2.7304836e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727353e-02	   2.5507492e-02	   1.0817581e-02	   9.2935189e-03	   3.1777222e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308107e-02	   2.6742009e-02	   1.1937520e-02	   1.0636131e-02	   3.6187603e-03	
   1.0446590e+00	   1.1676950e-01	   2.0761052e-02	   2.7807125e-02	   1.2966886e-02	   1.1956195e-02	   4.0516586e-03	
   1.0489783e+00	   1.1182323e-01	   2.1204850e-02	   2.8985262e-02	   1.4175509e-02	   1.3624384e-02	   4.6009412e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530046e-02	   2.9977055e-02	   1.5245961e-02	   1.5222794e-02	   5.1337074e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772733e-02	   3.0823187e-02	   1.6190756e-02	   1.6740389e-02	   5.6500807e-03	
   1.0619360e+00	   9.9809506e-02	   2.1958651e-02	   3.1554805e-02	   1.7023563e-02	   1.8170205e-02	   6.1508767e-03	
   1.0662552e+00	   9.6530481e-02	   2.2106572e-02	   3.2196158e-02	   1.7757888e-02	   1.9508234e-02	   6.6372033e-03	
   1.0728965e+00	   9.2026620e-02	   2.2289292e-02	   3.3047029e-02	   1.8723321e-02	   2.1383709e-02	   7.3594907e-03	
   1.0795378e+00	   8.8057372e-02	   2.2449801e-02	   3.3780340e-02	   1.9526889e-02	   2.3039380e-02	   8.0546177e-03	
   1.0861790e+00	   8.4519764e-02	   2.2610209e-02	   3.4431959e-02	   2.0204119e-02	   2.4482928e-02	   8.7265593e-03	
   1.0928203e+00	   8.1334440e-02	   2.2783052e-02	   3.5025429e-02	   2.0784195e-02	   2.5726929e-02	   9.3787843e-03	
   1.0994616e+00	   7.8438432e-02	   2.2975588e-02	   3.5576646e-02	   2.1290507e-02	   2.6786553e-02	   1.0014176e-02	
   1.1098407e+00	   7.4378078e-02	   2.3324395e-02	   3.6377306e-02	   2.1975069e-02	   2.8112222e-02	   1.0978737e-02	
   1.1202198e+00	   7.0750334e-02	   2.3738008e-02	   3.7127912e-02	   2.2576459e-02	   2.9089975e-02	   1.1914890e-02	
   1.1305990e+00	   6.7443957e-02	   2.4215339e-02	   3.7841779e-02	   2.3130525e-02	   2.9780933e-02	   1.2827879e-02	
   1.1409781e+00	   6.4380005e-02	   2.4750526e-02	   3.8523134e-02	   2.3659623e-02	   3.0241535e-02	   1.3721469e-02	
   1.1513572e+00	   6.1500847e-02	   2.5336024e-02	   3.9171905e-02	   2.4177584e-02	   3.0521576e-02	   1.4598452e-02	
   1.1628768e+00	   5.8470788e-02	   2.6035185e-02	   3.9851171e-02	   2.4749415e-02	   3.0672246e-02	   1.5554901e-02	
   1.1743964e+00	   5.5573842e-02	   2.6775858e-02	   4.0483192e-02	   2.5324523e-02	   3.0701652e-02	   1.6495728e-02	
   1.1859160e+00	   5.2781775e-02	   2.7547575e-02	   4.1062437e-02	   2.5905827e-02	   3.0649654e-02	   1.7422559e-02	
   1.1974356e+00	   5.0077123e-02	   2.8340492e-02	   4.1583017e-02	   2.6493673e-02	   3.0547608e-02	   1.8336522e-02	
   1.2089552e+00	   4.7450353e-02	   2.9145595e-02	   4.2039364e-02	   2.7086990e-02	   3.0419839e-02	   1.9238347e-02	
   1.2265695e+00	   4.3578243e-02	   3.0382230e-02	   4.2602221e-02	   2.8000235e-02	   3.0213051e-02	   2.0594542e-02	
   1.2441837e+00	   3.9882855e-02	   3.1602926e-02	   4.2989403e-02	   2.8913495e-02	   3.0032645e-02	   2.1923416e-02	
   1.2617980e+00	   3.6381900e-02	   3.2785894e-02	   4.3190996e-02	   2.9817348e-02	   2.9903864e-02	   2.3223920e-02	
   1.2794123e+00	   3.3102299e-02	   3.3913054e-02	   4.3201950e-02	   3.0702257e-02	   2.9836151e-02	   2.4493906e-02	
   1.2970265e+00	   3.0073814e-02	   3.4969351e-02	   4.3021699e-02	   3.1559315e-02	   2.9829638e-02	   2.5730450e-02	
   1.3225545e+00	   2.6187620e-02	   3.6350636e-02	   4.2431095e-02	   3.2736095e-02	   2.9914386e-02	   2.7455868e-02	
   1.3480824e+00	   2.2962898e-02	   3.7528865e-02	   4.1473490e-02	   3.3816731e-02	   3.0085473e-02	   2.9091906e-02	
   1.3736103e+00	   2.0454020e-02	   3.8483984e-02	   4.0187779e-02	   3.4784026e-02	   3.0308488e-02	   3.0626205e-02	
   1.3991382e+00	   1.8688730e-02	   3.9205078e-02	   3.8625726e-02	   3.5625208e-02	   3.0548572e-02	   3.2046571e-02	
   1.4246661e+00	   1.7665478e-02	   3.9688970e-02	   3.6847972e-02	   3.6331689e-02	   3.0776466e-02	   3.3341828e-02	
   1.4585782e+00	   1.7393958e-02	   3.9973631e-02	   3.4268067e-02	   3.7055121e-02	   3.1026040e-02	   3.4853149e-02	
   1.4924902e+00	   1.8239403e-02	   3.9873107e-02	   3.1588211e-02	   3.7532051e-02	   3.1188089e-02	   3.6109995e-02	
   1.5264022e+00	   2.0004443e-02	   3.9429531e-02	   2.8971815e-02	   3.7771005e-02	   3.1254683e-02	   3.7101710e-02	
   1.5603142e+00	   2.2445355e-02	   3.8698865e-02	   2.6573260e-02	   3.7789201e-02	   3.1237365e-02	   3.7824784e-02	
   1.5942262e+00	   2.5295927e-02	   3.7746250e-02	   2.4528131e-02	   3.7610344e-02	   3.1161669e-02	   3.8282694e-02	
   1.6432875e+00	   2.9615381e-02	   3.6117520e-02	   2.2399324e-02	   3.7061346e-02	   3.1017841e-02	   3.8499291e-02	
   1.6832107e+00	   3.2855164e-02	   3.4702092e-02	   2.1531755e-02	   3.6417276e-02	   3.0933399e-02	   3.8315378e-02	
   1.7231338e+00	   3.5514417e-02	   3.3319897e-02	   2.1484264e-02	   3.5651657e-02	   3.0931851e-02	   3.7848435e-02	
   1.7630570e+00	   3.7392036e-02	   3.2060028e-02	   2.2225973e-02	   3.4812971e-02	   3.1045198e-02	   3.7142426e-02	
   1.8029801e+00	   3.8402819e-02	   3.0990043e-02	   2.3663954e-02	   3.3944057e-02	   3.1283115e-02	   3.6244989e-02	
   1.8429033e+00	   3.8573991e-02	   3.0153617e-02	   2.5653772e-02	   3.3081008e-02	   3.1632515e-02	   3.5205413e-02	
   1.8876206e+00	   3.7920288e-02	   2.9518806e-02	   2.8314530e-02	   3.2157508e-02	   3.2116192e-02	   3.3932930e-02	
   1.9323379e+00	   3.6648465e-02	   2.9197646e-02	   3.1156017e-02	   3.1310078e-02	   3.2632209e-02	   3.2610637e-02	
   1.9770552e+00	   3.5103762e-02	   2.9156116e-02	   3.3892779e-02	   3.0562404e-02	   3.3103673e-02	   3.1300704e-02	
   2.0217726e+00	   3.3629731e-02	   2.9340800e-02	   3.6271459e-02	   2.9932729e-02	   3.3459257e-02	   3.0059192e-02	
   2.0664899e+00	   3.2515130e-02	   2.9688702e-02	   3.8094592e-02	   2.9435778e-02	   3.3645561e-02	   2.8935240e-02	
   2.1112072e+00	   3.1958442e-02	   3.0135479e-02	   3.9234819e-02	   2.9083487e-02	   3.3634629e-02	   2.7970413e-02	
   2.1645228e+00	   3.2141110e-02	   3.0716442e-02	   3.9635424e-02	   2.8864272e-02	   3.3365765e-02	   2.7073511e-02	
   2.2178384e+00	   3.3191670e-02	   3.1273844e-02	   3.9044451e-02	   2.8869198e-02	   3.2865763e-02	   2.6488509e-02	
   2.2711540e+00	   3.4871035e-02	   3.1754140e-02	   3.7639962e-02	   2.9092520e-02	   3.2223391e-02	   2.6233903e-02	
   2.3244696e+00	   3.6813458e-02	   3.2132809e-02	   3.5692213e-02	   2.9513034e-02	   3.1548588e-02	   2.6306265e-02	
   2.3777852e+00	   3.8614131e-02	   3.2409451e-02	   3.3515200e-02	   3.0092211e-02	   3.0949213e-02	   2.6680027e-02	
   2.4311008e+00	   3.9915564e-02	   3.2599275e-02	   3.1417522e-02	   3.0774963e-02	   3.0510276e-02	   2.7308803e-02	
   2.4849620e+00	   4.0476487e-02	   3.2724574e-02	   2.9644870e-02	   3.1500800e-02	   3.0278568e-02	   2.8137683e-02	
   2.5388232e+00	   4.0188210e-02	   3.2802659e-02	   2.8409385e-02	   3.2186988e-02	   3.0265044e-02	   2.9082344e-02	
   2.5926844e+00	   3.9124208e-02	   3.2844927e-02	   2.7804759e-02	   3.2759946e-02	   3.0433881e-02	   3.0057404e-02	
   2.6465457e+00	   3.7497753e-02	   3.2852364e-02	   2.7828743e-02	   3.3158350e-02	   3.0718693e-02	   3.0979131e-02	
   2.7004069e+00	   3.5610843e-02	   3.2817208e-02	   2.8397366e-02	   3.3341843e-02	   3.1038591e-02	   3.1773462e-02	
   2.7542681e+00	   3.3790602e-02	   3.2727453e-02	   2.9368708e-02	   3.3297088e-02	   3.1315845e-02	   3.2383061e-02	
   2.8188880e+00	   3.2080711e-02	   3.2534893e-02	   3.0824814e-02	   3.2969632e-02	   3.1515762e-02	   3.2826162e-02	
   2.8835079e+00	   3.1201779e-02	   3.2247320e-02	   3.2321941e-02	   3.2413347e-02	   3.1526142e-02	   3.2939350e-02	
   2.9351901e+00	   3.1192014e-02	   3.1960173e-02	   3.3373550e-02	   3.1876450e-02	   3.1401386e-02	   3.2808484e-02	
   2.9868722e+00	   3.1739497e-02	   3.1645656e-02	   3.4190413e-02	   3.1331655e-02	   3.1196330e-02	   3.2519190e-02	
   3.0385544e+00	   3.2709482e-02	   3.1334571e-02	   3.4717432e-02	   3.0843025e-02	   3.0960685e-02	   3.2117334e-02	
   3.0902366e+00	   3.3923218e-02	   3.1062248e-02	   3.4936585e-02	   3.0463249e-02	   3.0747318e-02	   3.1653072e-02	
   3.1419187e+00	   3.5185822e-02	   3.0864646e-02	   3.4864629e-02	   3.0228375e-02	   3.0603280e-02	   3.1175738e-02	
   3.2109010e+00	   3.6660583e-02	   3.0765006e-02	   3.4393414e-02	   3.0161299e-02	   3.0569376e-02	   3.0589910e-02	
   3.2798833e+00	   3.7632563e-02	   3.0887689e-02	   3.3626290e-02	   3.0359437e-02	   3.0737845e-02	   3.0130404e-02	
   3.3488656e+00	   3.7995507e-02	   3.1225504e-02	   3.2732892e-02	   3.0751825e-02	   3.1070436e-02	   2.9834983e-02	
   3.4178478e+00	   3.7823444e-02	   3.1724069e-02	   3.1883686e-02	   3.1233886e-02	   3.1476873e-02	   2.9703572e-02	
   3.4868301e+00	   3.7329270e-02	   3.2289440e-02	   3.1218007e-02	   3.1695884e-02	   3.1842465e-02	   2.9706064e-02	
   3.5589785e+00	   3.6744566e-02	   3.2832325e-02	   3.0823611e-02	   3.2065125e-02	   3.2072634e-02	   2.9801454e-02	
   3.6185559e+00	   3.6368715e-02	   3.3164420e-02	   3.0776240e-02	   3.2239914e-02	   3.2094511e-02	   2.9914914e-02	
   3.6781333e+00	   3.6174182e-02	   3.3340682e-02	   3.0978738e-02	   3.2292995e-02	   3.1963412e-02	   3.0033323e-02	
   3.7377108e+00	   3.6172303e-02	   3.3340541e-02	   3.1396425e-02	   3.2243640e-02	   3.1711784e-02	   3.0141567e-02	
   3.7972882e+00	   3.6315499e-02	   3.3176382e-02	   3.1970722e-02	   3.2125904e-02	   3.1395835e-02	   3.0234238e-02	
   3.8568657e+00	   3.6523835e-02	   3.2886912e-02	   3.2623734e-02	   3.1978885e-02	   3.1082953e-02	   3.0313543e-02	
   3.9304458e+00	   3.6748561e-02	   3.2445139e-02	   3.3407236e-02	   3.1809270e-02	   3.0794226e-02	   3.0403191e-02	
   4.0040260e+00	   3.6837455e-02	   3.2021722e-02	   3.4016520e-02	   3.1697211e-02	   3.0692204e-02	   3.0496120e-02	
   4.0776061e+00	   3.6759894e-02	   3.1725184e-02	   3.4325395e-02	   3.1662400e-02	   3.0805425e-02	   3.0601116e-02	
   4.1511862e+00	   3.6570754e-02	   3.1626183e-02	   3.4272559e-02	   3.1696532e-02	   3.1098348e-02	   3.0718185e-02	
   4.2247664e+00	   3.6381543e-02	   3.1740200e-02	   3.3880316e-02	   3.1772295e-02	   3.1484440e-02	   3.0837822e-02	
   4.3129159e+00	   3.6313296e-02	   3.2093992e-02	   3.3118358e-02	   3.1872895e-02	   3.1918221e-02	   3.0962129e-02	
   4.4010655e+00	   3.6519611e-02	   3.2555773e-02	   3.2294062e-02	   3.1946014e-02	   3.2174336e-02	   3.1040579e-02	
   4.4892151e+00	   3.6973182e-02	   3.2963037e-02	   3.1704023e-02	   3.1977245e-02	   3.2172913e-02	   3.1054873e-02	
   4.5773647e+00	   3.7515759e-02	   3.3187593e-02	   3.1565976e-02	   3.1979793e-02	   3.1940666e-02	   3.1002194e-02	
   4.6655143e+00	   3.7936465e-02	   3.3181628e-02	   3.1934059e-02	   3.1981250e-02	   3.1595927e-02	   3.0895838e-02	
   4.7620209e+00	   3.8079673e-02	   3.2964494e-02	   3.2755684e-02	   3.2008051e-02	   3.1272294e-02	   3.0747042e-02	
   4.8585275e+00	   3.7866909e-02	   3.2663696e-02	   3.3680567e-02	   3.2068552e-02	   3.1159013e-02	   3.0599653e-02	
   4.9550342e+00	   3.7458765e-02	   3.2440521e-02	   3.4327516e-02	   3.2146707e-02	   3.1308396e-02	   3.0487100e-02	
   5.0515408e+00	   3.7112771e-02	   3.2406201e-02	   3.4441416e-02	   3.2216381e-02	   3.1647529e-02	   3.0434596e-02	
   5.1480474e+00	   3.7036278e-02	   3.2571918e-02	   3.4015286e-02	   3.2259652e-02	   3.2017799e-02	   3.0456250e-02	
   5.2445540e+00	   3.7276930e-02	   3.2858721e-02	   3.3273619e-02	   3.2277679e-02	   3.2259018e-02	   3.0553263e-02	
   5.3410606e+00	   3.7676993e-02	   3.3129982e-02	   3.2597061e-02	   3.2287823e-02	   3.2287357e-02	   3.0710163e-02	
   5.4375672e+00	   3.8059007e-02	   3.3290507e-02	   3.2244715e-02	   3.2304053e-02	   3.2119617e-02	   3.0896386e-02	
   5.5340738e+00	   3.8266252e-02	   3.3287089e-02	   3.2345506e-02	   3.2324489e-02	   3.1849302e-02	   3.1070188e-02	
   5.6305804e+00	   3.8208538e-02	   3.3135333e-02	   3.2861278e-02	   3.2341708e-02	   3.1609313e-02	   3.1185267e-02	
   5.7315497e+00	   3.7970427e-02	   3.2917885e-02	   3.3558770e-02	   3.2340609e-02	   3.1506476e-02	   3.1207655e-02	
   5.8325190e+00	   3.7730005e-02	   3.2754318e-02	   3.4096978e-02	   3.2311859e-02	   3.1593553e-02	   3.1123696e-02	
   5.9334882e+00	   3.7654410e-02	   3.2725007e-02	   3.4253443e-02	   3.2268503e-02	   3.1816446e-02	   3.0965731e-02	
   6.0344575e+00	   3.7789159e-02	   3.2840515e-02	   3.4010369e-02	   3.2243737e-02	   3.2064499e-02	   3.0794957e-02	
   6.1354268e+00	   3.8056527e-02	   3.3044635e-02	   3.3532045e-02	   3.2269352e-02	   3.2228277e-02	   3.0678184e-02	
   6.2364224e+00	   3.8301336e-02	   3.3245701e-02	   3.3078346e-02	   3.2354593e-02	   3.2251259e-02	   3.0659591e-02	
   6.3374181e+00	   3.8404966e-02	   3.3362513e-02	   3.2860398e-02	   3.2473407e-02	   3.2147252e-02	   3.0741269e-02	
   6.4384137e+00	   3.8339543e-02	   3.3360015e-02	   3.2954728e-02	   3.2576002e-02	   3.1985190e-02	   3.0883242e-02	
   6.5394094e+00	   3.8190546e-02	   3.3258670e-02	   3.3276130e-02	   3.2612204e-02	   3.1847204e-02	   3.1022715e-02	
   6.6404051e+00	   3.8068145e-02	   3.3118800e-02	   3.3654873e-02	   3.2564025e-02	   3.1792419e-02	   3.1104326e-02	
   6.7537259e+00	   3.8069553e-02	   3.2996646e-02	   3.3936016e-02	   3.2438967e-02	   3.1840315e-02	   3.1099827e-02	
   6.8670466e+00	   3.8181896e-02	   3.2968562e-02	   3.3969480e-02	   3.2321958e-02	   3.1960576e-02	   3.1020869e-02	
   6.9803674e+00	   3.8325822e-02	   3.3035930e-02	   3.3779972e-02	   3.2278213e-02	   3.2087056e-02	   3.0922246e-02	
   7.0936882e+00	   3.8414133e-02	   3.3158761e-02	   3.3494242e-02	   3.2333744e-02	   3.2161179e-02	   3.0860954e-02	
   7.2070090e+00	   3.8398644e-02	   3.3273064e-02	   3.3275748e-02	   3.2458407e-02	   3.2154795e-02	   3.0866599e-02	
   7.3309388e+00	   3.8314348e-02	   3.3328679e-02	   3.3228276e-02	   3.2586354e-02	   3.2075027e-02	   3.0929806e-02	
   7.4548686e+00	   3.8262811e-02	   3.3294580e-02	   3.3377563e-02	   3.2622137e-02	   3.1972730e-02	   3.0998062e-02	
   7.5787984e+00	   3.8305547e-02	   3.3203949e-02	   3.3615100e-02	   3.2546770e-02	   3.1906631e-02	   3.1019020e-02	
   7.7027282e+00	   3.8405954e-02	   3.3116313e-02	   3.3801611e-02	   3.2421752e-02	   3.1908688e-02	   3.0980231e-02	
   7.8266580e+00	   3.8469595e-02	   3.3081557e-02	   3.3843092e-02	   3.2340702e-02	   3.1971982e-02	   3.0913153e-02	
   7.9529333e+00	   3.8438003e-02	   3.3112543e-02	   3.3730674e-02	   3.2357309e-02	   3.2058294e-02	   3.0865874e-02	
   8.0792085e+00	   3.8343940e-02	   3.3189700e-02	   3.3527428e-02	   3.2454225e-02	   3.2117112e-02	   3.0867639e-02	
   8.2054838e+00	   3.8293354e-02	   3.3257490e-02	   3.3355770e-02	   3.2542371e-02	   3.2112712e-02	   3.0909558e-02	
   8.3317591e+00	   3.8341543e-02	   3.3280041e-02	   3.3308750e-02	   3.2558228e-02	   3.2042379e-02	   3.0956817e-02	
   8.4580344e+00	   3.8453819e-02	   3.3245212e-02	   3.3413173e-02	   3.2494495e-02	   3.1944552e-02	   3.0975301e-02	
   8.6006801e+00	   3.8533193e-02	   3.3164583e-02	   3.3631173e-02	   3.2393569e-02	   3.1872198e-02	   3.0949922e-02	
   8.7433258e+00	   3.8479036e-02	   3.3093679e-02	   3.3802407e-02	   3.2344572e-02	   3.1888603e-02	   3.0893917e-02	
   8.8859716e+00	   3.8337525e-02	   3.3081668e-02	   3.3786144e-02	   3.2381136e-02	   3.1979990e-02	   3.0844063e-02	
   9.0286173e+00	   3.8250260e-02	   3.3134289e-02	   3.3577966e-02	   3.2456973e-02	   3.2074883e-02	   3.0825479e-02	
   9.1712631e+00	   3.8316572e-02	   3.3208236e-02	   3.3327045e-02	   3.2493767e-02	   3.2091450e-02	   3.0839125e-02	
   9.3139088e+00	   3.8482449e-02	   3.3242651e-02	   3.3230928e-02	   3.2456273e-02	   3.2002798e-02	   3.0867385e-02	
   9.4565546e+00	   3.8581725e-02	   3.3204879e-02	   3.3375017e-02	   3.2380976e-02	   3.1867105e-02	   3.0888188e-02	
   9.6151264e+00	   3.8488944e-02	   3.3107756e-02	   3.3673181e-02	   3.2331144e-02	   3.1784320e-02	   3.0884837e-02	
   9.7409551e+00	   3.8307330e-02	   3.3040292e-02	   3.3821385e-02	   3.2345595e-02	   3.1827662e-02	   3.0858228e-02	
   9.8667838e+00	   3.8187961e-02	   3.3027573e-02	   3.3755139e-02	   3.2383067e-02	   3.1941425e-02	   3.0818620e-02	
   9.9926126e+00	   3.8232274e-02	   3.3074837e-02	   3.3510440e-02	   3.2403137e-02	   3.2043022e-02	   3.0781130e-02	
   1.0118441e+01	   3.8402410e-02	   3.3147375e-02	   3.3256456e-02	   3.2388101e-02	   3.2055338e-02	   3.0762732e-02	
   1.0244270e+01	   3.8552642e-02	   3.3194064e-02	   3.3168925e-02	   3.2355524e-02	   3.1964119e-02	   3.0772549e-02	
   1.0382573e+01	   3.8546158e-02	   3.3177053e-02	   3.3322774e-02	   3.2334785e-02	   3.1817310e-02	   3.0806176e-02	
   1.0520876e+01	   3.8365525e-02	   3.3097633e-02	   3.3602285e-02	   3.2342952e-02	   3.1731798e-02	   3.0834936e-02	
   1.0659179e+01	   3.8178887e-02	   3.3011077e-02	   3.3770197e-02	   3.2356585e-02	   3.1772133e-02	   3.0828537e-02	
   1.0797482e+01	   3.8164779e-02	   3.2979145e-02	   3.3680277e-02	   3.2343931e-02	   3.1901058e-02	   3.0781745e-02	
   1.0911297e+01	   3.8299238e-02	   3.3011883e-02	   3.3460734e-02	   3.2310880e-02	   3.1991398e-02	   3.0733454e-02	
   1.1025112e+01	   3.8459455e-02	   3.3075957e-02	   3.3250946e-02	   3.2282618e-02	   3.2004534e-02	   3.0704510e-02	
   1.1138926e+01	   3.8515614e-02	   3.3128845e-02	   3.3178903e-02	   3.2284154e-02	   3.1938019e-02	   3.0710276e-02	
   1.1252741e+01	   3.8454633e-02	   3.3144836e-02	   3.3253231e-02	   3.2312653e-02	   3.1833627e-02	   3.0743002e-02	
   1.1366555e+01	   3.8327368e-02	   3.3114930e-02	   3.3414066e-02	   3.2344872e-02	   3.1748088e-02	   3.0779817e-02	
   1.1496131e+01	   3.8208776e-02	   3.3045238e-02	   3.3581601e-02	   3.2353470e-02	   3.1726356e-02	   3.0795335e-02	
   1.1625707e+01	   3.8208081e-02	   3.2981072e-02	   3.3621963e-02	   3.2316253e-02	   3.1789760e-02	   3.0768392e-02	
   1.1755283e+01	   3.8314573e-02	   3.2962927e-02	   3.3519335e-02	   3.2255135e-02	   3.1883587e-02	   3.0716112e-02	
   1.1884859e+01	   3.8422858e-02	   3.2999155e-02	   3.3361119e-02	   3.2218799e-02	   3.1934480e-02	   3.0675787e-02	
   1.2014435e+01	   3.8430726e-02	   3.3060992e-02	   3.3261284e-02	   3.2240591e-02	   3.1906348e-02	   3.0675502e-02	
   1.2156359e+01	   3.8325696e-02	   3.3105452e-02	   3.3278717e-02	   3.2309588e-02	   3.1816088e-02	   3.0715080e-02	
   1.2298282e+01	   3.8212925e-02	   3.3090117e-02	   3.3390119e-02	   3.2358900e-02	   3.1737044e-02	   3.0757734e-02	
   1.2440205e+01	   3.8209817e-02	   3.3024767e-02	   3.3495254e-02	   3.2333119e-02	   3.1729157e-02	   3.0762338e-02	
   1.2582128e+01	   3.8314400e-02	   3.2958954e-02	   3.3518406e-02	   3.2247596e-02	   3.1790542e-02	   3.0722806e-02	
   1.2724051e+01	   3.8410021e-02	   3.2943507e-02	   3.3456897e-02	   3.2179461e-02	   3.1864191e-02	   3.0672765e-02	
   1.2871255e+01	   3.8387852e-02	   3.2991871e-02	   3.3362012e-02	   3.2196538e-02	   3.1889477e-02	   3.0653940e-02	
   1.3018459e+01	   3.8265287e-02	   3.3064325e-02	   3.3300610e-02	   3.2288675e-02	   3.1845406e-02	   3.0681320e-02	
   1.3165663e+01	   3.8179677e-02	   3.3097809e-02	   3.3304332e-02	   3.2363585e-02	   3.1773108e-02	   3.0724927e-02	
   1.3312867e+01	   3.8233659e-02	   3.3060885e-02	   3.3363725e-02	   3.2340840e-02	   3.1731539e-02	   3.0742096e-02	
   1.3460071e+01	   3.8369815e-02	   3.2982449e-02	   3.3442275e-02	   3.2237063e-02	   3.1750794e-02	   3.0718361e-02	
   1.3607275e+01	   3.8435330e-02	   3.2928032e-02	   3.3491823e-02	   3.2153980e-02	   3.1807673e-02	   3.0678214e-02	
   1.3759198e+01	   3.8336994e-02	   3.2947443e-02	   3.3472104e-02	   3.2179645e-02	   3.1857600e-02	   3.0659158e-02	
   1.3911121e+01	   3.8210739e-02	   3.3011533e-02	   3.3380435e-02	   3.2274638e-02	   3.1860183e-02	   3.0673411e-02	
   1.4063044e+01	   3.8184816e-02	   3.3077454e-02	   3.3284128e-02	   3.2347273e-02	   3.1817282e-02	   3.0700027e-02	
   1.4214967e+01	   3.8282499e-02	   3.3089626e-02	   3.3264437e-02	   3.2333021e-02	   3.1768036e-02	   3.0714879e-02	
   1.4366890e+01	   3.8406990e-02	   3.3032669e-02	   3.3353254e-02	   3.2245830e-02	   3.1749047e-02	   3.0709520e-02	
   1.4536585e+01	   3.8417752e-02	   3.2949755e-02	   3.3498904e-02	   3.2171019e-02	   3.1773408e-02	   3.0693463e-02	
   1.4687622e+01	   3.8305431e-02	   3.2932257e-02	   3.3542105e-02	   3.2194533e-02	   3.1813402e-02	   3.0686293e-02	
   1.4805380e+01	   3.8212340e-02	   3.2963857e-02	   3.3490879e-02	   3.2253771e-02	   3.1839789e-02	   3.0687023e-02	
   1.4923138e+01	   3.8185905e-02	   3.3016537e-02	   3.3391555e-02	   3.2305866e-02	   3.1848691e-02	   3.0690285e-02	
   1.4958465e+01	   3.8194840e-02	   3.3033924e-02	   3.3356940e-02	   3.2316392e-02	   3.1847215e-02	   3.0691441e-02	
   1.4993792e+01	   3.8212654e-02	   3.3049404e-02	   3.3325360e-02	   3.2321818e-02	   3.1843533e-02	   3.0692451e-02	
   1.5029120e+01	   3.8237236e-02	   3.3062187e-02	   3.3298955e-02	   3.2322333e-02	   3.1838007e-02	   3.0693386e-02	
   1.5064447e+01	   3.8265767e-02	   3.3071523e-02	   3.3279156e-02	   3.2318317e-02	   3.1830892e-02	   3.0694207e-02	
   1.5168970e+01	   3.8334010e-02	   3.3071056e-02	   3.3282506e-02	   3.2291088e-02	   3.1808045e-02	   3.0697782e-02	
   1.5273493e+01	   3.8363050e-02	   3.3052376e-02	   3.3326954e-02	   3.2266534e-02	   3.1791585e-02	   3.0702132e-02	
   1.5378017e+01	   3.8355901e-02	   3.3028764e-02	   3.3382478e-02	   3.2253852e-02	   3.1785468e-02	   3.0705919e-02	
   1.5516114e+01	   3.8321083e-02	   3.3004201e-02	   3.3440060e-02	   3.2252788e-02	   3.1790066e-02	   3.0708605e-02	
   1.5654211e+01	   3.8285115e-02	   3.2996677e-02	   3.3457895e-02	   3.2263943e-02	   3.1804903e-02	   3.0707633e-02	
   1.5695640e+01	   3.8277288e-02	   3.2998443e-02	   3.3453929e-02	   3.2268719e-02	   3.1810640e-02	   3.0706590e-02	
   1.5737069e+01	   3.8273295e-02	   3.3002152e-02	   3.3445297e-02	   3.2272980e-02	   3.1816052e-02	   3.0705211e-02	
   1.5778498e+01	   3.8273688e-02	   3.3007579e-02	   3.3433415e-02	   3.2276546e-02	   3.1820972e-02	   3.0703810e-02	
   1.5819927e+01	   3.8277925e-02	   3.3014080e-02	   3.3419515e-02	   3.2279088e-02	   3.1825008e-02	   3.0702469e-02	
   1.5979475e+01	   3.8306135e-02	   3.3035841e-02	   3.3374676e-02	   3.2280521e-02	   3.1829668e-02	   3.0700026e-02	
   1.6027339e+01	   3.8318056e-02	   3.3041388e-02	   3.3364637e-02	   3.2278792e-02	   3.1828010e-02	   3.0700351e-02	
   1.6075203e+01	   3.8328053e-02	   3.3044997e-02	   3.3359507e-02	   3.2276785e-02	   3.1825122e-02	   3.0701445e-02	
   1.6123068e+01	   3.8335012e-02	   3.3046501e-02	   3.3359508e-02	   3.2274972e-02	   3.1821419e-02	   3.0703250e-02	
   1.6170932e+01	   3.8338356e-02	   3.3045993e-02	   3.3364227e-02	   3.2273732e-02	   3.1817379e-02	   3.0705610e-02	
   1.6241463e+01	   3.8336942e-02	   3.3042368e-02	   3.3377446e-02	   3.2273369e-02	   3.1811928e-02	   3.0709544e-02	
   1.6311994e+01	   3.8329672e-02	   3.3036538e-02	   3.3394902e-02	   3.2274648e-02	   3.1807998e-02	   3.0713374e-02	
   1.6382525e+01	   3.8319486e-02	   3.3030152e-02	   3.3412468e-02	   3.2277035e-02	   3.1806372e-02	   3.0716366e-02	
   1.6453056e+01	   3.8309690e-02	   3.3024773e-02	   3.3426522e-02	   3.2279684e-02	   3.1807297e-02	   3.0718003e-02	
   1.6655958e+01	   3.8297942e-02	   3.3020399e-02	   3.3438022e-02	   3.2284145e-02	   3.1819185e-02	   3.0716114e-02	
   1.6858860e+01	   3.8318666e-02	   3.3034638e-02	   3.3409653e-02	   3.2281738e-02	   3.1833511e-02	   3.0710155e-02	
   1.7061761e+01	   3.8344635e-02	   3.3051739e-02	   3.3379493e-02	   3.2279258e-02	   3.1835532e-02	   3.0710064e-02	
   1.7264663e+01	   3.8339951e-02	   3.3051998e-02	   3.3391570e-02	   3.2285919e-02	   3.1823939e-02	   3.0720309e-02	
   1.7467565e+01	   3.8309159e-02	   3.3036879e-02	   3.3435347e-02	   3.2297817e-02	   3.1814861e-02	   3.0730988e-02	
   1.7732191e+01	   3.8302454e-02	   3.3026475e-02	   3.3457523e-02	   3.2295964e-02	   3.1824275e-02	   3.0727912e-02	
   1.7996816e+01	   3.8339535e-02	   3.3043498e-02	   3.3418337e-02	   3.2281543e-02	   3.1845998e-02	   3.0715434e-02	
   1.8261442e+01	   3.8363730e-02	   3.3066208e-02	   3.3376113e-02	   3.2283173e-02	   3.1848783e-02	   3.0716470e-02	
   1.8526068e+01	   3.8329999e-02	   3.3062362e-02	   3.3401677e-02	   3.2308437e-02	   3.1829226e-02	   3.0735160e-02	
   1.8790694e+01	   3.8313194e-02	   3.3042445e-02	   3.3451599e-02	   3.2311815e-02	   3.1821074e-02	   3.0741626e-02	
   1.9066425e+01	   3.8330860e-02	   3.3037953e-02	   3.3460772e-02	   3.2292109e-02	   3.1837323e-02	   3.0730466e-02	
   1.9342157e+01	   3.8352622e-02	   3.3056368e-02	   3.3418679e-02	   3.2284283e-02	   3.1855102e-02	   3.0722001e-02	
   1.9617889e+01	   3.8345532e-02	   3.3069867e-02	   3.3390475e-02	   3.2303561e-02	   3.1851872e-02	   3.0730176e-02	
   1.9893621e+01	   3.8324142e-02	   3.3059844e-02	   3.3419741e-02	   3.2321732e-02	   3.1830884e-02	   3.0743836e-02	
   2.0169353e+01	   3.8331443e-02	   3.3041157e-02	   3.3469599e-02	   3.2304094e-02	   3.1825158e-02	   3.0740746e-02	
   2.0513734e+01	   3.8355509e-02	   3.3045431e-02	   3.3458069e-02	   3.2275669e-02	   3.1850681e-02	   3.0724033e-02	
   2.0858116e+01	   3.8344492e-02	   3.3068832e-02	   3.3396854e-02	   3.2300010e-02	   3.1863347e-02	   3.0727367e-02	
   2.1202498e+01	   3.8329183e-02	   3.3069815e-02	   3.3395704e-02	   3.2326693e-02	   3.1840471e-02	   3.0743863e-02	
   2.1546879e+01	   3.8342198e-02	   3.3050313e-02	   3.3454945e-02	   3.2307112e-02	   3.1823880e-02	   3.0743113e-02	
   2.1891261e+01	   3.8348661e-02	   3.3040516e-02	   3.3475730e-02	   3.2276915e-02	   3.1843028e-02	   3.0726964e-02	
   2.2235643e+01	   3.8336387e-02	   3.3063888e-02	   3.3405974e-02	   3.2297817e-02	   3.1869075e-02	   3.0723082e-02	
   2.2580024e+01	   3.8332241e-02	   3.3073055e-02	   3.3379393e-02	   3.2325551e-02	   3.1849725e-02	   3.0739106e-02	
   2.2946358e+01	   3.8344684e-02	   3.3053607e-02	   3.3444913e-02	   3.2306933e-02	   3.1818597e-02	   3.0745387e-02	
   2.3312693e+01	   3.8341551e-02	   3.3038626e-02	   3.3482792e-02	   3.2279672e-02	   3.1834029e-02	   3.0730729e-02	
   2.3679027e+01	   3.8327824e-02	   3.3055543e-02	   3.3419393e-02	   3.2297499e-02	   3.1866729e-02	   3.0722295e-02	
   2.4045361e+01	   3.8334691e-02	   3.3074989e-02	   3.3366524e-02	   3.2326048e-02	   3.1853048e-02	   3.0734922e-02	
   2.4411695e+01	   3.8351634e-02	   3.3057678e-02	   3.3432610e-02	   3.2306223e-02	   3.1812482e-02	   3.0745969e-02	
   2.4778029e+01	   3.8337155e-02	   3.3030127e-02	   3.3506729e-02	   3.2272047e-02	   3.1823070e-02	   3.0733905e-02	
   2.5151097e+01	   3.8315088e-02	   3.3047342e-02	   3.3434266e-02	   3.2293968e-02	   3.1874534e-02	   3.0717729e-02	
   2.5524166e+01	   3.8337840e-02	   3.3072871e-02	   3.3367464e-02	   3.2320372e-02	   3.1860535e-02	   3.0729585e-02	
   2.5816856e+01	   3.8353837e-02	   3.3065331e-02	   3.3415656e-02	   3.2307731e-02	   3.1818872e-02	   3.0742997e-02	
   2.6109545e+01	   3.8337604e-02	   3.3039969e-02	   3.3488732e-02	   3.2285273e-02	   3.1816360e-02	   3.0740042e-02	
   2.6402235e+01	   3.8315136e-02	   3.3037607e-02	   3.3465012e-02	   3.2291197e-02	   3.1858597e-02	   3.0725745e-02	
   2.6694925e+01	   3.8332641e-02	   3.3065977e-02	   3.3373353e-02	   3.2315302e-02	   3.1875193e-02	   3.0723230e-02	
   2.6987614e+01	   3.8363303e-02	   3.3082063e-02	   3.3362297e-02	   3.2317658e-02	   3.1836867e-02	   3.0737809e-02	
   2.7315433e+01	   3.8348133e-02	   3.3054544e-02	   3.3462419e-02	   3.2295541e-02	   3.1807452e-02	   3.0745636e-02	
   2.7643252e+01	   3.8316349e-02	   3.3031739e-02	   3.3495645e-02	   3.2289492e-02	   3.1839751e-02	   3.0733086e-02	
   2.7971070e+01	   3.8327339e-02	   3.3052091e-02	   3.3410270e-02	   3.2304885e-02	   3.1874797e-02	   3.0722733e-02	
   2.8298889e+01	   3.8358380e-02	   3.3080704e-02	   3.3360419e-02	   3.2314334e-02	   3.1852070e-02	   3.0732940e-02	
   2.8626708e+01	   3.8353555e-02	   3.3067050e-02	   3.3437428e-02	   3.2303332e-02	   3.1808753e-02	   3.0747684e-02	
   2.8955362e+01	   3.8318466e-02	   3.3031739e-02	   3.3511032e-02	   3.2292025e-02	   3.1824438e-02	   3.0740444e-02	
   2.9284017e+01	   3.8319408e-02	   3.3039038e-02	   3.3442246e-02	   3.2300208e-02	   3.1879218e-02	   3.0721837e-02	
   2.9612672e+01	   3.8362167e-02	   3.3084668e-02	   3.3338385e-02	   3.2315506e-02	   3.1875901e-02	   3.0726210e-02	
   2.9941326e+01	   3.8369017e-02	   3.3088452e-02	   3.3394624e-02	   3.2312547e-02	   3.1809271e-02	   3.0751140e-02	
   3.0269981e+01	   3.8329562e-02	   3.3042890e-02	   3.3500771e-02	   3.2298833e-02	   3.1809263e-02	   3.0749003e-02	
   3.0535316e+01	   3.8306334e-02	   3.3017808e-02	   3.3505870e-02	   3.2291666e-02	   3.1865389e-02	   3.0727305e-02	
   3.0800650e+01	   3.8342109e-02	   3.3059681e-02	   3.3394837e-02	   3.2304364e-02	   3.1887008e-02	   3.0720180e-02	
   3.1065985e+01	   3.8365610e-02	   3.3092938e-02	   3.3357666e-02	   3.2316337e-02	   3.1847090e-02	   3.0738076e-02	
   3.1331320e+01	   3.8347436e-02	   3.3072971e-02	   3.3443294e-02	   3.2313602e-02	   3.1803359e-02	   3.0756038e-02	
   3.1596655e+01	   3.8317896e-02	   3.3028227e-02	   3.3524140e-02	   3.2298355e-02	   3.1823244e-02	   3.0746848e-02	
   3.1868630e+01	   3.8328358e-02	   3.3030080e-02	   3.3464661e-02	   3.2292311e-02	   3.1883779e-02	   3.0722040e-02	
   3.2140606e+01	   3.8363034e-02	   3.3083336e-02	   3.3345596e-02	   3.2308681e-02	   3.1891966e-02	   3.0720420e-02	
   3.2412581e+01	   3.8368725e-02	   3.3109310e-02	   3.3352085e-02	   3.2326840e-02	   3.1824992e-02	   3.0749221e-02	
   3.2684557e+01	   3.8328636e-02	   3.3056134e-02	   3.3500936e-02	   3.2315229e-02	   3.1783308e-02	   3.0765596e-02	
   3.2956532e+01	   3.8310302e-02	   3.2999578e-02	   3.3563913e-02	   3.2284328e-02	   3.1841263e-02	   3.0740269e-02	
   3.3228508e+01	   3.8339638e-02	   3.3035318e-02	   3.3426698e-02	   3.2284737e-02	   3.1921108e-02	   3.0708325e-02	
   3.3500483e+01	   3.8364972e-02	   3.3097183e-02	   3.3331420e-02	   3.2317755e-02	   3.1883935e-02	   3.0726087e-02	
   3.3596119e+01	   3.8365229e-02	   3.3107329e-02	   3.3344079e-02	   3.2329290e-02	   3.1842485e-02	   3.0742426e-02	
   3.3691755e+01	   3.8355013e-02	   3.3093610e-02	   3.3407078e-02	   3.2330089e-02	   3.1802070e-02	   3.0757256e-02	
   3.3787391e+01	   3.8339318e-02	   3.3074608e-02	   3.3462352e-02	   3.2323540e-02	   3.1792402e-02	   3.0760610e-02	
   3.3883027e+01	   3.8326156e-02	   3.3050877e-02	   3.3502403e-02	   3.2310885e-02	   3.1810019e-02	   3.0756215e-02	
   3.3978663e+01	   3.8322291e-02	   3.3029714e-02	   3.3522296e-02	   3.2296596e-02	   3.1834697e-02	   3.0747513e-02	
   3.4021849e+01	   3.8324141e-02	   3.3024802e-02	   3.3521099e-02	   3.2291847e-02	   3.1845091e-02	   3.0742783e-02	
   3.4065034e+01	   3.8327644e-02	   3.3024213e-02	   3.3511868e-02	   3.2289267e-02	   3.1854776e-02	   3.0738083e-02	
   3.4108219e+01	   3.8332255e-02	   3.3027150e-02	   3.3496555e-02	   3.2288727e-02	   3.1863917e-02	   3.0733936e-02	
   3.4151404e+01	   3.8336689e-02	   3.3032553e-02	   3.3476864e-02	   3.2289712e-02	   3.1871526e-02	   3.0730425e-02	
   3.4276418e+01	   3.8346330e-02	   3.3055151e-02	   3.3425276e-02	   3.2300277e-02	   3.1876061e-02	   3.0728917e-02	
   3.4401432e+01	   3.8350764e-02	   3.3072156e-02	   3.3398493e-02	   3.2310560e-02	   3.1867288e-02	   3.0733126e-02	
   3.4526446e+01	   3.8351116e-02	   3.3078280e-02	   3.3398243e-02	   3.2315875e-02	   3.1854025e-02	   3.0738972e-02	
   3.4586383e+01	   3.8350434e-02	   3.3078137e-02	   3.3404291e-02	   3.2316760e-02	   3.1847761e-02	   3.0741646e-02	
   3.4646320e+01	   3.8349299e-02	   3.3075735e-02	   3.3413886e-02	   3.2316247e-02	   3.1842622e-02	   3.0743767e-02	
   3.4706257e+01	   3.8347941e-02	   3.3071829e-02	   3.3425009e-02	   3.2314672e-02	   3.1839170e-02	   3.0745122e-02	
   3.4767008e+01	   3.8346493e-02	   3.3067129e-02	   3.3436388e-02	   3.2312455e-02	   3.1837249e-02	   3.0745804e-02	
   3.4785233e+01	   3.8346057e-02	   3.3065626e-02	   3.3439699e-02	   3.2311695e-02	   3.1837004e-02	   3.0745864e-02	
   3.4803459e+01	   3.8345622e-02	   3.3064123e-02	   3.3442850e-02	   3.2310911e-02	   3.1836936e-02	   3.0745848e-02	
   3.4821684e+01	   3.8345217e-02	   3.3062650e-02	   3.3445818e-02	   3.2310124e-02	   3.1837055e-02	   3.0745764e-02	
   3.4839909e+01	   3.8344815e-02	   3.3061211e-02	   3.3448553e-02	   3.2309333e-02	   3.1837344e-02	   3.0745603e-02	
   3.5000000e+01	   3.8342983e-02	   3.3055920e-02	   3.3454038e-02	   3.2305841e-02	   3.1844532e-02	   3.0742482e-02	


==> PGen_SecCen.txt <==
   0.0000000e+00	   1.1333055e-15	  -8.4053938e-16	  -1.2084209e-16	   9.7864093e-16	  -2.2201471e-15	   3.0622941e-15	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	  -9.5622521e-16	  -2.6146605e-15	  -2.4812305e-15	  -2.0764493e-16	   1.6180668e-15	   3.5467507e-16	
   3.0000000e-06	   8.0635437e-16	  -1.9601386e-15	  -1.7123531e-15	  -1.5508313e-17	   7.4365583e-16	   1.2644719e-15	
   1.3000000e-05	   4.2774100e-16	   1.2616020e-16	   7.0739304e-16	   9.3391222e-16	   8.1769675e-16	   1.0688126e-16	
   2.3000000e-05	  -1.5339855e-15	  -8.0047246e-16	  -9.3932633e-16	  -1.9810776e-15	  -1.7011250e-15	   5.9462727e-16	
   3.3000000e-05	  -9.2502245e-16	   3.5175799e-16	   2.4447585e-16	  -4.2896492e-16	   4.2998502e-16	   1.2145812e-15	
   1.3300000e-04	  -2.0391921e-15	  -1.9876903e-16	  -9.6203569e-16	   1.5909331e-15	   7.9455946e-16	   3.4380950e-16	
   2.3300000e-04	   4.6867183e-16	  -1.4499292e-15	  -8.8266951e-16	   6.7109399e-16	  -3.3330861e-16	   2.6893817e-15	
   3.3300000e-04	   1.0473295e-15	  -2.4201304e-15	   6.7659905e-16	   7.3552378e-16	   1.1072575e-15	   1.1668380e-15	
   1.3330000e-03	   1.0378100e-15	  -1.4662353e-15	  -1.1669931e-16	   4.5457540e-16	  -2.8047866e-16	   1.2403033e-15	
   2.3330000e-03	   1.1887404e-15	  -1.9002230e-15	  -2.2777530e-15	   5.5042667e-16	  -2.8950436e-15	   2.3685258e-15	
   3.3330000e-03	   2.5323401e-16	  -1.6703240e-15	  -2.6078282e-16	   1.9974721e-16	  -1.2204664e-15	   2.2866429e-15	
   1.3333000e-02	  -1.2678552e-16	  -1.2066764e-15	  -8.9849651e-16	  -1.7393209e-15	   1.2416630e-16	   3.8388863e-15	
   2.3333000e-02	  -1.6833965e-15	  -2.3145637e-15	  -1.0459478e-15	  -1.3512198e-15	   1.9520316e-16	   1.4227720e-15	
   3.3333000e-02	  -1.9337644e-16	  -1.3477754e-15	  -2.0971056e-15	  -1.0363786e-15	  -1.7813036e-15	   2.2695820e-15	
   1.3333300e-01	  -8.8775021e-16	  -2.8179065e-15	   2.1442610e-15	   4.6651982e-16	  -6.3107418e-16	   1.2501737e-15	
   2.3333300e-01	   1.3049543e-15	  -2.3870043e-15	   1.1924517e-15	   6.3582052e-16	  -1.2878037e-16	  -1.4447889e-16	
   3.3333300e-01	  -9.5235432e-17	  -2.6228808e-15	  -1.1087398e-15	  -4.7262183e-16	  -4.8685759e-16	   1.0310930e-15	
   1.0000000e+00	  -2.4197729e-16	  -2.6873524e-15	   2.0354812e-15	   2.3722413e-15	  -1.1371826e-15	   1.3129366e-15	
   1.0000000e+00	  -8.6509593e-16	  -3.0609854e-15	   1.6555148e-15	   2.3109086e-15	  -2.2201471e-15	   8.4184801e-16	
   1.0000010e+00	  -2.4290194e-14	  -2.5772475e-14	  -2.4253028e-14	  -3.8094812e-16	  -2.2998415e-14	  -2.0229398e-14	
   1.0000020e+00	  -2.4780711e-14	  -2.4174103e-14	  -2.5339025e-14	   9.5853641e-16	  -2.4174250e-14	  -2.2526946e-14	
   1.0000030e+00	  -2.3412524e-14	  -2.4777854e-14	  -2.2929523e-14	   1.4948017e-15	  -2.2968501e-14	  -2.1977123e-14	
   1.0000130e+00	  -2.4072845e-14	  -2.3280609e-14	  -2.5541746e-14	   1.1544571e-15	  -2.4524171e-14	  -2.1411062e-14	
   1.0000230e+00	  -2.3570411e-14	  -2.4203034e-14	  -2.3949909e-14	  -6.3568833e-16	  -2.4854263e-14	  -2.2239886e-14	
   1.0000330e+00	  -2.3070001e-14	  -2.3855560e-14	  -2.4815203e-14	   7.4712376e-16	  -2.5715231e-14	  -2.2112858e-14	
   1.0001330e+00	  -1.6316730e-15	  -2.5800716e-14	  -2.3872924e-14	   3.3413634e-16	  -2.3444092e-14	  -2.1269433e-14	
   1.0002330e+00	  -2.4047192e-15	  -2.4729923e-14	  -2.4898244e-14	   1.7351704e-16	  -2.4581551e-14	  -2.1131110e-14	
   1.0003330e+00	   2.5242969e-16	  -2.4854439e-14	  -2.2459103e-14	   1.0975099e-15	  -2.3800393e-14	  -2.2844950e-14	
   1.0010000e+00	  -9.1869857e-16	  -1.4050157e-14	  -9.1961919e-15	   9.6372283e-16	  -1.0971700e-14	  -9.1537744e-15	
   1.0010000e+00	   1.9724353e-02	  -1.9714331e-14	   5.4529173e-16	   2.0888640e-15	  -9.5476191e-15	   1.9520710e-15	
   1.0010010e+00	   1.9722702e-02	  -2.3929321e-14	   3.1862687e-16	   5.8548756e-16	  -2.1329364e-14	   9.3135300e-16	
   1.0010020e+00	   1.9721062e-02	  -2.3159215e-14	   2.1215921e-15	   5.6529806e-16	  -2.2425870e-14	   2.6033919e-15	
   1.0010030e+00	   1.9719432e-02	  -2.2257730e-14	   3.5901026e-15	   1.2131183e-15	  -2.1688402e-14	   1.2946338e-15	
   1.0010130e+00	   1.9703983e-02	   5.3383992e-12	   6.4373960e-12	   6.7663163e-16	  -2.2531995e-14	   2.0652222e-15	
   1.0010230e+00	   1.9689456e-02	   2.6510177e-11	   3.1866256e-11	   4.1265728e-16	  -2.4387773e-14	   1.7082579e-15	
   1.0010330e+00	   1.9675812e-02	   7.9264701e-11	   9.5173991e-11	   3.6360423e-15	  -2.3163028e-14	   3.1888126e-15	
   1.0011330e+00	   1.9588246e-02	   3.2632683e-08	   3.8410673e-08	   5.1659754e-11	   1.4989271e-11	   6.8912555e-12	
   1.0012330e+00	   1.9536269e-02	   1.4354898e-07	   1.6806705e-07	   3.3154863e-10	   9.7894718e-11	   4.4059434e-11	
   1.0013330e+00	   1.9505786e-02	   3.8436708e-07	   4.4771858e-07	   1.2088909e-09	   3.6442023e-10	   1.6188502e-10	
   1.0015557e+00	   1.9474908e-02	   1.9152771e-06	   2.1944311e-06	   1.3979576e-08	   4.6584546e-09	   1.9831309e-09	
   1.0017785e+00	   1.9457577e-02	   4.8270640e-06	   5.4747966e-06	   5.1715983e-08	   1.8086752e-08	   7.5490011e-09	
   1.0020000e+00	   1.9442376e-02	   9.3194429e-06	   1.0482592e-05	   1.3245084e-07	   4.8216236e-08	   1.9796834e-08	
   1.0020000e+00	   3.9152536e-02	   9.3194424e-06	   1.0482589e-05	   1.3245008e-07	   4.8215769e-08	   1.9796507e-08	
   1.0020010e+00	   3.9150820e-02	   9.3410432e-06	   1.0506641e-05	   1.3284993e-07	   4.8365724e-08	   1.9857740e-08	
   1.0020020e+00	   3.9149114e-02	   9.3626781e-06	   1.0530728e-05	   1.3325080e-07	   4.8516074e-08	   1.9919124e-08	
   1.0020030e+00	   3.9147418e-02	   9.3843461e-06	   1.0554852e-05	   1.3365278e-07	   4.8666827e-08	   1.9980707e-08	
   1.0020130e+00	   3.9131312e-02	   9.6039604e-06	   1.0799279e-05	   1.3776424e-07	   5.0208356e-08	   2.0606987e-08	
   1.0020230e+00	   3.9116122e-02	   9.8269302e-06	   1.1047354e-05	   1.4197855e-07	   5.1791386e-08	   2.1248400e-08	
   1.0020330e+00	   3.9101810e-02	   1.0053346e-05	   1.1299174e-05	   1.4630037e-07	   5.3416477e-08	   2.1906937e-08	
   1.0021330e+00	   3.9007007e-02	   1.2649859e-05	   1.4179265e-05	   2.0024499e-07	   7.3980134e-08	   3.0194026e-08	
   1.0022330e+00	   3.8947094e-02	   1.5670424e-05	   1.7521947e-05	   2.6830505e-07	   1.0031503e-07	   4.0743408e-08	
   1.0023330e+00	   3.8907921e-02	   1.9174937e-05	   2.1392813e-05	   3.5312341e-07	   1.3361313e-07	   5.4003922e-08	
   1.0025557e+00	   3.8854254e-02	   2.9559151e-05	   3.2815201e-05	   6.4579293e-07	   2.5233317e-07	   1.0066641e-07	
   1.0027784e+00	   3.8810554e-02	   4.2976370e-05	   4.7508832e-05	   1.0839400e-06	   4.3541661e-07	   1.7178688e-07	
   1.0030000e+00	   3.8765724e-02	   5.9499579e-05	   6.5524590e-05	   1.7048247e-06	   7.0193674e-07	   2.7424565e-07	
   1.0030000e+00	   5.8461698e-02	   5.9499565e-05	   6.5524562e-05	   1.7048241e-06	   7.0193667e-07	   2.7424597e-07	
   1.0030010e+00	   5.8459847e-02	   5.9576767e-05	   6.5608686e-05	   1.7077799e-06	   7.0320982e-07	   2.7473513e-07	
   1.0030020e+00	   5.8458006e-02	   5.9654034e-05	   6.5692878e-05	   1.7107397e-06	   7.0448480e-07	   2.7522497e-07	
   1.0030030e+00	   5.8456176e-02	   5.9731366e-05	   6.5777138e-05	   1.7137032e-06	   7.0576178e-07	   2.7571478e-07	
   1.0030130e+00	   5.8438713e-02	   6.0510303e-05	   6.6625741e-05	   1.7436908e-06	   7.1868870e-07	   2.8067612e-07	
   1.0030230e+00	   5.8422159e-02	   6.1295646e-05	   6.7481179e-05	   1.7740800e-06	   7.3180130e-07	   2.8570684e-07	
   1.0030330e+00	   5.8406476e-02	   6.2087537e-05	   6.8343601e-05	   1.8048838e-06	   7.4510517e-07	   2.9080966e-07	
   1.0031330e+00	   5.8297359e-02	   7.0599040e-05	   7.7601269e-05	   2.1514660e-06	   8.9612949e-07	   3.4853660e-07	
   1.0032330e+00	   5.8222484e-02	   7.9822327e-05	   8.7621613e-05	   2.5452326e-06	   1.0693973e-06	   4.1452297e-07	
   1.0033330e+00	   5.8167725e-02	   8.9812902e-05	   9.8465604e-05	   2.9909951e-06	   1.2674356e-06	   4.8967229e-07	
   1.0035556e+00	   5.8076781e-02	   1.1582391e-04	   1.2665162e-04	   4.2605280e-06	   1.8431208e-06	   7.0649749e-07	
   1.0037783e+00	   5.7993226e-02	   1.4604859e-04	   1.5934609e-04	   5.8750677e-06	   2.5898265e-06	   9.8577255e-07	
   1.0040000e+00	   5.7906273e-02	   1.8040858e-04	   1.9644668e-04	   7.8807201e-06	   3.5345530e-06	   1.3368919e-06	
   1.0040000e+00	   7.7588078e-02	   1.8040853e-04	   1.9644659e-04	   7.8807195e-06	   3.5345527e-06	   1.3368921e-06	
   1.0040010e+00	   7.7586036e-02	   1.8056705e-04	   1.9661770e-04	   7.8900966e-06	   3.5389815e-06	   1.3385364e-06	
   1.0040020e+00	   7.7584005e-02	   1.8072564e-04	   1.9678889e-04	   7.8994819e-06	   3.5434136e-06	   1.3401823e-06	
   1.0040030e+00	   7.7581984e-02	   1.8088432e-04	   1.9696018e-04	   7.9088761e-06	   3.5478505e-06	   1.3418306e-06	
   1.0040130e+00	   7.7562614e-02	   1.8247857e-04	   1.9868095e-04	   8.0035429e-06	   3.5925911e-06	   1.3584401e-06	
   1.0040230e+00	   7.7544147e-02	   1.8408128e-04	   2.0041073e-04	   8.0990448e-06	   3.6377570e-06	   1.3752033e-06	
   1.0040330e+00	   7.7526546e-02	   1.8569261e-04	   2.0214969e-04	   8.1954026e-06	   3.6833591e-06	   1.3921249e-06	
   1.0041330e+00	   7.7397812e-02	   2.0257073e-04	   2.2035536e-04	   9.2362776e-06	   4.1790820e-06	   1.5756830e-06	
   1.0042330e+00	   7.7302862e-02	   2.2034846e-04	   2.3952363e-04	   1.0369123e-05	   4.7223789e-06	   1.7763956e-06	
   1.0043330e+00	   7.7227591e-02	   2.3907583e-04	   2.5971044e-04	   1.1600325e-05	   5.3169239e-06	   1.9955500e-06	
   1.0045555e+00	   7.7089269e-02	   2.8525486e-04	   3.0947151e-04	   1.4832753e-05	   6.9003725e-06	   2.5766065e-06	
   1.0047780e+00	   7.6956577e-02	   3.3636351e-04	   3.6452458e-04	   1.8647807e-05	   8.7958946e-06	   3.2692165e-06	
   1.0050000e+00	   7.6818844e-02	   3.9225549e-04	   4.2470468e-04	   2.3095767e-05	   1.1035625e-05	   4.0844508e-06	
   1.0050000e+00	   9.6486502e-02	   3.9225540e-04	   4.2470451e-04	   2.3095766e-05	   1.1035624e-05	   4.0844510e-06	
   1.0050010e+00	   9.6484233e-02	   3.9251130e-04	   4.2498002e-04	   2.3116343e-05	   1.1046007e-05	   4.0882275e-06	
   1.0050020e+00	   9.6481973e-02	   3.9276729e-04	   4.2525564e-04	   2.3136932e-05	   1.1056396e-05	   4.0920067e-06	
   1.0050030e+00	   9.6479724e-02	   3.9302339e-04	   4.2553136e-04	   2.3157535e-05	   1.1066793e-05	   4.0957884e-06	
   1.0050130e+00	   9.6458069e-02	   3.9559283e-04	   4.2829768e-04	   2.3364724e-05	   1.1171395e-05	   4.1338339e-06	
   1.0050230e+00	   9.6437313e-02	   3.9817193e-04	   4.3107435e-04	   2.3573236e-05	   1.1276721e-05	   4.1721367e-06	
   1.0050330e+00	   9.6417419e-02	   4.0076088e-04	   4.3386156e-04	   2.3783101e-05	   1.1382787e-05	   4.2107021e-06	
   1.0051330e+00	   9.6265454e-02	   4.2751430e-04	   4.6266206e-04	   2.6002072e-05	   1.2509575e-05	   4.6198726e-06	
   1.0052330e+00	   9.6146955e-02	   4.5527421e-04	   4.9254713e-04	   2.8362127e-05	   1.3714311e-05	   5.0567241e-06	
   1.0053330e+00	   9.6047838e-02	   4.8408594e-04	   5.2356862e-04	   3.0870714e-05	   1.5001556e-05	   5.5228477e-06	
   1.0055554e+00	   9.5855341e-02	   5.5307647e-04	   5.9788184e-04	   3.7170682e-05	   1.8269132e-05	   6.7028465e-06	
   1.0057778e+00	   9.5667321e-02	   6.2736856e-04	   6.7794031e-04	   4.4298535e-05	   2.2006244e-05	   8.0488964e-06	
   1.0060000e+00	   9.5473103e-02	   7.0680520e-04	   7.6357468e-04	   5.2307832e-05	   2.6249074e-05	   9.5735059e-06	
   1.0060000e+00	   1.1512664e-01	   7.0680505e-04	   7.6357439e-04	   5.2307830e-05	   2.6249072e-05	   9.5735057e-06	
   1.0060010e+00	   1.1512412e-01	   7.0716701e-04	   7.6396462e-04	   5.2344632e-05	   2.6268600e-05	   9.5805194e-06	
   1.0060020e+00	   1.1512160e-01	   7.0752908e-04	   7.6435495e-04	   5.2381451e-05	   2.6288138e-05	   9.5875377e-06	
   1.0060030e+00	   1.1511910e-01	   7.0789124e-04	   7.6474540e-04	   5.2418288e-05	   2.6307687e-05	   9.5945594e-06	
   1.0060130e+00	   1.1509491e-01	   7.1152191e-04	   7.6865965e-04	   5.2788256e-05	   2.6504092e-05	   9.6651002e-06	
   1.0060230e+00	   1.1507162e-01	   7.1516281e-04	   7.7258499e-04	   5.3160036e-05	   2.6701539e-05	   9.7360104e-06	
   1.0060330e+00	   1.1504919e-01	   7.1881415e-04	   7.7652163e-04	   5.3533667e-05	   2.6900052e-05	   9.8072966e-06	
   1.0061330e+00	   1.1487162e-01	   7.5623822e-04	   8.1687825e-04	   5.7433106e-05	   2.8979592e-05	   1.0553454e-05	
   1.0062330e+00	   1.1472731e-01	   7.9471775e-04	   8.5838563e-04	   6.1522169e-05	   3.1169316e-05	   1.1338457e-05	
   1.0063330e+00	   1.1460219e-01	   8.3429435e-04	   9.0109233e-04	   6.5808988e-05	   3.3474450e-05	   1.2164127e-05	
   1.0065554e+00	   1.1435115e-01	   9.2736676e-04	   1.0016135e-03	   7.6281727e-05	   3.9153796e-05	   1.4195050e-05	
   1.0067777e+00	   1.1410387e-01	   1.0258741e-03	   1.1081013e-03	   8.7816602e-05	   4.5463463e-05	   1.6447816e-05	
   1.0070000e+00	   1.1384965e-01	   1.1296720e-03	   1.2204044e-03	   1.0047027e-04	   5.2443192e-05	   1.8936269e-05	
   1.0070000e+00	   1.3348909e-01	   1.1296718e-03	   1.2204040e-03	   1.0047027e-04	   5.2443189e-05	   1.8936269e-05	
   1.0070010e+00	   1.3348630e-01	   1.1301433e-03	   1.2209142e-03	   1.0052815e-04	   5.2475158e-05	   1.8947664e-05	
   1.0070020e+00	   1.3348351e-01	   1.1306149e-03	   1.2214245e-03	   1.0058605e-04	   5.2507142e-05	   1.8959065e-05	
   1.0070030e+00	   1.3348074e-01	   1.1310866e-03	   1.2219349e-03	   1.0064397e-04	   5.2539139e-05	   1.8970470e-05	
   1.0070130e+00	   1.3345387e-01	   1.1358125e-03	   1.2270491e-03	   1.0122520e-04	   5.2860311e-05	   1.9084942e-05	
   1.0070230e+00	   1.3342788e-01	   1.1405489e-03	   1.2321747e-03	   1.0180870e-04	   5.3182850e-05	   1.9199894e-05	
   1.0070330e+00	   1.3340276e-01	   1.1452958e-03	   1.2373119e-03	   1.0239451e-04	   5.3506781e-05	   1.9315337e-05	
   1.0071330e+00	   1.3319814e-01	   1.1936867e-03	   1.2897009e-03	   1.0845577e-04	   5.6868660e-05	   2.0512850e-05	
   1.0072330e+00	   1.3302664e-01	   1.2431424e-03	   1.3432678e-03	   1.1475177e-04	   6.0372683e-05	   2.1760328e-05	
   1.0073330e+00	   1.3287421e-01	   1.2937015e-03	   1.3980586e-03	   1.2129107e-04	   6.4024581e-05	   2.3059778e-05	
   1.0075553e+00	   1.3256204e-01	   1.4111812e-03	   1.5255173e-03	   1.3697258e-04	   7.2843418e-05	   2.6194676e-05	
   1.0077777e+00	   1.3225324e-01	   1.5340685e-03	   1.6590033e-03	   1.5392929e-04	   8.2448467e-05	   2.9605828e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622266e-03	   1.7983761e-03	   1.7221909e-04	   9.2881761e-05	   3.3307970e-05	
   1.0080000e+00	   1.3193708e-01	   1.6622291e-03	   1.7983788e-03	   1.7221945e-04	   9.2881971e-05	   3.3308044e-05	
   1.0080000e+00	   1.5156244e-01	   1.6622288e-03	   1.7983783e-03	   1.7221945e-04	   9.2881964e-05	   3.3308045e-05	
   1.0080010e+00	   1.5155938e-01	   1.6628097e-03	   1.7990102e-03	   1.7230284e-04	   9.2929593e-05	   3.3324943e-05	
   1.0080020e+00	   1.5155632e-01	   1.6633907e-03	   1.7996422e-03	   1.7238626e-04	   9.2977241e-05	   3.3341847e-05	
   1.0080030e+00	   1.5155327e-01	   1.6639719e-03	   1.8002743e-03	   1.7246971e-04	   9.3024905e-05	   3.3358758e-05	
   1.0080130e+00	   1.5152362e-01	   1.6697920e-03	   1.8066053e-03	   1.7330657e-04	   9.3503010e-05	   3.3528378e-05	
   1.0080230e+00	   1.5149487e-01	   1.6756223e-03	   1.8129478e-03	   1.7414610e-04	   9.3982789e-05	   3.3698585e-05	
   1.0080330e+00	   1.5146697e-01	   1.6814631e-03	   1.8193020e-03	   1.7498837e-04	   9.4464274e-05	   3.3869391e-05	
   1.0081330e+00	   1.5123451e-01	   1.7407793e-03	   1.8838624e-03	   1.8364996e-04	   9.9428568e-05	   3.5629956e-05	
   1.0082330e+00	   1.5103509e-01	   1.8011433e-03	   1.9496010e-03	   1.9258655e-04	   1.0456543e-04	   3.7451139e-05	
   1.0083330e+00	   1.5085467e-01	   1.8625911e-03	   2.0165614e-03	   2.0180694e-04	   1.0988096e-04	   3.9335084e-05	
   1.0085553e+00	   1.5048008e-01	   2.0041712e-03	   2.1710470e-03	   2.2362750e-04	   1.2253604e-04	   4.3817699e-05	
   1.0087777e+00	   1.5010870e-01	   2.1510263e-03	   2.3315110e-03	   2.4691051e-04	   1.3612370e-04	   4.8627958e-05	
   1.0090000e+00	   1.4972985e-01	   2.3030006e-03	   2.4977935e-03	   2.7171001e-04	   1.5068517e-04	   5.3780368e-05	
   1.0090000e+00	   1.4972982e-01	   2.3030115e-03	   2.4978054e-03	   2.7171182e-04	   1.5068623e-04	   5.3780744e-05	
   1.0090000e+00	   1.6934115e-01	   2.3030112e-03	   2.4978048e-03	   2.7171181e-04	   1.5068622e-04	   5.3780743e-05	
   1.0090010e+00	   1.6933780e-01	   2.3036991e-03	   2.4985576e-03	   2.7182464e-04	   1.5075254e-04	   5.3804209e-05	
   1.0090020e+00	   1.6933446e-01	   2.3043871e-03	   2.4993106e-03	   2.7193750e-04	   1.5081888e-04	   5.3827682e-05	
   1.0090030e+00	   1.6933113e-01	   2.3050752e-03	   2.5000637e-03	   2.7205040e-04	   1.5088525e-04	   5.3851161e-05	
   1.0090130e+00	   1.6929867e-01	   2.3119650e-03	   2.5076044e-03	   2.7318201e-04	   1.5155059e-04	   5.4086559e-05	
   1.0090230e+00	   1.6926711e-01	   2.3188648e-03	   2.5151565e-03	   2.7431666e-04	   1.5221789e-04	   5.4322646e-05	
   1.0090330e+00	   1.6923640e-01	   2.3257747e-03	   2.5227201e-03	   2.7545442e-04	   1.5288719e-04	   5.4559434e-05	
   1.0091330e+00	   1.6897580e-01	   2.3957526e-03	   2.5993600e-03	   2.8710185e-04	   1.5975458e-04	   5.6988595e-05	
   1.0092330e+00	   1.6874820e-01	   2.4667440e-03	   2.6771600e-03	   2.9905911e-04	   1.6682275e-04	   5.9488299e-05	
   1.0093330e+00	   1.6853958e-01	   2.5387833e-03	   2.7561622e-03	   3.1133513e-04	   1.7409811e-04	   6.2060802e-05	
   1.0095553e+00	   1.6810222e-01	   2.7037462e-03	   2.9373283e-03	   3.4010422e-04	   1.9123836e-04	   6.8119353e-05	
   1.0097777e+00	   1.6766807e-01	   2.8737850e-03	   3.1243504e-03	   3.7049588e-04	   2.0944581e-04	   7.4552995e-05	
   1.0100000e+00	   1.6722655e-01	   3.0487128e-03	   3.3170346e-03	   4.0255671e-04	   2.2875844e-04	   8.1375120e-05	
   1.0100000e+00	   1.8682384e-01	   3.0487124e-03	   3.3170339e-03	   4.0255670e-04	   2.2875843e-04	   8.1375119e-05	
   1.0100010e+00	   1.8682021e-01	   3.0495034e-03	   3.3179054e-03	   4.0270233e-04	   2.2884624e-04	   8.1406136e-05	
   1.0100020e+00	   1.8681659e-01	   3.0502945e-03	   3.3187770e-03	   4.0284799e-04	   2.2893407e-04	   8.1437161e-05	
   1.0100030e+00	   1.8681298e-01	   3.0510857e-03	   3.3196487e-03	   4.0299369e-04	   2.2902192e-04	   8.1468193e-05	
   1.0100130e+00	   1.8677772e-01	   3.0590060e-03	   3.3283759e-03	   4.0445361e-04	   2.2990241e-04	   8.1779203e-05	
   1.0100230e+00	   1.8674335e-01	   3.0669357e-03	   3.3371140e-03	   4.0591688e-04	   2.3078512e-04	   8.2090993e-05	
   1.0100330e+00	   1.8670983e-01	   3.0748752e-03	   3.3458634e-03	   4.0738356e-04	   2.3167009e-04	   8.2403579e-05	
   1.0101330e+00	   1.8642114e-01	   3.1551104e-03	   3.4343358e-03	   4.2234643e-04	   2.4071702e-04	   8.5598756e-05	
   1.0102330e+00	   1.8616544e-01	   3.2363145e-03	   3.5239382e-03	   4.3764850e-04	   2.4999044e-04	   8.8873548e-05	
   1.0103330e+00	   1.8592871e-01	   3.3185202e-03	   3.6147111e-03	   4.5329874e-04	   2.5949698e-04	   9.2230292e-05	
   1.0105554e+00	   1.8542890e-01	   3.5058928e-03	   3.8219214e-03	   4.8970285e-04	   2.8171597e-04	   1.0007413e-04	
   1.0107777e+00	   1.8493243e-01	   3.6981027e-03	   4.0348174e-03	   5.2786327e-04	   3.0512422e-04	   1.0833613e-04	
   1.0110001e+00	   1.8442868e-01	   3.8949723e-03	   4.2532153e-03	   5.6782588e-04	   3.2976038e-04	   1.1702989e-04	
   1.0114767e+00	   1.8331729e-01	   4.3292362e-03	   4.7360262e-03	   6.5892461e-04	   3.8631365e-04	   1.3698169e-04	
   1.0119534e+00	   1.8216036e-01	   4.7792738e-03	   5.2380578e-03	   7.5815796e-04	   4.4853239e-04	   1.5892391e-04	
   1.0124300e+00	   1.8096238e-01	   5.2416996e-03	   5.7559000e-03	   8.6583635e-04	   5.1674437e-04	   1.8296937e-04	
   1.0129066e+00	   1.7973151e-01	   5.7125465e-03	   6.2855414e-03	   9.8199751e-04	   5.9111503e-04	   2.0917305e-04	
   1.0142168e+00	   1.7625270e-01	   7.0136269e-03	   7.7652772e-03	   1.3422813e-03	   8.2709446e-04	   2.9222800e-04	
   1.0155270e+00	   1.7269369e-01	   8.2958865e-03	   9.2503784e-03	   1.7577459e-03	   1.1077505e-03	   3.9087285e-04	
   1.0168371e+00	   1.6913352e-01	   9.5238230e-03	   1.0703553e-02	   2.2198236e-03	   1.4297763e-03	   5.0391126e-04	
   1.0181473e+00	   1.6562646e-01	   1.0676623e-02	   1.2101284e-02	   2.7190500e-03	   1.7888016e-03	   6.2975990e-04	
   1.0201288e+00	   1.6048797e-01	   1.2261173e-02	   1.4086945e-02	   3.5257857e-03	   2.3922168e-03	   8.4078944e-04	
   1.0221103e+00	   1.5560897e-01	   1.3647794e-02	   1.5901661e-02	   4.3698976e-03	   3.0544809e-03	   1.0715104e-03	
   1.0240917e+00	   1.5100998e-01	   1.4850242e-02	   1.7548687e-02	   5.2289461e-03	   3.7616923e-03	   1.3165637e-03	
   1.0260732e+00	   1.4668622e-01	   1.5890038e-02	   1.9041096e-02	   6.0870403e-03	   4.5027562e-03	   1.5716030e-03	
   1.0280547e+00	   1.4262433e-01	   1.6787948e-02	   2.0393272e-02	   6.9334545e-03	   5.2690617e-03	   1.8332980e-03	
   1.0313756e+00	   1.3636182e-01	   1.8022071e-02	   2.2380433e-02	   8.3078351e-03	   6.5920774e-03	   2.2804234e-03	
   1.0346964e+00	   1.3071730e-01	   1.8981430e-02	   2.4068068e-02	   9.6064599e-03	   7.9403697e-03	   2.7304856e-03	
   1.0380173e+00	   1.2561504e-01	   1.9727356e-02	   2.5507495e-02	   1.0817583e-02	   9.2935228e-03	   3.1777247e-03	
   1.0413382e+00	   1.2098565e-01	   2.0308111e-02	   2.6742012e-02	   1.1937523e-02	   1.0636136e-02	   3.6187634e-03	
   1.0446590e+00	   1.1676951e-01	   2.0761056e-02	   2.7807130e-02	   1.2966890e-02	   1.1956201e-02	   4.0516623e-03	
   1.0489783e+00	   1.1182324e-01	   2.1204856e-02	   2.8985267e-02	   1.4175514e-02	   1.3624391e-02	   4.6009458e-03	
   1.0532975e+00	   1.0739735e-01	   2.1530053e-02	   2.9977062e-02	   1.5245967e-02	   1.5222803e-02	   5.1337130e-03	
   1.0576168e+00	   1.0341413e-01	   2.1772741e-02	   3.0823195e-02	   1.6190763e-02	   1.6740400e-02	   5.6500874e-03	
   1.0619360e+00	   9.9809513e-02	   2.1958660e-02	   3.1554815e-02	   1.7023571e-02	   1.8170218e-02	   6.1508846e-03	
   1.0662552e+00	   9.6530489e-02	   2.2106583e-02	   3.2196169e-02	   1.7757897e-02	   1.9508250e-02	   6.6372126e-03	
   1.0728965e+00	   9.2026630e-02	   2.2289306e-02	   3.3047044e-02	   1.8723333e-02	   2.1383729e-02	   7.3595022e-03	
   1.0795378e+00	   8.8057384e-02	   2.2449818e-02	   3.3780359e-02	   1.9526904e-02	   2.3039405e-02	   8.0546318e-03	
   1.0861790e+00	   8.4519779e-02	   2.2610229e-02	   3.4431981e-02	   2.0204137e-02	   2.4482958e-02	   8.7265763e-03	
   1.0928203e+00	   8.1334458e-02	   2.2783076e-02	   3.5025456e-02	   2.0784217e-02	   2.5726965e-02	   9.3788044e-03	
   1.0994616e+00	   7.8438454e-02	   2.2975616e-02	   3.5576677e-02	   2.1290532e-02	   2.6786595e-02	   1.0014199e-02	
   1.1098407e+00	   7.4378105e-02	   2.3324430e-02	   3.6377346e-02	   2.1975102e-02	   2.8112275e-02	   1.0978767e-02	
   1.1202198e+00	   7.0750367e-02	   2.3738051e-02	   3.7127962e-02	   2.2576500e-02	   2.9090041e-02	   1.1914927e-02	
   1.1305990e+00	   6.7443997e-02	   2.4215391e-02	   3.7841841e-02	   2.3130574e-02	   2.9781014e-02	   1.2827923e-02	
   1.1409781e+00	   6.4380054e-02	   2.4750588e-02	   3.8523208e-02	   2.3659683e-02	   3.0241632e-02	   1.3721523e-02	
   1.1513572e+00	   6.1500906e-02	   2.5336098e-02	   3.9171993e-02	   2.4177654e-02	   3.0521690e-02	   1.4598516e-02	
   1.1628768e+00	   5.8470858e-02	   2.6035272e-02	   3.9851277e-02	   2.4749499e-02	   3.0672381e-02	   1.5554978e-02	
   1.1743964e+00	   5.5573925e-02	   2.6775962e-02	   4.0483318e-02	   2.5324623e-02	   3.0701811e-02	   1.6495819e-02	
   1.1859160e+00	   5.2781872e-02	   2.7547695e-02	   4.1062586e-02	   2.5905944e-02	   3.0649838e-02	   1.7422666e-02	
   1.1974356e+00	   5.0077236e-02	   2.8340631e-02	   4.1583190e-02	   2.6493809e-02	   3.0547820e-02	   1.8336645e-02	
   1.2089552e+00	   4.7450482e-02	   2.9145755e-02	   4.2039564e-02	   2.7087147e-02	   3.0420082e-02	   1.9238489e-02	
   1.2265695e+00	   4.3578400e-02	   3.0382425e-02	   4.2602467e-02	   2.8000428e-02	   3.0213344e-02	   2.0594717e-02	
   1.2441837e+00	   3.9883045e-02	   3.1603161e-02	   4.2989700e-02	   2.8913727e-02	   3.0032995e-02	   2.1923629e-02	
   1.2617980e+00	   3.6382126e-02	   3.2786173e-02	   4.3191351e-02	   2.9817625e-02	   2.9904275e-02	   2.3224176e-02	
   1.2794123e+00	   3.3102564e-02	   3.3913384e-02	   4.3202370e-02	   3.0702585e-02	   2.9836631e-02	   2.4494210e-02	
   1.2970265e+00	   3.0074124e-02	   3.4969736e-02	   4.3022190e-02	   3.1559698e-02	   2.9830192e-02	   2.5730809e-02	
   1.3225545e+00	   2.6188003e-02	   3.6351112e-02	   4.2431702e-02	   3.2736570e-02	   2.9915059e-02	   2.7456316e-02	
   1.3480824e+00	   2.2963364e-02	   3.7529445e-02	   4.1474228e-02	   3.3817309e-02	   3.0086278e-02	   2.9092456e-02	
   1.3736103e+00	   2.0454581e-02	   3.8484680e-02	   4.0188663e-02	   3.4784720e-02	   3.0309441e-02	   3.0626872e-02	
   1.3991382e+00	   1.8689398e-02	   3.9205906e-02	   3.8626773e-02	   3.5626034e-02	   3.0549687e-02	   3.2047372e-02	
   1.4246662e+00	   1.7666265e-02	   3.9689944e-02	   3.6849197e-02	   3.6332661e-02	   3.0777757e-02	   3.3342778e-02	
   1.4585782e+00	   1.7394924e-02	   3.9974825e-02	   3.4269554e-02	   3.7056311e-02	   3.1027590e-02	   3.4854325e-02	
   1.4924902e+00	   1.8240573e-02	   3.9874549e-02	   3.1589990e-02	   3.7533488e-02	   3.1189927e-02	   3.6111429e-02	
   1.5264022e+00	   2.0005844e-02	   3.9431253e-02	   2.8973915e-02	   3.7772719e-02	   3.1256838e-02	   3.7103438e-02	
   1.5603143e+00	   2.2447014e-02	   3.8700899e-02	   2.6575712e-02	   3.7791224e-02	   3.1239867e-02	   3.7826840e-02	
   1.5942263e+00	   2.5297873e-02	   3.7748629e-02	   2.4530965e-02	   3.7612709e-02	   3.1164550e-02	   3.8285116e-02	
   1.6432875e+00	   2.9617791e-02	   3.6120460e-02	   2.2402769e-02	   3.7064267e-02	   3.1021328e-02	   3.8502311e-02	
   1.6832107e+00	   3.2857998e-02	   3.4705544e-02	   2.1535744e-02	   3.6420705e-02	   3.0937433e-02	   3.8318946e-02	
   1.7231338e+00	   3.5517715e-02	   3.3323909e-02	   2.1488843e-02	   3.5655646e-02	   3.0936482e-02	   3.7852607e-02	
   1.7630570e+00	   3.7395839e-02	   3.2064653e-02	   2.2231188e-02	   3.4817575e-02	   3.1050479e-02	   3.7147259e-02	
   1.8029801e+00	   3.8407167e-02	   3.0995333e-02	   2.3669853e-02	   3.3949330e-02	   3.1289100e-02	   3.6250542e-02	
   1.8429033e+00	   3.8578926e-02	   3.0159626e-02	   2.5660405e-02	   3.3087007e-02	   3.1639261e-02	   3.5211745e-02	
   1.8876206e+00	   3.7925928e-02	   2.9525683e-02	   2.8322047e-02	   3.2164388e-02	   3.2123860e-02	   3.3940204e-02	
   1.9323379e+00	   3.6654865e-02	   2.9205462e-02	   3.1164484e-02	   3.1317914e-02	   3.2640873e-02	   3.2618927e-02	
   1.9770553e+00	   3.5110979e-02	   2.9164943e-02	   3.3902263e-02	   3.0571271e-02	   3.3113408e-02	   3.1310088e-02	
   2.0217726e+00	   3.3637832e-02	   2.9350711e-02	   3.6282026e-02	   2.9942701e-02	   3.3470136e-02	   3.0069747e-02	
   2.0664899e+00	   3.2524184e-02	   2.9699772e-02	   3.8106309e-02	   2.9446932e-02	   3.3657659e-02	   2.8947044e-02	
   2.1112073e+00	   3.1968522e-02	   3.0147784e-02	   3.9247754e-02	   2.9095899e-02	   3.3648021e-02	   2.7983545e-02	
   2.1645226e+00	   3.2152509e-02	   3.0730317e-02	   3.9649900e-02	   2.8878287e-02	   3.3380801e-02	   2.7088339e-02	
   2.2178380e+00	   3.3204485e-02	   3.1289399e-02	   3.9060571e-02	   2.8884924e-02	   3.2882556e-02	   2.6505152e-02	
   2.2711534e+00	   3.4885358e-02	   3.1771488e-02	   3.7657830e-02	   2.9110069e-02	   3.2242057e-02	   2.6252484e-02	
   2.3244688e+00	   3.6829373e-02	   3.2152059e-02	   3.5711930e-02	   2.9532518e-02	   3.1569249e-02	   2.6326914e-02	
   2.3777842e+00	   3.8631709e-02	   3.2430713e-02	   3.3536865e-02	   3.0113745e-02	   3.0971994e-02	   2.6702878e-02	
   2.4310996e+00	   3.9934865e-02	   3.2622656e-02	   3.1441234e-02	   3.0798662e-02	   3.0535305e-02	   2.7333996e-02	
   2.4849603e+00	   4.0497579e-02	   3.2750203e-02	   2.9670762e-02	   3.1526802e-02	   3.0306001e-02	   2.8165383e-02	
   2.5388211e+00	   4.0211145e-02	   3.2830643e-02	   2.8437565e-02	   3.2215411e-02	   3.0295010e-02	   2.9112696e-02	
   2.5926819e+00	   3.9149044e-02	   3.2875372e-02	   2.7835339e-02	   3.2790908e-02	   3.0466501e-02	   3.0090550e-02	
   2.6465427e+00	   3.7524556e-02	   3.2885378e-02	   2.7861847e-02	   3.3191967e-02	   3.0754083e-02	   3.1015206e-02	
   2.7004034e+00	   3.5639698e-02	   3.2852900e-02	   2.8433124e-02	   3.3378225e-02	   3.1076858e-02	   3.1812590e-02	
   2.7542642e+00	   3.3821612e-02	   3.2765934e-02	   2.9407253e-02	   3.3336345e-02	   3.1357087e-02	   3.2425354e-02	
   2.8188850e+00	   3.2114445e-02	   3.2576861e-02	   3.0866900e-02	   3.3012477e-02	   3.1560703e-02	   3.2872389e-02	
   2.8835057e+00	   3.1238449e-02	   3.2292937e-02	   3.2367759e-02	   3.2459921e-02	   3.1574910e-02	   3.2989617e-02	
   2.9351941e+00	   3.1231243e-02	   3.2008788e-02	   3.3422561e-02	   3.1926046e-02	   3.1453294e-02	   3.2862025e-02	
   2.9868825e+00	   3.1781534e-02	   3.1697364e-02	   3.4242640e-02	   3.1384375e-02	   3.1251461e-02	   3.2576033e-02	
   3.0385709e+00	   3.2754513e-02	   3.1389476e-02	   3.4772845e-02	   3.0898998e-02	   3.1019149e-02	   3.2177531e-02	
   3.0902592e+00	   3.3971288e-02	   3.1120471e-02	   3.4995159e-02	   3.0522625e-02	   3.0809258e-02	   3.1716704e-02	
   3.1419476e+00	   3.5236910e-02	   3.0926307e-02	   3.4926329e-02	   3.0291310e-02	   3.0668855e-02	   3.1242914e-02	
   3.2109347e+00	   3.6715413e-02	   3.0831454e-02	   3.4459365e-02	   3.0229192e-02	   3.0640052e-02	   3.0662050e-02	
   3.2799218e+00	   3.7691042e-02	   3.0959086e-02	   3.3696559e-02	   3.0432465e-02	   3.0813839e-02	   3.0207760e-02	
   3.3489089e+00	   3.8057492e-02	   3.1302011e-02	   3.2807679e-02	   3.0830130e-02	   3.1151901e-02	   2.9917818e-02	
   3.4178960e+00	   3.7889080e-02	   3.1805775e-02	   3.1963173e-02	   3.1317561e-02	   3.1563860e-02	   2.9792126e-02	
   3.4868830e+00	   3.7398534e-02	   3.2376458e-02	   3.1302591e-02	   3.1785010e-02	   3.1935000e-02	   2.9800558e-02	
   3.5589653e+00	   3.6818340e-02	   3.2924471e-02	   3.0914140e-02	   3.2159653e-02	   3.2170792e-02	   2.9902226e-02	
   3.6186837e+00	   3.6445334e-02	   3.3261932e-02	   3.0871622e-02	   3.2339601e-02	   3.2197511e-02	   3.0021341e-02	
   3.6784021e+00	   3.6254727e-02	   3.3442790e-02	   3.1080264e-02	   3.2397340e-02	   3.2070595e-02	   3.0145463e-02	
   3.7381205e+00	   3.6257693e-02	   3.3446485e-02	   3.1505052e-02	   3.2352357e-02	   3.1822846e-02	   3.0259408e-02	
   3.7978389e+00	   3.6406064e-02	   3.3285606e-02	   3.2086801e-02	   3.2238977e-02	   3.1510986e-02	   3.0357761e-02	
   3.8575572e+00	   3.6619111e-02	   3.2999353e-02	   3.2746886e-02	   3.2096605e-02	   3.1202964e-02	   3.0442797e-02	
   3.9315366e+00	   3.6848978e-02	   3.2560921e-02	   3.3539769e-02	   3.1932991e-02	   3.0921216e-02	   3.0540041e-02	
   4.0055160e+00	   3.6940467e-02	   3.2142768e-02	   3.4154233e-02	   3.1828106e-02	   3.0829174e-02	   3.0640837e-02	
   4.0794953e+00	   3.6863944e-02	   3.1854753e-02	   3.4462984e-02	   3.1801505e-02	   3.0954770e-02	   3.0754033e-02	
   4.1534747e+00	   3.6676720e-02	   3.1767621e-02	   3.4405514e-02	   3.1844224e-02	   3.1260536e-02	   3.0879422e-02	
   4.2274541e+00	   3.6493033e-02	   3.1895540e-02	   3.4006923e-02	   3.1928150e-02	   3.1657428e-02	   3.1007097e-02	
   4.3160646e+00	   3.6437625e-02	   3.2265296e-02	   3.3241217e-02	   3.2037277e-02	   3.2098735e-02	   3.1140077e-02	
   4.4046752e+00	   3.6661464e-02	   3.2738739e-02	   3.2423426e-02	   3.2117629e-02	   3.2355934e-02	   3.1225834e-02	
   4.4932858e+00	   3.7131421e-02	   3.3151086e-02	   3.1853533e-02	   3.2155655e-02	   3.2351669e-02	   3.1246190e-02	
   4.5818964e+00	   3.7682762e-02	   3.3374689e-02	   3.1746961e-02	   3.2165675e-02	   3.2117606e-02	   3.1198959e-02	
   4.6705069e+00	   3.8101381e-02	   3.3365025e-02	   3.2149949e-02	   3.2175924e-02	   3.1777149e-02	   3.1098348e-02	
   4.7666583e+00	   3.8233211e-02	   3.3148912e-02	   3.2992366e-02	   3.2213165e-02	   3.1470301e-02	   3.0958483e-02	
   4.8628096e+00	   3.8014144e-02	   3.2856973e-02	   3.3918839e-02	   3.2283717e-02	   3.1378156e-02	   3.0821887e-02	
   4.9589609e+00	   3.7610276e-02	   3.2648421e-02	   3.4553804e-02	   3.2370796e-02	   3.1546630e-02	   3.0721478e-02	
   5.0551122e+00	   3.7277410e-02	   3.2629717e-02	   3.4654346e-02	   3.2448406e-02	   3.1898206e-02	   3.0681734e-02	
   5.1512636e+00	   3.7216548e-02	   3.2808733e-02	   3.4222278e-02	   3.2499351e-02	   3.2274472e-02	   3.0716034e-02	
   5.2474149e+00	   3.7451873e-02	   3.3094689e-02	   3.3512549e-02	   3.2526332e-02	   3.2517415e-02	   3.0824829e-02	
   5.3435662e+00	   3.7865696e-02	   3.3377740e-02	   3.2837314e-02	   3.2545149e-02	   3.2547933e-02	   3.0992102e-02	
   5.4397175e+00	   3.8265109e-02	   3.3547673e-02	   3.2484692e-02	   3.2566666e-02	   3.2384393e-02	   3.1187518e-02	
   5.5490236e+00	   3.8481047e-02	   3.3537876e-02	   3.2649237e-02	   3.2597872e-02	   3.2088816e-02	   3.1390045e-02	
   5.6583297e+00	   3.8378504e-02	   3.3353595e-02	   3.3295919e-02	   3.2623776e-02	   3.1848713e-02	   3.1510859e-02	
   5.7676358e+00	   3.8095628e-02	   3.3126203e-02	   3.4055712e-02	   3.2624412e-02	   3.1802746e-02	   3.1509512e-02	
   5.8769419e+00	   3.7873196e-02	   3.2997533e-02	   3.4529348e-02	   3.2594709e-02	   3.1972493e-02	   3.1390870e-02	
   5.9862480e+00	   3.7886565e-02	   3.3044371e-02	   3.4507638e-02	   3.2559437e-02	   3.2259650e-02	   3.1209842e-02	
   6.0955541e+00	   3.8135328e-02	   3.3243846e-02	   3.4066713e-02	   3.2561701e-02	   3.2512458e-02	   3.1050908e-02	
   6.2048602e+00	   3.8458577e-02	   3.3493749e-02	   3.3500556e-02	   3.2631852e-02	   3.2614137e-02	   3.0989400e-02	
   6.3141663e+00	   3.8659163e-02	   3.3673912e-02	   3.3137422e-02	   3.2759557e-02	   3.2540997e-02	   3.1053999e-02	
   6.4234724e+00	   3.8641372e-02	   3.3710913e-02	   3.3156758e-02	   3.2891358e-02	   3.2362314e-02	   3.1211881e-02	
   6.5327785e+00	   3.8466401e-02	   3.3610925e-02	   3.3509336e-02	   3.2959309e-02	   3.2190779e-02	   3.1386267e-02	
   6.6420846e+00	   3.8292787e-02	   3.3447056e-02	   3.3974768e-02	   3.2924505e-02	   3.2117595e-02	   3.1497507e-02	
   6.7536112e+00	   3.8256132e-02	   3.3311868e-02	   3.4308909e-02	   3.2803614e-02	   3.2171177e-02	   3.1504071e-02	
   6.8651377e+00	   3.8381993e-02	   3.3277996e-02	   3.4354483e-02	   3.2670581e-02	   3.2311947e-02	   3.1419970e-02	
   6.9766642e+00	   3.8559314e-02	   3.3349978e-02	   3.4150636e-02	   3.2611074e-02	   3.2458375e-02	   3.1310995e-02	
   7.0881908e+00	   3.8675090e-02	   3.3484643e-02	   3.3836551e-02	   3.2660407e-02	   3.2544914e-02	   3.1240365e-02	
   7.1997173e+00	   3.8671061e-02	   3.3614569e-02	   3.3583591e-02	   3.2792410e-02	   3.2543599e-02	   3.1242579e-02	
   7.3215834e+00	   3.8560898e-02	   3.3683042e-02	   3.3518913e-02	   3.2945899e-02	   3.2457318e-02	   3.1315518e-02	
   7.4434496e+00	   3.8467593e-02	   3.3648004e-02	   3.3679982e-02	   3.3002921e-02	   3.2344156e-02	   3.1400765e-02	
   7.5653157e+00	   3.8490996e-02	   3.3548311e-02	   3.3940228e-02	   3.2931481e-02	   3.2268309e-02	   3.1435060e-02	
   7.6871819e+00	   3.8604022e-02	   3.3454894e-02	   3.4137501e-02	   3.2798057e-02	   3.2264079e-02	   3.1398458e-02	
   7.8090481e+00	   3.8691769e-02	   3.3408015e-02	   3.4194214e-02	   3.2694138e-02	   3.2325740e-02	   3.1325261e-02	
   7.9309142e+00	   3.8685693e-02	   3.3427281e-02	   3.4092994e-02	   3.2683943e-02	   3.2414309e-02	   3.1263924e-02	
   8.0528050e+00	   3.8593244e-02	   3.3497023e-02	   3.3889779e-02	   3.2766447e-02	   3.2479710e-02	   3.1250543e-02	
   8.1746957e+00	   3.8499997e-02	   3.3571936e-02	   3.3692462e-02	   3.2871989e-02	   3.2485760e-02	   3.1285739e-02	
   8.2965865e+00	   3.8496102e-02	   3.3606384e-02	   3.3601389e-02	   3.2917082e-02	   3.2425696e-02	   3.1337042e-02	
   8.4184772e+00	   3.8590370e-02	   3.3580407e-02	   3.3659990e-02	   3.2868640e-02	   3.2326243e-02	   3.1364781e-02	
   8.5403680e+00	   3.8696955e-02	   3.3507579e-02	   3.3833095e-02	   3.2764341e-02	   3.2237061e-02	   3.1349093e-02	
   8.6767338e+00	   3.8707922e-02	   3.3417253e-02	   3.4036888e-02	   3.2670991e-02	   3.2204791e-02	   3.1292627e-02	
   8.8130996e+00	   3.8579256e-02	   3.3368002e-02	   3.4107530e-02	   3.2663236e-02	   3.2259704e-02	   3.1228030e-02	
   8.9494653e+00	   3.8421427e-02	   3.3383824e-02	   3.3975806e-02	   3.2726417e-02	   3.2356610e-02	   3.1186939e-02	
   9.0858311e+00	   3.8382433e-02	   3.3443686e-02	   3.3715216e-02	   3.2786285e-02	   3.2413821e-02	   3.1179291e-02	
   9.2221969e+00	   3.8500071e-02	   3.3494956e-02	   3.3503287e-02	   3.2778854e-02	   3.2372251e-02	   3.1193504e-02	
   9.3585627e+00	   3.8656230e-02	   3.3489403e-02	   3.3493999e-02	   3.2704869e-02	   3.2244163e-02	   3.1209429e-02	
   9.4949285e+00	   3.8684946e-02	   3.3417663e-02	   3.3692860e-02	   3.2621683e-02	   3.2110101e-02	   3.1210526e-02	
   9.6249159e+00	   3.8560371e-02	   3.3327456e-02	   3.3909508e-02	   3.2585260e-02	   3.2060521e-02	   3.1190963e-02	
   9.7286088e+00	   3.8410293e-02	   3.3269925e-02	   3.3998944e-02	   3.2589578e-02	   3.2090643e-02	   3.1161124e-02	
   9.8323016e+00	   3.8302030e-02	   3.3245357e-02	   3.3960548e-02	   3.2605832e-02	   3.2159801e-02	   3.1123356e-02	
   9.9359945e+00	   3.8280259e-02	   3.3255334e-02	   3.3815240e-02	   3.2615575e-02	   3.2228395e-02	   3.1084933e-02	
   1.0039687e+01	   3.8337975e-02	   3.3287270e-02	   3.3629060e-02	   3.2609624e-02	   3.2261120e-02	   3.1053900e-02	
   1.0162416e+01	   3.8439919e-02	   3.3324354e-02	   3.3462731e-02	   3.2586080e-02	   3.2233665e-02	   3.1034317e-02	
   1.0285144e+01	   3.8502047e-02	   3.3335677e-02	   3.3417307e-02	   3.2556952e-02	   3.2151656e-02	   3.1032667e-02	
   1.0407873e+01	   3.8481871e-02	   3.3309808e-02	   3.3489887e-02	   3.2532849e-02	   3.2056686e-02	   3.1039862e-02	
   1.0530601e+01	   3.8395878e-02	   3.3255401e-02	   3.3614583e-02	   3.2515532e-02	   3.1991579e-02	   3.1042332e-02	
   1.0670285e+01	   3.8289259e-02	   3.3188035e-02	   3.3712629e-02	   3.2497052e-02	   3.1978169e-02	   3.1026590e-02	
   1.0809969e+01	   3.8234457e-02	   3.3142634e-02	   3.3704850e-02	   3.2473838e-02	   3.2012037e-02	   3.0991320e-02	
   1.0949652e+01	   3.8245553e-02	   3.3131514e-02	   3.3603362e-02	   3.2447278e-02	   3.2051311e-02	   3.0948575e-02	
   1.1089336e+01	   3.8286414e-02	   3.3144792e-02	   3.3476619e-02	   3.2424766e-02	   3.2058234e-02	   3.0914175e-02	
   1.1242565e+01	   3.8310005e-02	   3.3162577e-02	   3.3389233e-02	   3.2411033e-02	   3.2015048e-02	   3.0896406e-02	
   1.1395794e+01	   3.8276557e-02	   3.3155147e-02	   3.3400500e-02	   3.2406002e-02	   3.1940919e-02	   3.0896360e-02	
   1.1549023e+01	   3.8205698e-02	   3.3113390e-02	   3.3477186e-02	   3.2396037e-02	   3.1883171e-02	   3.0896231e-02	
   1.1702252e+01	   3.8154330e-02	   3.3057123e-02	   3.3532740e-02	   3.2369060e-02	   3.1874547e-02	   3.0878148e-02	
   1.1855481e+01	   3.8155988e-02	   3.3019330e-02	   3.3504616e-02	   3.2329765e-02	   3.1904758e-02	   3.0841115e-02	
   1.2038726e+01	   3.8191011e-02	   3.3018543e-02	   3.3390731e-02	   3.2294949e-02	   3.1931454e-02	   3.0797326e-02	
   1.2221971e+01	   3.8192837e-02	   3.3045279e-02	   3.3292565e-02	   3.2293195e-02	   3.1901569e-02	   3.0780005e-02	
   1.2405216e+01	   3.8137325e-02	   3.3050616e-02	   3.3295768e-02	   3.2308867e-02	   3.1828233e-02	   3.0788947e-02	
   1.2588462e+01	   3.8077754e-02	   3.3008987e-02	   3.3375742e-02	   3.2302201e-02	   3.1773720e-02	   3.0794611e-02	
   1.2771707e+01	   3.8071868e-02	   3.2946833e-02	   3.3430117e-02	   3.2257853e-02	   3.1780766e-02	   3.0771700e-02	
   1.2987974e+01	   3.8108394e-02	   3.2914186e-02	   3.3380198e-02	   3.2204346e-02	   3.1830508e-02	   3.0723552e-02	
   1.3204241e+01	   3.8112816e-02	   3.2946871e-02	   3.3259603e-02	   3.2203885e-02	   3.1844188e-02	   3.0695955e-02	
   1.3420508e+01	   3.8061187e-02	   3.2989426e-02	   3.3202985e-02	   3.2245281e-02	   3.1786683e-02	   3.0709787e-02	
   1.3636775e+01	   3.8021963e-02	   3.2972173e-02	   3.3267180e-02	   3.2256016e-02	   3.1717342e-02	   3.0732783e-02	
   1.3853042e+01	   3.8043485e-02	   3.2901968e-02	   3.3365948e-02	   3.2204039e-02	   3.1713793e-02	   3.0722615e-02	
   1.4084649e+01	   3.8078173e-02	   3.2858335e-02	   3.3370751e-02	   3.2148364e-02	   3.1775563e-02	   3.0681757e-02	
   1.4316256e+01	   3.8057117e-02	   3.2901774e-02	   3.3258795e-02	   3.2168809e-02	   3.1815556e-02	   3.0659550e-02	
   1.4547862e+01	   3.8013198e-02	   3.2973573e-02	   3.3166882e-02	   3.2235143e-02	   3.1774736e-02	   3.0682089e-02	
   1.4779469e+01	   3.8025289e-02	   3.2972616e-02	   3.3217233e-02	   3.2247061e-02	   3.1704879e-02	   3.0715694e-02	
   1.5011076e+01	   3.8077796e-02	   3.2895379e-02	   3.3356289e-02	   3.2184282e-02	   3.1700196e-02	   3.0715139e-02	
   1.5242682e+01	   3.8080709e-02	   3.2848891e-02	   3.3408057e-02	   3.2141818e-02	   3.1771770e-02	   3.0685319e-02	
   1.5474289e+01	   3.8026839e-02	   3.2907078e-02	   3.3297002e-02	   3.2189954e-02	   3.1830688e-02	   3.0671764e-02	
   1.5705896e+01	   3.8016479e-02	   3.3002509e-02	   3.3164132e-02	   3.2266494e-02	   3.1803991e-02	   3.0697693e-02	
   1.5937503e+01	   3.8089984e-02	   3.3011086e-02	   3.3200627e-02	   3.2267034e-02	   3.1732517e-02	   3.0735128e-02	
   1.6169109e+01	   3.8143184e-02	   3.2924448e-02	   3.3386516e-02	   3.2200878e-02	   3.1720217e-02	   3.0744520e-02	
   1.6400716e+01	   3.8089439e-02	   3.2870334e-02	   3.3488653e-02	   3.2177432e-02	   3.1797060e-02	   3.0725303e-02	
   1.6632323e+01	   3.8017329e-02	   3.2940097e-02	   3.3362955e-02	   3.2242758e-02	   3.1874942e-02	   3.0713223e-02	
   1.6863929e+01	   3.8065438e-02	   3.3055611e-02	   3.3173499e-02	   3.2312302e-02	   3.1860273e-02	   3.0733932e-02	
   1.7048746e+01	   3.8172312e-02	   3.3073858e-02	   3.3180810e-02	   3.2303490e-02	   3.1791030e-02	   3.0767038e-02	
   1.7233563e+01	   3.8209156e-02	   3.2997733e-02	   3.3370482e-02	   3.2252533e-02	   3.1752176e-02	   3.0789696e-02	
   1.7418380e+01	   3.8126829e-02	   3.2915601e-02	   3.3555785e-02	   3.2229349e-02	   3.1793341e-02	   3.0787757e-02	
   1.7603197e+01	   3.8032544e-02	   3.2927074e-02	   3.3533737e-02	   3.2266017e-02	   3.1880848e-02	   3.0769086e-02	
   1.7788014e+01	   3.8061094e-02	   3.3030752e-02	   3.3321710e-02	   3.2321707e-02	   3.1930749e-02	   3.0757947e-02	
   1.7973979e+01	   3.8199812e-02	   3.3121147e-02	   3.3156048e-02	   3.2338364e-02	   3.1895975e-02	   3.0773888e-02	
   1.8159945e+01	   3.8282933e-02	   3.3103936e-02	   3.3240967e-02	   3.2311889e-02	   3.1819054e-02	   3.0811561e-02	
   1.8345910e+01	   3.8204563e-02	   3.3003402e-02	   3.3502213e-02	   3.2288818e-02	   3.1789559e-02	   3.0840968e-02	
   1.8500543e+01	   3.8079268e-02	   3.2942022e-02	   3.3646165e-02	   3.2298795e-02	   3.1837347e-02	   3.0837449e-02	
   1.8655175e+01	   3.8042761e-02	   3.2969154e-02	   3.3573416e-02	   3.2324323e-02	   3.1917959e-02	   3.0810572e-02	
   1.8809807e+01	   3.8140008e-02	   3.3064949e-02	   3.3350394e-02	   3.2340287e-02	   3.1968049e-02	   3.0786070e-02	
   1.8964440e+01	   3.8275010e-02	   3.3147411e-02	   3.3184072e-02	   3.2339941e-02	   3.1949428e-02	   3.0791608e-02	
   1.9119072e+01	   3.8310878e-02	   3.3147472e-02	   3.3229331e-02	   3.2338420e-02	   3.1881959e-02	   3.0830069e-02	
   1.9277326e+01	   3.8210200e-02	   3.3070103e-02	   3.3451174e-02	   3.2348388e-02	   3.1826708e-02	   3.0873739e-02	
   1.9435580e+01	   3.8084619e-02	   3.2990639e-02	   3.3644667e-02	   3.2359322e-02	   3.1836854e-02	   3.0883924e-02	
   1.9593834e+01	   3.8071558e-02	   3.2985855e-02	   3.3634840e-02	   3.2353043e-02	   3.1906972e-02	   3.0851492e-02	
   1.9752088e+01	   3.8192185e-02	   3.3058975e-02	   3.3437138e-02	   3.2331952e-02	   3.1976958e-02	   3.0808060e-02	
   1.9910342e+01	   3.8307550e-02	   3.3146289e-02	   3.3245763e-02	   3.2327425e-02	   3.1989559e-02	   3.0799557e-02	
   2.0071300e+01	   3.8299730e-02	   3.3167228e-02	   3.3233763e-02	   3.2357253e-02	   3.1934046e-02	   3.0839659e-02	
   2.0191064e+01	   3.8223083e-02	   3.3122530e-02	   3.3364297e-02	   3.2391130e-02	   3.1874523e-02	   3.0882767e-02	
   2.0310828e+01	   3.8141740e-02	   3.3059026e-02	   3.3527180e-02	   3.2407643e-02	   3.1841996e-02	   3.0905943e-02	
   2.0430592e+01	   3.8114408e-02	   3.3016903e-02	   3.3625986e-02	   3.2390581e-02	   3.1856701e-02	   3.0895206e-02	
   2.0550356e+01	   3.8157114e-02	   3.3018923e-02	   3.3610588e-02	   3.2348319e-02	   3.1907564e-02	   3.0859705e-02	
   2.0670121e+01	   3.8230104e-02	   3.3059457e-02	   3.3503644e-02	   3.2311845e-02	   3.1962478e-02	   3.0824775e-02	
   2.0804452e+01	   3.8275956e-02	   3.3116109e-02	   3.3364041e-02	   3.2313681e-02	   3.1992042e-02	   3.0814089e-02	
   2.0938784e+01	   3.8251155e-02	   3.3147003e-02	   3.3293677e-02	   3.2363416e-02	   3.1973290e-02	   3.0839602e-02	
   2.1073116e+01	   3.8188599e-02	   3.3135095e-02	   3.3331167e-02	   3.2421308e-02	   3.1923018e-02	   3.0879938e-02	
   2.1207447e+01	   3.8151600e-02	   3.3093843e-02	   3.3442246e-02	   3.2436143e-02	   3.1876792e-02	   3.0903453e-02	
   2.1341779e+01	   3.8173304e-02	   3.3054312e-02	   3.3549216e-02	   3.2391376e-02	   3.1864941e-02	   3.0893489e-02	
   2.1498484e+01	   3.8221337e-02	   3.3042733e-02	   3.3580990e-02	   3.2325057e-02	   3.1895841e-02	   3.0860324e-02	
   2.1655190e+01	   3.8240574e-02	   3.3063719e-02	   3.3517956e-02	   3.2301735e-02	   3.1943612e-02	   3.0834341e-02	
   2.1811895e+01	   3.8220252e-02	   3.3095928e-02	   3.3417499e-02	   3.2334655e-02	   3.1972341e-02	   3.0832721e-02	
   2.1968601e+01	   3.8191039e-02	   3.3116470e-02	   3.3350944e-02	   3.2386840e-02	   3.1964588e-02	   3.0850343e-02	
   2.2154791e+01	   3.8183468e-02	   3.3112425e-02	   3.3363781e-02	   3.2411317e-02	   3.1924642e-02	   3.0871456e-02	
   2.2340980e+01	   3.8201139e-02	   3.3087988e-02	   3.3440984e-02	   3.2384565e-02	   3.1889051e-02	   3.0875957e-02	
   2.2527170e+01	   3.8211549e-02	   3.3065558e-02	   3.3505551e-02	   3.2343245e-02	   3.1886307e-02	   3.0863953e-02	
   2.2713360e+01	   3.8201865e-02	   3.3060339e-02	   3.3503553e-02	   3.2328100e-02	   3.1911629e-02	   3.0848354e-02	
   2.2927586e+01	   3.8182716e-02	   3.3073347e-02	   3.3440379e-02	   3.2347247e-02	   3.1938258e-02	   3.0840776e-02	
   2.3141812e+01	   3.8179776e-02	   3.3087414e-02	   3.3386231e-02	   3.2369911e-02	   3.1935776e-02	   3.0844666e-02	
   2.3356038e+01	   3.8189778e-02	   3.3086997e-02	   3.3390367e-02	   3.2368755e-02	   3.1910193e-02	   3.0851031e-02	
   2.3570264e+01	   3.8194890e-02	   3.3072654e-02	   3.3432838e-02	   3.2349390e-02	   3.1889008e-02	   3.0851111e-02	
   2.3857298e+01	   3.8180946e-02	   3.3056835e-02	   3.3459691e-02	   3.2333643e-02	   3.1892008e-02	   3.0842115e-02	
   2.4144331e+01	   3.8167087e-02	   3.3056259e-02	   3.3432909e-02	   3.2336911e-02	   3.1907521e-02	   3.0832974e-02	
   2.4431364e+01	   3.8167712e-02	   3.3062312e-02	   3.3398252e-02	   3.2342605e-02	   3.1907094e-02	   3.0830087e-02	
   2.4718397e+01	   3.8172431e-02	   3.3061082e-02	   3.3396169e-02	   3.2338220e-02	   3.1891611e-02	   3.0830511e-02	
   2.5153678e+01	   3.8164816e-02	   3.3048746e-02	   3.3415360e-02	   3.2326529e-02	   3.1879652e-02	   3.0826326e-02	
   2.5588959e+01	   3.8154378e-02	   3.3041386e-02	   3.3412106e-02	   3.2321516e-02	   3.1882273e-02	   3.0818950e-02	
   2.6024240e+01	   3.8151826e-02	   3.3041123e-02	   3.3395091e-02	   3.2320462e-02	   3.1881905e-02	   3.0814204e-02	
   2.6459521e+01	   3.8151408e-02	   3.3039378e-02	   3.3390764e-02	   3.2317455e-02	   3.1874855e-02	   3.0812350e-02	
   2.6812285e+01	   3.8148454e-02	   3.3035884e-02	   3.3393979e-02	   3.2314515e-02	   3.1871725e-02	   3.0810660e-02	
   2.7165049e+01	   3.8146462e-02	   3.3033868e-02	   3.3393468e-02	   3.2312887e-02	   3.1871161e-02	   3.0808896e-02	
   2.7517814e+01	   3.8145782e-02	   3.3033195e-02	   3.3391635e-02	   3.2312141e-02	   3.1870781e-02	   3.0807831e-02	
   2.8141374e+01	   3.8145391e-02	   3.3032879e-02	   3.3390476e-02	   3.2311658e-02	   3.1870061e-02	   3.0807229e-02	
   2.8764933e+01	   3.8146055e-02	   3.3033377e-02	   3.3391539e-02	   3.2312181e-02	   3.1870429e-02	   3.0807849e-02	
   2.9388493e+01	   3.8151172e-02	   3.3034742e-02	   3.3393080e-02	   3.2313594e-02	   3.1872023e-02	   3.0809495e-02	
   3.0012053e+01	   3.8149766e-02	   3.3037036e-02	   3.3395126e-02	   3.2315821e-02	   3.1874269e-02	   3.0811393e-02	
   3.0973730e+01	   3.8154309e-02	   3.3041412e-02	   3.3399515e-02	   3.2320158e-02	   3.1878550e-02	   3.0815751e-02	
   3.1750211e+01	   3.8158077e-02	   3.3045102e-02	   3.3403270e-02	   3.2323861e-02	   3.1882266e-02	   3.0819474e-02	
   3.2526693e+01	   3.8161310e-02	   3.3048437e-02	   3.3406569e-02	   3.2327202e-02	   3.1885649e-02	   3.0822849e-02	
   3.3303174e+01	   3.8163901e-02	   3.3051146e-02	   3.3409255e-02	   3.2329918e-02	   3.1888386e-02	   3.0825631e-02	
   3.4079655e+01	   3.8165490e-02	   3.3053035e-02	   3.3411138e-02	   3.2331825e-02	   3.1890309e-02	   3.0827598e-02	
   3.5000000e+01	   3.8166952e-02	   3.3054474e-02	   3.3412590e-02	   3.2333275e-02	   3.1891788e-02	   3.0829091e-02	


==> PGen_SecDis.txt <==
   0.0000000e+00	   2.1028859e-15	   1.9879902e-15	   6.0588808e-16	   4.5141477e-17	   6.2045859e-16	   7.3782656e-16	
   1.0000000e-06	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-06	   2.4058614e-15	   1.4653217e-16	  -1.6567299e-15	  -1.8265417e-15	  -2.3469246e-16	  -3.7321057e-16	
   3.0000000e-06	  -5.4610770e-16	   1.7622891e-15	  -1.7978327e-15	  -1.3775699e-15	   2.5286251e-15	  -4.9468871e-16	
   1.3000000e-05	   3.0480393e-16	   1.4060511e-15	   1.0640116e-15	  -3.3672839e-16	  -8.2834110e-17	  -1.7309155e-16	
   2.3000000e-05	   8.1498458e-16	   1.5211050e-15	  -1.1726834e-16	   4.6815288e-16	   1.6840290e-15	   1.6023136e-15	
   3.3000000e-05	   5.1534057e-16	   1.7814467e-15	   1.1515872e-15	  -7.2411019e-16	   1.1631767e-15	   1.9277002e-15	
   1.3300000e-04	   7.0203771e-16	   1.5131129e-15	  -1.5264756e-15	  -1.0317720e-15	   1.8204849e-16	  -3.4909997e-16	
   2.3300000e-04	   1.2822450e-15	   1.5542839e-15	   5.6746962e-16	  -1.4444364e-15	   5.7087890e-16	   2.3421779e-15	
   3.3300000e-04	   4.6056194e-16	   1.5120652e-15	   6.5281517e-16	  -5.7460834e-16	  -5.9059891e-16	  -1.2350824e-15	
   1.3330000e-03	   1.1945391e-15	   2.6742881e-15	   1.6401148e-15	  -4.3754918e-16	  -5.1718434e-16	  -4.6798511e-16	
   2.3330000e-03	   6.2977593e-16	   2.2212053e-16	  -1.0524765e-15	  -1.1523440e-15	   9.2133962e-16	  -1.4697025e-17	
   3.3330000e-03	  -5.7316848e-16	   2.2618859e-15	  -5.2438985e-16	  -2.5350503e-16	   1.3175158e-15	  -3.5243463e-16	
   1.3333000e-02	   1.5773238e-15	   2.6422795e-15	  -9.9685537e-16	  -1.3935369e-15	   3.0101147e-15	  -4.1082159e-16	
   2.3333000e-02	   1.2360321e-15	   8.5799314e-16	   6.5091873e-16	   2.0838730e-15	   1.0404406e-15	   2.7818111e-15	
   3.3333000e-02	   8.9731987e-16	   1.8144560e-15	   2.9097122e-15	   1.4804752e-15	  -3.2982563e-16	   2.2616983e-16	
   1.3333300e-01	   2.3399420e-15	   2.0650707e-16	   2.1161137e-15	   1.2829867e-15	   9.1264536e-17	   8.8582997e-16	
   2.3333300e-01	   2.0519347e-15	   1.2381239e-15	   4.2499504e-16	   9.8415894e-16	  -3.6172666e-15	   6.9027630e-16	
   3.3333300e-01	   2.9087787e-15	  -3.2693773e-15	  -3.3615206e-16	   1.4592289e-15	   1.0554352e-15	   8.1356037e-16	
   1.0000000e+00	   2.1859220e-15	  -4.7312340e-16	  -3.8505478e-16	  -2.8065471e-17	  -3.3186684e-16	  -1.3968614e-16	
   1.0000000e+00	   1.8808413e-15	  -2.3245586e-16	   1.6179888e-16	   4.5141477e-17	   6.2045859e-16	  -1.5035186e-16	
   1.0000010e+00	  -4.7471142e-14	  -4.7475191e-14	  -4.7412123e-14	  -4.7105592e-14	  -2.3705366e-14	  -2.2208606e-14	
   1.0000020e+00	  -4.5668663e-14	  -4.6054014e-14	  -4.8645770e-14	  -4.9439847e-14	  -2.2250837e-14	  -2.3847096e-14	
   1.0000030e+00	  -4.6637978e-14	  -4.7112704e-14	  -4.8794028e-14	  -4.6497609e-14	  -2.3090539e-14	  -2.4994757e-14	
   1.0000130e+00	  -4.7774623e-14	  -4.7135747e-14	  -4.4841255e-14	  -4.7650456e-14	  -2.1962092e-14	  -2.4454848e-14	
   1.0000230e+00	  -4.7380752e-14	  -4.9181059e-14	  -4.9914689e-14	  -4.7380119e-14	  -2.3327837e-14	  -2.3365032e-14	
   1.0000330e+00	  -4.7988884e-14	  -4.6802603e-14	  -4.7852954e-14	  -4.7724779e-14	  -2.4625748e-14	  -2.2256913e-14	
   1.0001330e+00	  -2.3626212e-14	  -4.7530199e-14	  -4.8173605e-14	  -4.7585508e-14	  -2.0212362e-14	  -2.4138205e-14	
   1.0002330e+00	  -2.3126938e-14	  -4.7577808e-14	  -4.7040021e-14	  -4.7440453e-14	  -2.3429504e-14	  -2.1500137e-14	
   1.0003330e+00	  -2.3808645e-14	  -4.7479694e-14	  -4.6618613e-14	  -4.7364987e-14	  -2.3946471e-14	  -2.2948592e-14	
   1.0010000e+00	  -1.0501159e-14	  -3.0353765e-14	  -3.1991391e-14	  -2.2134839e-14	  -9.8457344e-15	  -1.3259794e-14	
   1.0010000e+00	   1.9724353e-02	  -1.7996024e-14	  -1.2050654e-14	  -2.0160918e-14	  -6.0408796e-15	  -8.5880468e-15	
   1.0010010e+00	   1.9722698e-02	  -2.5420127e-14	  -2.3857595e-14	  -2.4713415e-14	  -2.2289256e-14	  -2.1534387e-14	
   1.0010020e+00	   1.9721048e-02	  -2.3265266e-14	  -2.3494390e-14	  -2.4120858e-14	  -2.3460327e-14	  -2.3289515e-14	
   1.0010030e+00	   1.9719404e-02	  -2.1996498e-14	  -2.3390452e-14	  -2.5278541e-14	  -2.3506635e-14	  -2.2456429e-14	
   1.0010130e+00	   1.9703415e-02	   2.7840223e-12	   3.3467360e-12	  -2.1967799e-14	  -2.1831650e-14	  -2.3083569e-14	
   1.0010230e+00	   1.9687931e-02	   1.3969483e-11	   1.6797821e-11	  -2.3514067e-14	  -2.3223247e-14	  -2.3863645e-14	
   1.0010330e+00	   1.9672946e-02	   4.2086218e-11	   5.0612635e-11	  -2.2878315e-14	  -2.2519788e-14	  -2.3877443e-14	
   1.0011330e+00	   1.9556417e-02	   2.1230877e-08	   2.5292028e-08	   3.9027345e-11	   1.0429298e-11	   4.8831950e-12	
   1.0012330e+00	   1.9469223e-02	   9.8014476e-08	   1.1644488e-07	   2.6101173e-10	   7.1145191e-11	   3.2791241e-11	
   1.0013330e+00	   1.9404232e-02	   2.7437753e-07	   3.2510843e-07	   9.9686432e-10	   2.7674790e-10	   1.2555125e-10	
   1.0015797e+00	   1.9295678e-02	   1.3957486e-06	   1.6423150e-06	   1.0062746e-08	   2.9254943e-09	   1.3052907e-09	
   1.0018264e+00	   1.9238372e-02	   3.9639489e-06	   4.6385161e-06	   4.2827662e-08	   1.2855884e-08	   5.6543600e-09	
   1.0020000e+00	   1.9210290e-02	   7.0049297e-06	   8.1648118e-06	   9.7397706e-08	   2.9946141e-08	   1.3031001e-08	
   1.0020000e+00	   3.8920487e-02	   7.0049288e-06	   8.1648109e-06	   9.7398325e-08	   2.9946992e-08	   1.3030860e-08	
   1.0020010e+00	   3.8918706e-02	   7.0252135e-06	   8.1883167e-06	   9.7772942e-08	   3.0064362e-08	   1.3081101e-08	
   1.0020020e+00	   3.8916932e-02	   7.0455385e-06	   8.2118685e-06	   9.8148766e-08	   3.0182125e-08	   1.3131514e-08	
   1.0020030e+00	   3.8915162e-02	   7.0659046e-06	   8.2354668e-06	   9.8525922e-08	   3.0300293e-08	   1.3182120e-08	
   1.0020130e+00	   3.8897924e-02	   7.2731485e-06	   8.4755428e-06	   1.0240602e-07	   3.1518034e-08	   1.3707427e-08	
   1.0020230e+00	   3.8881190e-02	   7.4844937e-06	   8.7203061e-06	   1.0641289e-07	   3.2776959e-08	   1.4250210e-08	
   1.0020330e+00	   3.8864953e-02	   7.7000570e-06	   8.9698879e-06	   1.1055245e-07	   3.4079441e-08	   1.4812125e-08	
   1.0021330e+00	   3.8735505e-02	   1.0258052e-05	   1.1924378e-05	   1.6610363e-07	   5.1789751e-08	   2.2397532e-08	
   1.0022330e+00	   3.8634695e-02	   1.3323652e-05	   1.5456635e-05	   2.4125168e-07	   7.6100925e-08	   3.2745106e-08	
   1.0023330e+00	   3.8555180e-02	   1.6965766e-05	   1.9644049e-05	   3.4079147e-07	   1.0877966e-07	   4.6566056e-08	
   1.0025773e+00	   3.8407878e-02	   2.8390086e-05	   3.2735441e-05	   7.0941931e-07	   2.3305330e-07	   9.8536428e-08	
   1.0028216e+00	   3.8304388e-02	   4.4102351e-05	   5.0665996e-05	   1.3234059e-06	   4.4661581e-07	   1.8668612e-07	
   1.0030000e+00	   3.8237173e-02	   5.8710495e-05	   6.7277000e-05	   1.9911384e-06	   6.8528048e-07	   2.8410490e-07	
   1.0030000e+00	   5.7933232e-02	   5.8710493e-05	   6.7276996e-05	   1.9911386e-06	   6.8528124e-07	   2.8410439e-07	
   1.0030010e+00	   5.7931227e-02	   5.8799775e-05	   6.7378422e-05	   1.9953720e-06	   6.8680231e-07	   2.8472410e-07	
   1.0030020e+00	   5.7929227e-02	   5.8889145e-05	   6.7479946e-05	   1.9996123e-06	   6.8832606e-07	   2.8534489e-07	
   1.0030030e+00	   5.7927232e-02	   5.8978606e-05	   6.7581573e-05	   2.0038589e-06	   6.8985273e-07	   2.8596708e-07	
   1.0030130e+00	   5.7907731e-02	   5.9881075e-05	   6.8606617e-05	   2.0469527e-06	   7.0535442e-07	   2.9227797e-07	
   1.0030230e+00	   5.7888720e-02	   6.0792510e-05	   6.9641678e-05	   2.0907630e-06	   7.2113141e-07	   2.9869790e-07	
   1.0030330e+00	   5.7870195e-02	   6.1713109e-05	   7.0686976e-05	   2.1353105e-06	   7.3719204e-07	   3.0523042e-07	
   1.0031330e+00	   5.7716831e-02	   7.1740366e-05	   8.2056398e-05	   2.6510774e-06	   9.2525180e-07	   3.8137863e-07	
   1.0032330e+00	   5.7590972e-02	   8.2742060e-05	   9.4512559e-05	   3.2546656e-06	   1.1480796e-06	   4.7116127e-07	
   1.0033330e+00	   5.7485302e-02	   9.4783475e-05	   1.0812774e-04	   3.9570015e-06	   1.4105828e-06	   5.7641718e-07	
   1.0035776e+00	   5.7270011e-02	   1.2842047e-04	   1.4608940e-04	   6.1097791e-06	   2.2318877e-06	   9.0312732e-07	
   1.0038222e+00	   5.7093057e-02	   1.6875673e-04	   1.9150156e-04	   9.0189758e-06	   3.3717342e-06	   1.3519992e-06	
   1.0040000e+00	   5.6969499e-02	   2.0261465e-04	   2.2954571e-04	   1.1716474e-05	   4.4532463e-06	   1.7742981e-06	
   1.0040000e+00	   7.6651453e-02	   2.0261464e-04	   2.2954571e-04	   1.1716474e-05	   4.4532455e-06	   1.7742972e-06	
   1.0040010e+00	   7.6649124e-02	   2.0281587e-04	   2.2977167e-04	   1.1732986e-05	   4.4599065e-06	   1.7768914e-06	
   1.0040020e+00	   7.6646800e-02	   2.0301723e-04	   2.2999777e-04	   1.1749517e-05	   4.4665752e-06	   1.7794894e-06	
   1.0040030e+00	   7.6644481e-02	   2.0321871e-04	   2.3022402e-04	   1.1766065e-05	   4.4732514e-06	   1.7820897e-06	
   1.0040130e+00	   7.6621728e-02	   2.0524434e-04	   2.3249844e-04	   1.1933072e-05	   4.5406867e-06	   1.8083528e-06	
   1.0040230e+00	   7.6599459e-02	   2.0728234e-04	   2.3478653e-04	   1.2101827e-05	   4.6088960e-06	   1.8349081e-06	
   1.0040330e+00	   7.6577667e-02	   2.0933293e-04	   2.3708858e-04	   1.2272376e-05	   4.6779005e-06	   1.8617633e-06	
   1.0041330e+00	   7.6390969e-02	   2.3094273e-04	   2.6133110e-04	   1.4141491e-05	   5.4413298e-06	   2.1578663e-06	
   1.0042330e+00	   7.6231062e-02	   2.5383319e-04	   2.8699199e-04	   1.6207089e-05	   6.2938763e-06	   2.4873139e-06	
   1.0043330e+00	   7.6090657e-02	   2.7805787e-04	   3.1413153e-04	   1.8484701e-05	   7.2437724e-06	   2.8530485e-06	
   1.0045779e+00	   7.5787690e-02	   3.4258423e-04	   3.8636472e-04	   2.4940096e-05	   9.9814556e-06	   3.9011358e-06	
   1.0048228e+00	   7.5519846e-02	   4.1521772e-04	   4.6759525e-04	   3.2845058e-05	   1.3410887e-05	   5.2041939e-06	
   1.0050000e+00	   7.5329315e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398240e-05	   6.3322093e-06	
   1.0050000e+00	   9.4997208e-02	   4.7301937e-04	   5.3219521e-04	   3.9597908e-05	   1.6398239e-05	   6.3322093e-06	
   1.0050010e+00	   9.4994496e-02	   4.7335829e-04	   5.3257389e-04	   3.9638448e-05	   1.6416280e-05	   6.3390081e-06	
   1.0050020e+00	   9.4991788e-02	   4.7369735e-04	   5.3295273e-04	   3.9679017e-05	   1.6434335e-05	   6.3458132e-06	
   1.0050030e+00	   9.4989085e-02	   4.7403655e-04	   5.3333173e-04	   3.9719617e-05	   1.6452406e-05	   6.3526233e-06	
   1.0050130e+00	   9.4962494e-02	   4.7744087e-04	   5.3713540e-04	   4.0128219e-05	   1.6634410e-05	   6.4211975e-06	
   1.0050230e+00	   9.4936382e-02	   4.8085921e-04	   5.4095464e-04	   4.0539795e-05	   1.6817899e-05	   6.4903122e-06	
   1.0050330e+00	   9.4910741e-02	   4.8429183e-04	   5.4478973e-04	   4.0954415e-05	   1.7002907e-05	   6.5599803e-06	
   1.0051330e+00	   9.4685186e-02	   5.1985553e-04	   5.8451608e-04	   4.5372412e-05	   1.8989987e-05	   7.3064256e-06	
   1.0052330e+00	   9.4486022e-02	   5.5683916e-04	   6.2582263e-04	   5.0110206e-05	   2.1139786e-05	   8.1118462e-06	
   1.0053330e+00	   9.4305988e-02	   5.9528483e-04	   6.6875878e-04	   5.5185731e-05	   2.3463210e-05	   8.9800425e-06	
   1.0055782e+00	   9.3904307e-02	   6.9514891e-04	   7.8029043e-04	   6.8982557e-05	   2.9867334e-05	   1.1363527e-05	
   1.0058234e+00	   9.3536106e-02	   8.0363873e-04	   9.0147835e-04	   8.4954311e-05	   3.7426059e-05	   1.4161589e-05	
   1.0060000e+00	   9.3273132e-02	   8.8725926e-04	   9.9491510e-04	   9.7945995e-05	   4.3677433e-05	   1.6465509e-05	
   1.0060000e+00	   1.1292701e-01	   8.8725926e-04	   9.9491511e-04	   9.7945994e-05	   4.3677432e-05	   1.6465509e-05	
   1.0060010e+00	   1.1292389e-01	   8.8774585e-04	   9.9545888e-04	   9.8023053e-05	   4.3714717e-05	   1.6479231e-05	
   1.0060020e+00	   1.1292076e-01	   8.8823258e-04	   9.9600281e-04	   9.8100153e-05	   4.3752023e-05	   1.6492960e-05	
   1.0060030e+00	   1.1291765e-01	   8.8871946e-04	   9.9654690e-04	   9.8177296e-05	   4.3789354e-05	   1.6506697e-05	
   1.0060130e+00	   1.1288692e-01	   8.9360089e-04	   1.0020021e-03	   9.8952375e-05	   4.4164672e-05	   1.6644787e-05	
   1.0060230e+00	   1.1285666e-01	   8.9849670e-04	   1.0074734e-03	   9.9731617e-05	   4.4542286e-05	   1.6783696e-05	
   1.0060330e+00	   1.1282687e-01	   9.0340713e-04	   1.0129611e-03	   1.0051511e-04	   4.4922248e-05	   1.6923441e-05	
   1.0061330e+00	   1.1255967e-01	   9.5377118e-04	   1.0692583e-03	   1.0872516e-04	   4.8930632e-05	   1.8395190e-05	
   1.0062330e+00	   1.1231867e-01	   1.0055720e-03	   1.1271775e-03	   1.1737132e-04	   5.3183679e-05	   1.9953896e-05	
   1.0063330e+00	   1.1209664e-01	   1.0588429e-03	   1.1867600e-03	   1.2647222e-04	   5.7694076e-05	   2.1603943e-05	
   1.0065784e+00	   1.1159104e-01	   1.1951504e-03	   1.3393127e-03	   1.5059185e-04	   6.9788335e-05	   2.6016471e-05	
   1.0068238e+00	   1.1111831e-01	   1.3399936e-03	   1.5015858e-03	   1.7753782e-04	   8.3526098e-05	   3.1010193e-05	
   1.0070000e+00	   1.1078081e-01	   1.4493264e-03	   1.6241993e-03	   1.9876395e-04	   9.4502781e-05	   3.4988428e-05	
   1.0070000e+00	   1.3042073e-01	   1.4493264e-03	   1.6241994e-03	   1.9876395e-04	   9.4502780e-05	   3.4988429e-05	
   1.0070010e+00	   1.3041718e-01	   1.4499597e-03	   1.6249099e-03	   1.9888886e-04	   9.4567698e-05	   3.5011932e-05	
   1.0070020e+00	   1.3041363e-01	   1.4505932e-03	   1.6256205e-03	   1.9901382e-04	   9.4632647e-05	   3.5035447e-05	
   1.0070030e+00	   1.3041009e-01	   1.4512267e-03	   1.6263314e-03	   1.9913883e-04	   9.4697627e-05	   3.5058972e-05	
   1.0070130e+00	   1.3037510e-01	   1.4575748e-03	   1.6334537e-03	   2.0039350e-04	   9.5350159e-05	   3.5295186e-05	
   1.0070230e+00	   1.3034058e-01	   1.4639368e-03	   1.6405919e-03	   2.0165335e-04	   9.6005802e-05	   3.5532496e-05	
   1.0070330e+00	   1.3030654e-01	   1.4703130e-03	   1.6477464e-03	   2.0291849e-04	   9.6664623e-05	   3.5770925e-05	
   1.0071330e+00	   1.2999669e-01	   1.5352872e-03	   1.7206872e-03	   2.1603208e-04	   1.0353287e-04	   3.8253803e-05	
   1.0072330e+00	   1.2971299e-01	   1.6016402e-03	   1.7952180e-03	   2.2967907e-04	   1.1072646e-04	   4.0851154e-05	
   1.0073330e+00	   1.2944821e-01	   1.6693990e-03	   1.8713746e-03	   2.4387774e-04	   1.1825908e-04	   4.3567724e-05	
   1.0075786e+00	   1.2883728e-01	   1.8411067e-03	   2.0645620e-03	   2.8088606e-04	   1.3808926e-04	   5.0706929e-05	
   1.0078241e+00	   1.2825925e-01	   2.0209073e-03	   2.2671809e-03	   3.2124668e-04	   1.6002818e-04	   5.8586664e-05	
   1.0080000e+00	   1.2784729e-01	   2.1546743e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080000e+00	   1.4747328e-01	   2.1546744e-03	   2.4181483e-03	   3.5233640e-04	   1.7713664e-04	   6.4719989e-05	
   1.0080010e+00	   1.4746930e-01	   2.1554470e-03	   2.4190208e-03	   3.5251837e-04	   1.7723723e-04	   6.4756025e-05	
   1.0080020e+00	   1.4746533e-01	   2.1562198e-03	   2.4198935e-03	   3.5270040e-04	   1.7733785e-04	   6.4792073e-05	
   1.0080030e+00	   1.4746136e-01	   2.1569927e-03	   2.4207663e-03	   3.5288249e-04	   1.7743852e-04	   6.4828136e-05	
   1.0080130e+00	   1.4742212e-01	   2.1647333e-03	   2.4295079e-03	   3.5470862e-04	   1.7844855e-04	   6.5189947e-05	
   1.0080230e+00	   1.4738335e-01	   2.1724868e-03	   2.4382648e-03	   3.5654072e-04	   1.7946244e-04	   6.5553113e-05	
   1.0080330e+00	   1.4734505e-01	   2.1802536e-03	   2.4470372e-03	   3.5837889e-04	   1.8048027e-04	   6.5917660e-05	
   1.0081330e+00	   1.4699268e-01	   2.2590507e-03	   2.5360957e-03	   3.7728978e-04	   1.9100359e-04	   6.9684140e-05	
   1.0082330e+00	   1.4666650e-01	   2.3391296e-03	   2.6266717e-03	   3.9680816e-04	   2.0192537e-04	   7.3590361e-05	
   1.0083330e+00	   1.4635929e-01	   2.4205132e-03	   2.7187966e-03	   4.1695144e-04	   2.1325971e-04	   7.7641262e-05	
   1.0085787e+00	   1.4564397e-01	   2.6254032e-03	   2.9510274e-03	   4.6885153e-04	   2.4271553e-04	   8.8158048e-05	
   1.0088244e+00	   1.4496200e-01	   2.8377724e-03	   3.1922122e-03	   5.2449234e-04	   2.7469193e-04	   9.9558948e-05	
   1.0090000e+00	   1.4447699e-01	   2.9941158e-03	   3.3700853e-03	   5.6665742e-04	   2.9918529e-04	   1.0828254e-04	
   1.0090000e+00	   1.6408910e-01	   2.9941158e-03	   3.3700854e-03	   5.6665742e-04	   2.9918528e-04	   1.0828254e-04	
   1.0090010e+00	   1.6408471e-01	   2.9950173e-03	   3.3711117e-03	   5.6690329e-04	   2.9932868e-04	   1.0833359e-04	
   1.0090020e+00	   1.6408032e-01	   2.9959189e-03	   3.3721382e-03	   5.6714923e-04	   2.9947213e-04	   1.0838466e-04	
   1.0090030e+00	   1.6407593e-01	   2.9968206e-03	   3.3731648e-03	   5.6739523e-04	   2.9961562e-04	   1.0843575e-04	
   1.0090130e+00	   1.6403251e-01	   3.0058482e-03	   3.3834438e-03	   5.6986097e-04	   3.0105448e-04	   1.0894798e-04	
   1.0090230e+00	   1.6398956e-01	   3.0148877e-03	   3.3937371e-03	   5.7233322e-04	   3.0249784e-04	   1.0946179e-04	
   1.0090330e+00	   1.6394709e-01	   3.0239392e-03	   3.4040451e-03	   5.7481212e-04	   3.0394580e-04	   1.0997722e-04	
   1.0091330e+00	   1.6355304e-01	   3.1154860e-03	   3.5083785e-03	   6.0017711e-04	   3.1882609e-04	   1.1527215e-04	
   1.0092330e+00	   1.6318526e-01	   3.2082022e-03	   3.6141371e-03	   6.2620114e-04	   3.3416728e-04	   1.2072893e-04	
   1.0093330e+00	   1.6283654e-01	   3.3021079e-03	   3.7213492e-03	   6.5290051e-04	   3.4998351e-04	   1.2635256e-04	
   1.0095788e+00	   1.6201926e-01	   3.5374461e-03	   3.9904197e-03	   7.2112308e-04	   3.9070277e-04	   1.4082314e-04	
   1.0098247e+00	   1.6123604e-01	   3.7795927e-03	   4.2678807e-03	   7.9334716e-04	   4.3428859e-04	   1.5630167e-04	
   1.0100000e+00	   1.6068019e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100000e+00	   1.8027845e-01	   3.9564478e-03	   4.4709215e-03	   8.4740512e-04	   4.6722213e-04	   1.6799140e-04	
   1.0100010e+00	   1.8027365e-01	   3.9574665e-03	   4.4720920e-03	   8.4771951e-04	   4.6741436e-04	   1.6805962e-04	
   1.0100020e+00	   1.8026885e-01	   3.9584853e-03	   4.4732625e-03	   8.4803397e-04	   4.6760664e-04	   1.6812785e-04	
   1.0100030e+00	   1.8026406e-01	   3.9595042e-03	   4.4744332e-03	   8.4834849e-04	   4.6779897e-04	   1.6819611e-04	
   1.0100130e+00	   1.8021659e-01	   3.9697026e-03	   4.4861519e-03	   8.5149978e-04	   4.6972668e-04	   1.6888020e-04	
   1.0100230e+00	   1.8016959e-01	   3.9799117e-03	   4.4978839e-03	   8.5465794e-04	   4.7165944e-04	   1.6956606e-04	
   1.0100330e+00	   1.8012306e-01	   3.9901317e-03	   4.5096296e-03	   8.5782309e-04	   4.7359732e-04	   1.7025373e-04	
   1.0101330e+00	   1.7968859e-01	   4.0932626e-03	   4.6282528e-03	   8.9008004e-04	   4.9342261e-04	   1.7728773e-04	
   1.0102330e+00	   1.7928050e-01	   4.1974486e-03	   4.7482012e-03	   9.2302790e-04	   5.1375978e-04	   1.8450215e-04	
   1.0103330e+00	   1.7889161e-01	   4.3027078e-03	   4.8695012e-03	   9.5668187e-04	   5.3462288e-04	   1.9190204e-04	
   1.0105789e+00	   1.7797567e-01	   4.5656380e-03	   5.1729547e-03	   1.0421466e-03	   5.8795991e-04	   2.1081641e-04	
   1.0108249e+00	   1.7709463e-01	   4.8347123e-03	   5.4842086e-03	   1.1317654e-03	   6.4444298e-04	   2.3084180e-04	
   1.0110708e+00	   1.7621909e-01	   5.1098736e-03	   5.8032485e-03	   1.2256771e-03	   7.0421615e-04	   2.5203038e-04	
   1.0113168e+00	   1.7533354e-01	   5.3907715e-03	   6.1297070e-03	   1.3239407e-03	   7.6736702e-04	   2.7441447e-04	
   1.0118571e+00	   1.7333413e-01	   6.0238794e-03	   6.8684095e-03	   1.5551523e-03	   9.1831032e-04	   3.2791791e-04	
   1.0123975e+00	   1.7127079e-01	   6.6730200e-03	   7.6301185e-03	   1.8071508e-03	   1.0862180e-03	   3.8744087e-04	
   1.0129379e+00	   1.6916111e-01	   7.3293066e-03	   8.4051608e-03	   2.0792980e-03	   1.2712789e-03	   4.5305492e-04	
   1.0134783e+00	   1.6702610e-01	   7.9838925e-03	   9.1839919e-03	   2.3704897e-03	   1.4734419e-03	   5.2474327e-04	
   1.0148230e+00	   1.6170041e-01	   9.5633192e-03	   1.1093260e-02	   3.1666067e-03	   2.0475274e-03	   7.2837417e-04	
   1.0161677e+00	   1.5650590e-01	   1.1008172e-02	   1.2891596e-02	   4.0404690e-03	   2.7139952e-03	   9.6491420e-04	
   1.0175124e+00	   1.5154258e-01	   1.2282196e-02	   1.4535979e-02	   4.9579620e-03	   3.4560681e-03	   1.2285644e-03	
   1.0188571e+00	   1.4684640e-01	   1.3387221e-02	   1.6020721e-02	   5.8878194e-03	   4.2542834e-03	   1.5125644e-03	
   1.0202018e+00	   1.4242506e-01	   1.4342076e-02	   1.7356706e-02	   6.8068162e-03	   5.0907108e-03	   1.8105139e-03	
   1.0225652e+00	   1.3530632e-01	   1.5713172e-02	   1.9383385e-02	   8.3586321e-03	   6.6152986e-03	   2.3531922e-03	
   1.0249286e+00	   1.2897853e-01	   1.6765928e-02	   2.1055262e-02	   9.7898597e-03	   8.1636504e-03	   2.9015342e-03	
   1.0272919e+00	   1.2336088e-01	   1.7571522e-02	   2.2434657e-02	   1.1085247e-02	   9.7031024e-03	   3.4411750e-03	
   1.0296553e+00	   1.1836288e-01	   1.8186434e-02	   2.3576971e-02	   1.2246466e-02	   1.1214342e-02	   3.9638620e-03	
   1.0320187e+00	   1.1390197e-01	   1.8654939e-02	   2.4527792e-02	   1.3281290e-02	   1.2684199e-02	   4.4653700e-03	
   1.0354334e+00	   1.0826801e-01	   1.9138768e-02	   2.5633421e-02	   1.4573153e-02	   1.4715962e-02	   5.1497806e-03	
   1.0388482e+00	   1.0343115e-01	   1.9464252e-02	   2.6500159e-02	   1.5652935e-02	   1.6620637e-02	   5.7859661e-03	
   1.0422629e+00	   9.9244787e-02	   1.9684762e-02	   2.7192915e-02	   1.6553044e-02	   1.8387226e-02	   6.3771053e-03	
   1.0456776e+00	   9.5591887e-02	   1.9836121e-02	   2.7759177e-02	   1.7303710e-02	   2.0011676e-02	   6.9281730e-03	
   1.0490923e+00	   9.2378988e-02	   1.9943190e-02	   2.8233898e-02	   1.7931317e-02	   2.1494089e-02	   7.4443690e-03	
   1.0540034e+00	   8.8386885e-02	   2.0052235e-02	   2.8805022e-02	   1.8661421e-02	   2.3383746e-02	   8.1350043e-03	
   1.0589146e+00	   8.4976957e-02	   2.0140369e-02	   2.9294495e-02	   1.9237335e-02	   2.5000916e-02	   8.7757569e-03	
   1.0638257e+00	   8.2018285e-02	   2.0227912e-02	   2.9737599e-02	   1.9701669e-02	   2.6366361e-02	   9.3770122e-03	
   1.0687368e+00	   7.9414669e-02	   2.0325390e-02	   3.0155232e-02	   2.0086229e-02	   2.7503986e-02	   9.9469716e-03	
   1.0736480e+00	   7.7093235e-02	   2.0438348e-02	   3.0559944e-02	   2.0414559e-02	   2.8438367e-02	   1.0491945e-02	
   1.0814452e+00	   7.3857948e-02	   2.0655224e-02	   3.1192006e-02	   2.0859068e-02	   2.9561980e-02	   1.1316776e-02	
   1.0892424e+00	   7.1023974e-02	   2.0921980e-02	   3.1825815e-02	   2.1252180e-02	   3.0321365e-02	   1.2104655e-02	
   1.0970396e+00	   6.8473756e-02	   2.1236268e-02	   3.2464905e-02	   2.1622312e-02	   3.0795328e-02	   1.2865061e-02	
   1.1048367e+00	   6.6128459e-02	   2.1592705e-02	   3.3106055e-02	   2.1984191e-02	   3.1050840e-02	   1.3604064e-02	
   1.1126339e+00	   6.3931862e-02	   2.1985549e-02	   3.3744249e-02	   2.2345471e-02	   3.1143117e-02	   1.4325849e-02	
   1.1223538e+00	   6.1340832e-02	   2.2518404e-02	   3.4528187e-02	   2.2800759e-02	   3.1095246e-02	   1.5206050e-02	
   1.1320736e+00	   5.8857746e-02	   2.3090553e-02	   3.5290734e-02	   2.3265217e-02	   3.0930417e-02	   1.6068823e-02	
   1.1417935e+00	   5.6443674e-02	   2.3693820e-02	   3.6023485e-02	   2.3739463e-02	   3.0699302e-02	   1.6917413e-02	
   1.1515133e+00	   5.4074392e-02	   2.4321134e-02	   3.6719140e-02	   2.4222447e-02	   3.0438037e-02	   1.7754127e-02	
   1.1612331e+00	   5.1735495e-02	   2.4966470e-02	   3.7371651e-02	   2.4712649e-02	   3.0172272e-02	   1.8580678e-02	
   1.1743424e+00	   4.8616712e-02	   2.5856624e-02	   3.8175213e-02	   2.5382445e-02	   2.9834998e-02	   1.9681429e-02	
   1.1874516e+00	   4.5532630e-02	   2.6759676e-02	   3.8882532e-02	   2.6058729e-02	   2.9546680e-02	   2.0767920e-02	
   1.2005608e+00	   4.2488211e-02	   2.7666504e-02	   3.9486956e-02	   2.6737748e-02	   2.9320033e-02	   2.1841076e-02	
   1.2136701e+00	   3.9496375e-02	   2.8569225e-02	   3.9983949e-02	   2.7415851e-02	   2.9158289e-02	   2.2900911e-02	
   1.2267793e+00	   3.6573942e-02	   2.9460893e-02	   4.0370812e-02	   2.8089531e-02	   2.9058754e-02	   2.3946715e-02	
   1.2485698e+00	   3.1920950e-02	   3.0901886e-02	   4.0767874e-02	   2.9190445e-02	   2.9014732e-02	   2.5650181e-02	
   1.2703603e+00	   2.7598774e-02	   3.2268507e-02	   4.0858522e-02	   3.0254666e-02	   2.9094915e-02	   2.7303049e-02	
   1.2921509e+00	   2.3691160e-02	   3.3537543e-02	   4.0651196e-02	   3.1267910e-02	   2.9262842e-02	   2.8895143e-02	
   1.3139414e+00	   2.0270774e-02	   3.4689211e-02	   4.0161868e-02	   3.2217168e-02	   2.9482722e-02	   3.0415002e-02	
   1.3357319e+00	   1.7394236e-02	   3.5706943e-02	   3.9412554e-02	   3.3091003e-02	   2.9723868e-02	   3.1850949e-02	
   1.3631101e+00	   1.4605836e-02	   3.6776364e-02	   3.8145509e-02	   3.4067716e-02	   3.0020379e-02	   3.3519141e-02	
   1.3904884e+00	   1.2770978e-02	   3.7596018e-02	   3.6575311e-02	   3.4896077e-02	   3.0275498e-02	   3.5017290e-02	
   1.4178666e+00	   1.1882860e-02	   3.8157057e-02	   3.4774727e-02	   3.5566843e-02	   3.0464966e-02	   3.6328320e-02	
   1.4452448e+00	   1.1893330e-02	   3.8459850e-02	   3.2823077e-02	   3.6076039e-02	   3.0576702e-02	   3.7438830e-02	
   1.4726230e+00	   1.2718671e-02	   3.8513318e-02	   3.0802807e-02	   3.6424533e-02	   3.0609202e-02	   3.8339482e-02	
   1.5085640e+00	   1.4843497e-02	   3.8235064e-02	   2.8183571e-02	   3.6648043e-02	   3.0545915e-02	   3.9196018e-02	
   1.5445049e+00	   1.7871481e-02	   3.7610754e-02	   2.5763383e-02	   3.6625266e-02	   3.0391921e-02	   3.9681917e-02	
   1.5804459e+00	   2.1463084e-02	   3.6709316e-02	   2.3699612e-02	   3.6386006e-02	   3.0192338e-02	   3.9807982e-02	
   1.6163869e+00	   2.5271196e-02	   3.5610072e-02	   2.2120772e-02	   3.5966506e-02	   2.9997859e-02	   3.9596177e-02	
   1.6523279e+00	   2.8971646e-02	   3.4396491e-02	   2.1118716e-02	   3.5406357e-02	   2.9856721e-02	   3.9077963e-02	
   1.6908874e+00	   3.2505630e-02	   3.3060659e-02	   2.0743508e-02	   3.4694764e-02	   2.9809683e-02	   3.8225610e-02	
   1.7294469e+00	   3.5337471e-02	   3.1780352e-02	   2.1098354e-02	   3.3915032e-02	   2.9901171e-02	   3.7120970e-02	
   1.7680064e+00	   3.7315279e-02	   3.0633244e-02	   2.2132234e-02	   3.3109587e-02	   3.0140267e-02	   3.5824529e-02	
   1.8065659e+00	   3.8395179e-02	   2.9677750e-02	   2.3744611e-02	   3.2314054e-02	   3.0513587e-02	   3.4398394e-02	
   1.8451254e+00	   3.8631593e-02	   2.8951232e-02	   2.5796391e-02	   3.1556746e-02	   3.0988427e-02	   3.2903778e-02	
   1.8836850e+00	   3.8159843e-02	   2.8470065e-02	   2.8122195e-02	   3.0859040e-02	   3.1518013e-02	   3.1399114e-02	
   1.9347510e+00	   3.6779712e-02	   2.8203124e-02	   3.1319686e-02	   3.0052271e-02	   3.2210425e-02	   2.9482753e-02	
   1.9858170e+00	   3.5021531e-02	   2.8308984e-02	   3.4280912e-02	   2.9399418e-02	   3.2777597e-02	   2.7753805e-02	
   2.0368831e+00	   3.3388966e-02	   2.8701965e-02	   3.6661080e-02	   2.8913832e-02	   3.3118771e-02	   2.6302432e-02	
   2.0879491e+00	   3.2272213e-02	   2.9279603e-02	   3.8216037e-02	   2.8603478e-02	   3.3177682e-02	   2.5196863e-02	
   2.1390151e+00	   3.1889767e-02	   2.9939330e-02	   3.8825104e-02	   2.8472479e-02	   3.2950535e-02	   2.4482443e-02	
   2.1900812e+00	   3.2271864e-02	   3.0591463e-02	   3.8495208e-02	   2.8520202e-02	   3.2482463e-02	   2.4180822e-02	
   2.2411472e+00	   3.3279661e-02	   3.1167854e-02	   3.7348585e-02	   2.8739067e-02	   3.1855610e-02	   2.4289486e-02	
   2.2925815e+00	   3.4661681e-02	   3.1628834e-02	   3.5582888e-02	   2.9115393e-02	   3.1167458e-02	   2.4786928e-02	
   2.3440158e+00	   3.6082849e-02	   3.1952594e-02	   3.3476327e-02	   2.9619698e-02	   3.0528170e-02	   2.5623949e-02	
   2.3954500e+00	   3.7220670e-02	   3.2143830e-02	   3.1317935e-02	   3.0211849e-02	   3.0027112e-02	   2.6730413e-02	
   2.4468843e+00	   3.7822380e-02	   3.2222350e-02	   2.9374440e-02	   3.0841746e-02	   2.9722841e-02	   2.8020159e-02	
   2.4983185e+00	   3.7748900e-02	   3.2215193e-02	   2.7858486e-02	   3.1453034e-02	   2.9635687e-02	   2.9396626e-02	
   2.5497528e+00	   3.6993777e-02	   3.2149535e-02	   2.6907557e-02	   3.1988594e-02	   2.9747765e-02	   3.0759657e-02	
   2.6011871e+00	   3.5676128e-02	   3.2047573e-02	   2.6575295e-02	   3.2397152e-02	   3.0009702e-02	   3.2013039e-02	
   2.6590548e+00	   3.3790474e-02	   3.1907616e-02	   2.6905726e-02	   3.2657326e-02	   3.0397424e-02	   3.3187335e-02	
   2.7169225e+00	   3.1848000e-02	   3.1749846e-02	   2.7845810e-02	   3.2680359e-02	   3.0781616e-02	   3.4023872e-02	
   2.7747902e+00	   3.0225891e-02	   3.1575530e-02	   2.9186160e-02	   3.2472938e-02	   3.1072451e-02	   3.4469113e-02	
   2.8326579e+00	   2.9214190e-02	   3.1383792e-02	   3.0689425e-02	   3.2076034e-02	   3.1215474e-02	   3.4513075e-02	
   2.8905256e+00	   2.8963162e-02	   3.1177779e-02	   3.2129633e-02	   3.1558300e-02	   3.1200183e-02	   3.4188489e-02	
   2.9483933e+00	   2.9466968e-02	   3.0968945e-02	   3.3322569e-02	   3.1004475e-02	   3.1057375e-02	   3.3564521e-02	
   3.0062610e+00	   3.0581619e-02	   3.0778140e-02	   3.4144543e-02	   3.0501249e-02	   3.0847693e-02	   3.2736164e-02	
   3.0662978e+00	   3.2127458e-02	   3.0629149e-02	   3.4545843e-02	   3.0112403e-02	   3.0638400e-02	   3.1775903e-02	
   3.1263346e+00	   3.3764196e-02	   3.0562979e-02	   3.4498340e-02	   2.9914991e-02	   3.0512826e-02	   3.0830098e-02	
   3.1863714e+00	   3.5207161e-02	   3.0607484e-02	   3.4073890e-02	   2.9930513e-02	   3.0522402e-02	   3.0001109e-02	
   3.2464081e+00	   3.6252455e-02	   3.0776940e-02	   3.3385612e-02	   3.0143971e-02	   3.0681686e-02	   2.9363810e-02	
   3.3064449e+00	   3.6804345e-02	   3.1066709e-02	   3.2567444e-02	   3.0509696e-02	   3.0967005e-02	   2.8959835e-02	
   3.3664817e+00	   3.6880246e-02	   3.1450666e-02	   3.1752069e-02	   3.0961537e-02	   3.1323160e-02	   2.8797077e-02	
   3.4265185e+00	   3.6585590e-02	   3.1884392e-02	   3.1056082e-02	   3.1426357e-02	   3.1677982e-02	   2.8854410e-02	
   3.4954615e+00	   3.5992053e-02	   3.2373451e-02	   3.0519261e-02	   3.1891306e-02	   3.1992328e-02	   2.9136304e-02	
   3.5517000e+00	   3.5462199e-02	   3.2708620e-02	   3.0340894e-02	   3.2169776e-02	   3.2123496e-02	   2.9483065e-02	
   3.6079385e+00	   3.5005636e-02	   3.2943321e-02	   3.0405205e-02	   3.2336293e-02	   3.2122113e-02	   2.9885922e-02	
   3.6641770e+00	   3.4687872e-02	   3.3052910e-02	   3.0692050e-02	   3.2390141e-02	   3.1995050e-02	   3.0303800e-02	
   3.7204155e+00	   3.4525751e-02	   3.3031560e-02	   3.1158041e-02	   3.2348083e-02	   3.1773264e-02	   3.0703769e-02	
   3.7766540e+00	   3.4498741e-02	   3.2890976e-02	   3.1739821e-02	   3.2238140e-02	   3.1505578e-02	   3.1062782e-02	
   3.8328925e+00	   3.4564982e-02	   3.2658965e-02	   3.2362018e-02	   3.2092303e-02	   3.1246874e-02	   3.1367194e-02	
   3.8891310e+00	   3.4672946e-02	   3.2376755e-02	   3.2948493e-02	   3.1942194e-02	   3.1047429e-02	   3.1611547e-02	
   3.9453695e+00	   3.4773911e-02	   3.2091877e-02	   3.3431100e-02	   3.1815183e-02	   3.0946053e-02	   3.1796778e-02	
   4.0085505e+00	   3.4844738e-02	   3.1823952e-02	   3.3784785e-02	   3.1722134e-02	   3.0973818e-02	   3.1940130e-02	
   4.0717314e+00	   3.4862946e-02	   3.1660479e-02	   3.3898183e-02	   3.1691585e-02	   3.1148109e-02	   3.2023750e-02	
   4.1349124e+00	   3.4853657e-02	   3.1632955e-02	   3.3770452e-02	   3.1720728e-02	   3.1434004e-02	   3.2057039e-02	
   4.1980934e+00	   3.4859405e-02	   3.1746264e-02	   3.3443064e-02	   3.1796917e-02	   3.1774636e-02	   3.2048284e-02	
   4.2612743e+00	   3.4925334e-02	   3.1978947e-02	   3.2991626e-02	   3.1902074e-02	   3.2105232e-02	   3.2004402e-02	
   4.3244553e+00	   3.5083145e-02	   3.2288786e-02	   3.2511191e-02	   3.2017675e-02	   3.2367074e-02	   3.1931396e-02	
   4.4085758e+00	   3.5437465e-02	   3.2733547e-02	   3.1990064e-02	   3.2164912e-02	   3.2544955e-02	   3.1800424e-02	
   4.4926963e+00	   3.5894632e-02	   3.3104628e-02	   3.1770991e-02	   3.2289345e-02	   3.2508903e-02	   3.1647611e-02	
   4.5768168e+00	   3.6324907e-02	   3.3322107e-02	   3.1934229e-02	   3.2392096e-02	   3.2318148e-02	   3.1495768e-02	
   4.6609372e+00	   3.6600262e-02	   3.3357734e-02	   3.2432754e-02	   3.2480657e-02	   3.2083286e-02	   3.1369520e-02	
   4.7450577e+00	   3.6653598e-02	   3.3251011e-02	   3.3107028e-02	   3.2564102e-02	   3.1920559e-02	   3.1291433e-02	
   4.8291782e+00	   3.6506502e-02	   3.3084374e-02	   3.3740791e-02	   3.2644943e-02	   3.1907681e-02	   3.1277703e-02	
   4.9198152e+00	   3.6238527e-02	   3.2937632e-02	   3.4164067e-02	   3.2723475e-02	   3.2073662e-02	   3.1343116e-02	
   5.0104522e+00	   3.6014986e-02	   3.2900742e-02	   3.4201477e-02	   3.2784559e-02	   3.2360030e-02	   3.1487771e-02	
   5.1010893e+00	   3.5954887e-02	   3.2994824e-02	   3.3890713e-02	   3.2825202e-02	   3.2652924e-02	   3.1695564e-02	
   5.1917263e+00	   3.6083268e-02	   3.3181850e-02	   3.3404382e-02	   3.2850831e-02	   3.2847143e-02	   3.1940453e-02	
   5.2823633e+00	   3.6330484e-02	   3.3388884e-02	   3.2970237e-02	   3.2872051e-02	   3.2891631e-02	   3.2189181e-02	
   5.3730003e+00	   3.6584713e-02	   3.3544207e-02	   3.2773057e-02	   3.2898018e-02	   3.2804561e-02	   3.2404960e-02	
   5.4674074e+00	   3.6765599e-02	   3.3612097e-02	   3.2885137e-02	   3.2932387e-02	   3.2649867e-02	   3.2558773e-02	
   5.5618144e+00	   3.6823757e-02	   3.3587459e-02	   3.3262466e-02	   3.2971015e-02	   3.2524120e-02	   3.2614634e-02	
   5.6562214e+00	   3.6794198e-02	   3.3512941e-02	   3.3746842e-02	   3.3008336e-02	   3.2497455e-02	   3.2567744e-02	
   5.7506285e+00	   3.6748437e-02	   3.3449363e-02	   3.4153095e-02	   3.3042817e-02	   3.2591742e-02	   3.2438718e-02	
   5.8450355e+00	   3.6756147e-02	   3.3447367e-02	   3.4346073e-02	   3.3079197e-02	   3.2772887e-02	   3.2270719e-02	
   5.9562776e+00	   3.6859274e-02	   3.3547759e-02	   3.4263772e-02	   3.3137766e-02	   3.3011095e-02	   3.2096355e-02	
   6.0675196e+00	   3.7023587e-02	   3.3723202e-02	   3.3967342e-02	   3.3221042e-02	   3.3174684e-02	   3.2020240e-02	
   6.1787617e+00	   3.7177500e-02	   3.3908980e-02	   3.3645076e-02	   3.3323047e-02	   3.3209898e-02	   3.2078218e-02	
   6.2900037e+00	   3.7244983e-02	   3.4028674e-02	   3.3491286e-02	   3.3419563e-02	   3.3133856e-02	   3.2254508e-02	
   6.4012458e+00	   3.7216532e-02	   3.4037625e-02	   3.3591361e-02	   3.3477184e-02	   3.3014006e-02	   3.2485556e-02	
   6.5228004e+00	   3.7140639e-02	   3.3943876e-02	   3.3909090e-02	   3.3472647e-02	   3.2927802e-02	   3.2703122e-02	
   6.6443550e+00	   3.7103227e-02	   3.3819965e-02	   3.4251688e-02	   3.3408999e-02	   3.2948858e-02	   3.2807363e-02	
   6.7659096e+00	   3.7152306e-02	   3.3757096e-02	   3.4426679e-02	   3.3334876e-02	   3.3067213e-02	   3.2780019e-02	
   6.8874641e+00	   3.7264207e-02	   3.3804174e-02	   3.4362223e-02	   3.3309783e-02	   3.3213850e-02	   3.2667480e-02	
   7.0090187e+00	   3.7370221e-02	   3.3941115e-02	   3.4137004e-02	   3.3365206e-02	   3.3310655e-02	   3.2548465e-02	
   7.1444223e+00	   3.7419889e-02	   3.4109602e-02	   3.3896140e-02	   3.3493809e-02	   3.3316637e-02	   3.2483554e-02	
   7.2798259e+00	   3.7400584e-02	   3.4197288e-02	   3.3838280e-02	   3.3615467e-02	   3.3238587e-02	   3.2511331e-02	
   7.4152295e+00	   3.7370639e-02	   3.4161178e-02	   3.3998394e-02	   3.3652003e-02	   3.3149774e-02	   3.2591544e-02	
   7.5506331e+00	   3.7378677e-02	   3.4042960e-02	   3.4254820e-02	   3.3586837e-02	   3.3117473e-02	   3.2660910e-02	
   7.6860366e+00	   3.7415903e-02	   3.3934656e-02	   3.4425871e-02	   3.3477667e-02	   3.3158743e-02	   3.2681620e-02	
   7.8214402e+00	   3.7433743e-02	   3.3911053e-02	   3.4398704e-02	   3.3409620e-02	   3.3236572e-02	   3.2661124e-02	
   7.9568438e+00	   3.7404178e-02	   3.3979299e-02	   3.4200043e-02	   3.3427462e-02	   3.3292280e-02	   3.2633532e-02	
   8.1100116e+00	   3.7350699e-02	   3.4091144e-02	   3.3944156e-02	   3.3512140e-02	   3.3283234e-02	   3.2623137e-02	
   8.2631794e+00	   3.7342748e-02	   3.4137992e-02	   3.3849950e-02	   3.3570993e-02	   3.3203313e-02	   3.2628840e-02	
   8.4163471e+00	   3.7396248e-02	   3.4072724e-02	   3.3985742e-02	   3.3536629e-02	   3.3107806e-02	   3.2617490e-02	
   8.5695149e+00	   3.7441496e-02	   3.3943057e-02	   3.4229547e-02	   3.3433843e-02	   3.3058760e-02	   3.2567912e-02	
   8.7226827e+00	   3.7397081e-02	   3.3848033e-02	   3.4361040e-02	   3.3350396e-02	   3.3079308e-02	   3.2496274e-02	
   8.8758505e+00	   3.7274962e-02	   3.3848757e-02	   3.4243872e-02	   3.3344094e-02	   3.3135233e-02	   3.2442495e-02	
   9.0290183e+00	   3.7180009e-02	   3.3919177e-02	   3.3941885e-02	   3.3388745e-02	   3.3160777e-02	   3.2433084e-02	
   9.1880149e+00	   3.7200075e-02	   3.3970893e-02	   3.3673467e-02	   3.3404742e-02	   3.3104755e-02	   3.2457169e-02	
   9.3470116e+00	   3.7293780e-02	   3.3923915e-02	   3.3666455e-02	   3.3339634e-02	   3.2978564e-02	   3.2472416e-02	
   9.5060082e+00	   3.7315370e-02	   3.3788488e-02	   3.3912885e-02	   3.3227273e-02	   3.2856376e-02	   3.2439291e-02	
   9.6650048e+00	   3.7182100e-02	   3.3655581e-02	   3.4165621e-02	   3.3148052e-02	   3.2816752e-02	   3.2354158e-02	
   9.8240015e+00	   3.6989790e-02	   3.3611728e-02	   3.4149101e-02	   3.3140399e-02	   3.2868455e-02	   3.2249623e-02	
   9.9829981e+00	   3.6924420e-02	   3.3652795e-02	   3.3844248e-02	   3.3157845e-02	   3.2927641e-02	   3.2172643e-02	
   1.0101144e+01	   3.6969755e-02	   3.3697938e-02	   3.3574256e-02	   3.3155139e-02	   3.2923693e-02	   3.2146525e-02	
   1.0219291e+01	   3.7046388e-02	   3.3710844e-02	   3.3408978e-02	   3.3124569e-02	   3.2861945e-02	   3.2145810e-02	
   1.0337437e+01	   3.7086548e-02	   3.3672417e-02	   3.3407504e-02	   3.3071679e-02	   3.2759084e-02	   3.2156779e-02	
   1.0455583e+01	   3.7050654e-02	   3.3592069e-02	   3.3537733e-02	   3.3012464e-02	   3.2652639e-02	   3.2161620e-02	
   1.0584434e+01	   3.6941214e-02	   3.3490853e-02	   3.3713053e-02	   3.2956754e-02	   3.2576578e-02	   3.2143431e-02	
   1.0713285e+01	   3.6818406e-02	   3.3411277e-02	   3.3805309e-02	   3.2915638e-02	   3.2559159e-02	   3.2096497e-02	
   1.0842135e+01	   3.6741600e-02	   3.3373939e-02	   3.3755432e-02	   3.2886245e-02	   3.2584456e-02	   3.2029703e-02	
   1.0970986e+01	   3.6730680e-02	   3.3374288e-02	   3.3593382e-02	   3.2862589e-02	   3.2613914e-02	   3.1960898e-02	
   1.1114375e+01	   3.6761667e-02	   3.3389199e-02	   3.3392822e-02	   3.2837451e-02	   3.2608089e-02	   3.1902734e-02	
   1.1257763e+01	   3.6781246e-02	   3.3386947e-02	   3.3274175e-02	   3.2810499e-02	   3.2549944e-02	   3.1871296e-02	
   1.1401152e+01	   3.6752262e-02	   3.3349976e-02	   3.3276207e-02	   3.2779177e-02	   3.2461138e-02	   3.1858755e-02	
   1.1544540e+01	   3.6680738e-02	   3.3285157e-02	   3.3353763e-02	   3.2741452e-02	   3.2380800e-02	   3.1847879e-02	
   1.1709924e+01	   3.6593474e-02	   3.3206989e-02	   3.3424479e-02	   3.2691295e-02	   3.2333599e-02	   3.1819188e-02	
   1.1875308e+01	   3.6539653e-02	   3.3152798e-02	   3.3403876e-02	   3.2641364e-02	   3.2329870e-02	   3.1772313e-02	
   1.2040692e+01	   3.6523512e-02	   3.3130466e-02	   3.3298194e-02	   3.2600969e-02	   3.2336175e-02	   3.1719917e-02	
   1.2206076e+01	   3.6519111e-02	   3.3124865e-02	   3.3177577e-02	   3.2574000e-02	   3.2319130e-02	   3.1676768e-02	
   1.2420536e+01	   3.6490874e-02	   3.3105346e-02	   3.3103699e-02	   3.2548156e-02	   3.2256108e-02	   3.1640596e-02	
   1.2634997e+01	   3.6439284e-02	   3.3060258e-02	   3.3119465e-02	   3.2517211e-02	   3.2184688e-02	   3.1613919e-02	
   1.2849457e+01	   3.6388842e-02	   3.3004805e-02	   3.3150280e-02	   3.2476181e-02	   3.2142118e-02	   3.1582548e-02	
   1.3063917e+01	   3.6356666e-02	   3.2962886e-02	   3.3131095e-02	   3.2434893e-02	   3.2130905e-02	   3.1546011e-02	
   1.3325175e+01	   3.6334349e-02	   3.2940367e-02	   3.3052999e-02	   3.2401246e-02	   3.2121100e-02	   3.1508522e-02	
   1.3586434e+01	   3.6313497e-02	   3.2929081e-02	   3.2990217e-02	   3.2383086e-02	   3.2092133e-02	   3.1485260e-02	
   1.3847692e+01	   3.6289468e-02	   3.2909815e-02	   3.2981590e-02	   3.2367263e-02	   3.2054433e-02	   3.1469671e-02	
   1.4108951e+01	   3.6269253e-02	   3.2885061e-02	   3.2996873e-02	   3.2348522e-02	   3.2031305e-02	   3.1453288e-02	
   1.4433394e+01	   3.6255961e-02	   3.2865766e-02	   3.2992401e-02	   3.2330156e-02	   3.2027673e-02	   3.1434571e-02	
   1.4757837e+01	   3.6252454e-02	   3.2864628e-02	   3.2965705e-02	   3.2324787e-02	   3.2029976e-02	   3.1425916e-02	
   1.5082279e+01	   3.6253736e-02	   3.2870389e-02	   3.2955748e-02	   3.2328657e-02	   3.2027153e-02	   3.1429700e-02	
   1.5406722e+01	   3.6258925e-02	   3.2875827e-02	   3.2970394e-02	   3.2335473e-02	   3.2026506e-02	   3.1438404e-02	
   1.5932176e+01	   3.6277560e-02	   3.2891699e-02	   3.3000612e-02	   3.2353002e-02	   3.2047793e-02	   3.1456119e-02	
   1.6457630e+01	   3.6306944e-02	   3.2921878e-02	   3.3024154e-02	   3.2382064e-02	   3.2080525e-02	   3.1482719e-02	
   1.6848098e+01	   3.6333101e-02	   3.2949691e-02	   3.3045787e-02	   3.2408962e-02	   3.2105681e-02	   3.1509494e-02	
   1.7238566e+01	   3.6360647e-02	   3.2977417e-02	   3.3075966e-02	   3.2436835e-02	   3.2131819e-02	   3.1538568e-02	
   1.7629034e+01	   3.6388928e-02	   3.3005389e-02	   3.3107416e-02	   3.2465115e-02	   3.2160805e-02	   3.1567030e-02	
   1.7917664e+01	   3.6410085e-02	   3.3026848e-02	   3.3128159e-02	   3.2486432e-02	   3.2183059e-02	   3.1587581e-02	
   1.8206293e+01	   3.6430919e-02	   3.3048358e-02	   3.3147369e-02	   3.2507606e-02	   3.2204172e-02	   3.1608151e-02	
   1.8494923e+01	   3.6450762e-02	   3.3068662e-02	   3.3166982e-02	   3.2527757e-02	   3.2223698e-02	   3.1628454e-02	
   1.8783552e+01	   3.6469194e-02	   3.3087259e-02	   3.3186676e-02	   3.2546433e-02	   3.2242167e-02	   3.1647658e-02	
   1.9339266e+01	   3.6500565e-02	   3.3119142e-02	   3.3219759e-02	   3.2578416e-02	   3.2274717e-02	   3.1679997e-02	
   1.9894979e+01	   3.6525981e-02	   3.3145565e-02	   3.3244242e-02	   3.2604607e-02	   3.2301218e-02	   3.1705574e-02	
   2.0450693e+01	   3.6544380e-02	   3.3164741e-02	   3.3262616e-02	   3.2623708e-02	   3.2319683e-02	   3.1724766e-02	
   2.1006406e+01	   3.6555110e-02	   3.3175918e-02	   3.3275441e-02	   3.2635151e-02	   3.2331188e-02	   3.1737085e-02	
   2.1562120e+01	   3.6559167e-02	   3.3180726e-02	   3.3280127e-02	   3.2640032e-02	   3.2336719e-02	   3.1742163e-02	
   2.2389810e+01	   3.6555303e-02	   3.3177730e-02	   3.3275190e-02	   3.2636951e-02	   3.2333575e-02	   3.1738663e-02	
   2.3217501e+01	   3.6541101e-02	   3.3164311e-02	   3.3262736e-02	   3.2623833e-02	   3.2319848e-02	   3.1726086e-02	
   2.4045192e+01	   3.6521281e-02	   3.3144842e-02	   3.3244662e-02	   3.2604708e-02	   3.2301510e-02	   3.1707894e-02	
   2.4872883e+01	   3.6500787e-02	   3.3124917e-02	   3.3222594e-02	   3.2584618e-02	   3.2281597e-02	   3.1687309e-02	
   2.5700573e+01	   3.6481765e-02	   3.3105707e-02	   3.3203686e-02	   3.2565605e-02	   3.2261766e-02	   3.1668066e-02	
   2.6528264e+01	   3.6464986e-02	   3.3089479e-02	   3.3189445e-02	   3.2549695e-02	   3.2246459e-02	   3.1653004e-02	
   2.7629265e+01	   3.6452399e-02	   3.3076319e-02	   3.3174808e-02	   3.2536362e-02	   3.2233433e-02	   3.1639715e-02	
   2.8545053e+01	   3.6448426e-02	   3.3072284e-02	   3.3170425e-02	   3.2532311e-02	   3.2228826e-02	   3.1635035e-02	
   2.9460841e+01	   3.6449258e-02	   3.3073014e-02	   3.3172210e-02	   3.2533182e-02	   3.2229803e-02	   3.1636037e-02	
   3.0376629e+01	   3.6453959e-02	   3.3077957e-02	   3.3176720e-02	   3.2538000e-02	   3.2234877e-02	   3.1641125e-02	
   3.1292417e+01	   3.6461152e-02	   3.3084956e-02	   3.3183404e-02	   3.2544939e-02	   3.2241585e-02	   3.1647836e-02	
   3.2208205e+01	   3.6468180e-02	   3.3092240e-02	   3.3191171e-02	   3.2552274e-02	   3.2248903e-02	   3.1654983e-02	
   3.3325929e+01	   3.6476300e-02	   3.3100104e-02	   3.3198878e-02	   3.2560093e-02	   3.2256865e-02	   3.1663058e-02	
   3.4443653e+01	   3.6481119e-02	   3.3105304e-02	   3.3203857e-02	   3.2565260e-02	   3.2261982e-02	   3.1668290e-02	
   3.5000000e+01	   3.6482700e-02	   3.3106784e-02	   3.3205551e-02	   3.2566769e-02	   3.2263481e-02	   3.1669663e-02	


==> PSet_NoSec.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   1.1859978e-19	  -5.0586096e-19	  -1.3888396e-19	   3.9649784e-19	  -4.7375932e-19	  -2.2480607e-19	
   2.0000000e-06	   2.4978660e-19	   3.0888474e-19	   8.0326327e-20	  -7.7305635e-19	   4.3919957e-19	  -1.3254170e-19	
   3.0000000e-06	   7.7529528e-20	   4.7405038e-19	  -4.8950279e-20	   1.5164472e-19	  -5.6090199e-19	   1.4345777e-19	
   1.3000000e-05	   5.3920179e-18	  -1.5803423e-18	   7.5705265e-19	   5.4126202e-18	  -2.3981905e-18	  -4.7339126e-19	
   2.3000000e-05	  -1.6216440e-18	   4.5890033e-18	   9.0317004e-19	  -4.3475363e-18	   3.0774175e-18	   7.3704986e-19	
   3.3000000e-05	  -4.5638017e-18	  -3.6920845e-18	  -4.6431002e-19	   2.2281385e-18	  -3.4707704e-18	   6.4389614e-19	
   1.3300000e-04	  -2.9880818e-18	  -4.9295928e-17	   1.1162850e-17	   3.2393779e-17	  -2.5482395e-18	   7.2044429e-18	
   2.3300000e-04	   3.9110280e-17	   7.3761074e-17	  -3.1525051e-17	  -4.1818845e-17	  -3.2827891e-17	   9.2736941e-18	
   3.3300000e-04	  -1.1048518e-17	  -1.6311815e-17	   7.4524221e-18	   2.8100189e-17	   5.1450734e-17	  -4.9647538e-18	
   1.3330000e-03	  -5.4564025e-17	  -1.2650144e-16	   1.4269483e-16	  -1.7235173e-17	   7.9195989e-17	   3.6870125e-17	
   2.3330000e-03	   2.2296390e-17	  -1.4615633e-16	   7.1929243e-17	   3.9185027e-17	  -6.0935802e-17	   2.8817889e-18	
   3.3330000e-03	  -2.4705487e-17	   3.6541094e-17	   1.1036330e-17	  -4.8994637e-18	   1.1956470e-16	  -4.8096609e-17	
   1.3333000e-02	  -8.0655706e-17	  -3.3779905e-16	  -5.6868020e-17	  -3.0772009e-16	   4.0564278e-16	   2.6016324e-16	
   2.3333000e-02	  -4.3630469e-16	  -7.7238088e-16	   6.0752277e-16	   4.0402418e-16	   7.4404066e-16	  -1.1419509e-16	
   3.3333000e-02	  -3.7951906e-16	   3.2996828e-16	   6.1720035e-16	  -3.0398439e-16	  -5.8904310e-16	   1.5782560e-16	
   1.3333300e-01	   1.1926587e-15	   1.0185186e-15	   7.5367824e-16	  -9.9229072e-16	  -2.5896547e-15	   5.7443775e-16	
   2.3333300e-01	   1.3416352e-17	  -2.3276525e-15	   1.1226549e-15	  -4.0180526e-16	   2.2845513e-15	  -3.6734630e-16	
   3.3333300e-01	  -7.8809977e-16	   6.8820213e-16	   1.8457853e-15	  -6.9588841e-16	  -8.2223958e-16	  -8.2773350e-16	
   1.0000000e+00	   4.0074707e-17	   2.5291794e-16	   1.4778635e-15	   2.8238057e-16	  -7.6058918e-16	  -1.3371916e-15	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424040e-14	  -2.4424978e-14	  -2.4424764e-14	  -2.4424405e-14	   6.1127103e-20	  -2.4424838e-14	
   1.0000020e+00	  -2.4404612e-14	  -2.4419233e-14	  -2.4417522e-14	  -2.4412034e-14	   7.9886477e-20	  -2.4415805e-14	
   1.0000030e+00	  -2.4421607e-14	  -2.4423663e-14	  -2.4423810e-14	  -2.4422700e-14	   4.7095930e-20	  -2.4423876e-14	
   1.0000130e+00	  -2.4423889e-14	  -2.4424009e-14	  -2.4428031e-14	  -2.4421391e-14	  -2.1383606e-18	  -2.4423084e-14	
   1.0000230e+00	  -2.4422125e-14	  -2.4420756e-14	  -2.4424072e-14	  -2.4427415e-14	  -2.7576292e-18	  -2.4424566e-14	
   1.0000330e+00	  -2.4421941e-14	  -2.4431593e-14	  -2.4426971e-14	  -2.4426386e-14	   7.0474851e-18	  -2.4426073e-14	
   1.0001330e+00	  -3.0060429e-15	  -2.4428180e-14	  -2.4412944e-14	  -2.4410039e-14	   2.1881864e-17	  -2.4446809e-14	
   1.0002330e+00	  -2.2897297e-15	  -2.4429918e-14	  -2.4399295e-14	  -2.4429794e-14	  -6.8450937e-17	  -2.4399466e-14	
   1.0003330e+00	  -1.0628050e-15	  -2.4411283e-14	  -2.4444753e-14	  -2.4406687e-14	  -4.4255177e-17	  -2.4387468e-14	
   1.0010000e+00	  -9.2660012e-17	  -1.0377066e-14	  -9.4750995e-15	  -9.1841838e-15	   6.6799283e-17	  -1.0972318e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	   1.0721510e-18	   5.6435745e-19	   1.0624321e-19	   1.7934466e-19	  -2.1863964e-20	
   1.0010020e+00	  -3.3855522e-06	   1.3873562e-15	   1.6737442e-15	  -1.0674992e-19	   3.8844985e-19	  -7.2986494e-20	
   1.0010030e+00	  -5.0624263e-06	   3.0163269e-15	   3.6399973e-15	   3.0447771e-19	  -4.6043552e-19	  -2.2260798e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4343501e-12	   6.5335621e-12	   2.6501490e-19	  -7.0029876e-18	  -1.2504186e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6895562e-11	   3.2334582e-11	   6.0745067e-16	   1.5917258e-16	   7.2131624e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0365923e-11	   9.6569754e-11	   1.8922925e-15	   4.9030905e-16	   2.2581461e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074900e-08	   3.8973559e-08	   5.2695065e-11	   1.5865247e-11	   7.0286405e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549206e-07	   1.7052951e-07	   3.3819203e-10	   1.0339718e-10	   4.4959625e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956393e-07	   4.5427715e-07	   1.2331048e-09	   3.8485278e-10	   1.6520004e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410539e-06	   2.2265527e-06	   1.4258554e-08	   4.9194304e-09	   2.0238360e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918113e-06	   5.5548897e-06	   5.2745638e-08	   1.9100263e-08	   7.7040125e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440382e-06	   1.0635864e-05	   1.3508223e-07	   5.0919015e-08	   2.0203514e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440390e-06	   1.0635863e-05	   1.3508152e-07	   5.0918577e-08	   2.0203240e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659274e-06	   1.0660267e-05	   1.3548931e-07	   5.1076943e-08	   2.0265730e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878504e-06	   1.0684706e-05	   1.3589812e-07	   5.1235720e-08	   2.0328378e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098069e-06	   1.0709183e-05	   1.3630807e-07	   5.1394925e-08	   2.0391225e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323451e-06	   1.0957181e-05	   1.4050108e-07	   5.3022889e-08	   2.1030376e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582829e-06	   1.1208881e-05	   1.4479897e-07	   5.4694676e-08	   2.1684967e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920650e-07	   5.6410888e-08	   2.2357036e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421993e-07	   7.8127689e-08	   3.0814435e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362715e-07	   1.0593958e-07	   4.1580631e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430329e-05	   2.1705428e-05	   3.6012268e-07	   1.4110549e-07	   5.5113740e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856363e-07	   2.6648764e-07	   1.0273584e-07	
   1.0027784e+00	  -6.7062663e-04	   4.3545385e-05	   4.8202453e-05	   1.1053282e-06	   4.5984820e-07	   1.7531868e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383918e-06	   7.4133648e-07	   2.7988561e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285015e-05	   6.6480826e-05	   1.7383923e-06	   7.4133660e-07	   2.7988508e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363227e-05	   6.6566176e-05	   1.7414061e-06	   7.4268125e-07	   2.8038431e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441506e-05	   6.6651595e-05	   1.7444239e-06	   7.4402784e-07	   2.8088424e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519850e-05	   6.6737083e-05	   1.7474456e-06	   7.4537654e-07	   2.8138413e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308982e-05	   6.7598056e-05	   1.7780202e-06	   7.5902950e-07	   2.8644763e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104602e-05	   6.8465963e-05	   1.8090051e-06	   7.7287856e-07	   2.9158194e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906854e-05	   6.9340956e-05	   1.8404128e-06	   7.8692967e-07	   2.9678983e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529544e-05	   7.8733535e-05	   2.1937820e-06	   9.4643678e-07	   3.5570461e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873111e-05	   8.8899875e-05	   2.5952520e-06	   1.1294394e-06	   4.2304988e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993758e-05	   9.9901835e-05	   3.0497249e-06	   1.3386060e-06	   4.9974691e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439977e-06	   1.9466524e-06	   7.2103814e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899102e-06	   2.7353502e-06	   1.0060674e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332269e-06	   1.3644237e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930888e-04	   8.0344230e-06	   3.7332271e-06	   1.3644243e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439817e-06	   3.7379051e-06	   1.3661026e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308039e-04	   1.9965616e-04	   8.0535488e-06	   3.7425866e-06	   1.3677824e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324111e-04	   1.9982994e-04	   8.0631250e-06	   3.7472731e-06	   1.3694646e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157575e-04	   8.1596251e-06	   3.7945311e-06	   1.3864166e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333069e-04	   8.2569763e-06	   3.8422374e-06	   1.4035254e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811118e-04	   2.0509495e-04	   8.3551997e-06	   3.8904054e-06	   1.4207959e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162049e-06	   4.4140253e-06	   1.6081382e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301249e-04	   1.0570933e-05	   4.9879017e-06	   1.8129893e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349287e-04	   1.1825887e-05	   5.6159169e-06	   2.0366634e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120498e-05	   7.2885425e-06	   2.6297067e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070091e-04	   3.6983042e-04	   1.9008721e-05	   9.2908627e-06	   3.3366112e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686781e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541725e-05	   1.1656842e-05	   4.1686780e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755714e-04	   4.3116445e-04	   2.3562695e-05	   1.1667809e-05	   4.1725326e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583678e-05	   1.1678785e-05	   4.1763897e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807569e-04	   4.3172381e-04	   2.3604674e-05	   1.1689767e-05	   4.1802496e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067752e-04	   4.3453033e-04	   2.3815822e-05	   1.1800267e-05	   4.2190808e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328913e-04	   4.3734735e-04	   2.4028318e-05	   1.1911531e-05	   4.2581747e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591069e-04	   4.4017507e-04	   2.4242192e-05	   1.2023575e-05	   4.2975365e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300062e-04	   4.6939405e-04	   2.6503503e-05	   1.3213895e-05	   4.7151571e-06	
   1.0052330e+00	  -2.5281511e-03	   4.6110901e-04	   4.9971333e-04	   2.8908531e-05	   1.4486573e-05	   5.1610318e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028174e-04	   5.3118553e-04	   3.1464856e-05	   1.5846427e-05	   5.6367842e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013313e-04	   6.0657824e-04	   3.7884354e-05	   1.9298392e-05	   6.8411693e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534801e-04	   6.8779939e-04	   4.5147010e-05	   2.3246486e-05	   8.2150478e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728961e-05	   9.7711899e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576677e-04	   7.7467756e-04	   5.3307284e-05	   2.7728960e-05	   9.7711897e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613320e-04	   7.7507346e-04	   5.3344779e-05	   2.7749591e-05	   9.7783485e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649973e-04	   7.7546946e-04	   5.3382292e-05	   2.7770233e-05	   9.7855120e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686638e-04	   7.7586558e-04	   5.3419824e-05	   2.7790887e-05	   9.7926790e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054189e-04	   7.7983670e-04	   5.3796761e-05	   2.7998385e-05	   9.8646792e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422777e-04	   7.8381907e-04	   5.4175543e-05	   2.8206986e-05	   9.9370556e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792419e-04	   7.8781292e-04	   5.4556210e-05	   2.8416713e-05	   1.0009816e-05	
   1.0061330e+00	  -3.5365966e-03	   7.6580950e-04	   8.2875584e-04	   5.8528994e-05	   3.0613747e-05	   1.0771411e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476232e-04	   8.7086624e-04	   6.2694859e-05	   3.2927216e-05	   1.1572656e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482472e-04	   9.1419344e-04	   6.7062078e-05	   3.5362644e-05	   1.2415414e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903470e-04	   1.0161751e-03	   7.7730619e-05	   4.1363149e-05	   1.4488383e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387403e-03	   1.1242100e-03	   8.9480421e-05	   4.8029788e-05	   1.6787806e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236906e-04	   5.5404595e-05	   1.9327819e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242801e-04	   5.5438375e-05	   1.9339451e-05	
   1.0070020e+00	  -4.6528856e-03	   1.1447494e-03	   1.2391806e-03	   1.0248698e-04	   5.5472169e-05	   1.9351087e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452267e-03	   1.2396985e-03	   1.0254598e-04	   5.5505977e-05	   1.9362728e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313799e-04	   5.5845332e-05	   1.9479572e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548035e-03	   1.2500871e-03	   1.0373232e-04	   5.6186129e-05	   1.9596906e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432900e-04	   5.6528399e-05	   1.9714741e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050254e-04	   6.0080637e-05	   2.0937073e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586339e-03	   1.3627957e-03	   1.1691500e-04	   6.3783111e-05	   2.2210410e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183833e-03	   1.2357508e-04	   6.7641878e-05	   2.3536801e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954526e-04	   7.6960511e-05	   2.6736718e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530359e-03	   1.6831244e-03	   1.5681300e-04	   8.7110185e-05	   3.0218648e-05	
   1.0080000e+00	  -6.3211736e-03	   1.6827122e-03	   1.8245262e-03	   1.7543708e-04	   9.8135374e-05	   3.3997636e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997712e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827147e-03	   1.8245290e-03	   1.7543745e-04	   9.8135595e-05	   3.3997711e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833025e-03	   1.8251700e-03	   1.7552237e-04	   9.8185927e-05	   3.4014960e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258112e-03	   1.7560731e-04	   9.8236277e-05	   3.4032215e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264525e-03	   1.7569229e-04	   9.8286646e-05	   3.4049477e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654442e-04	   9.8791880e-05	   3.4222618e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962667e-03	   1.8393107e-03	   1.7739929e-04	   9.9298880e-05	   3.4396359e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021766e-03	   1.8457574e-03	   1.7825694e-04	   9.9807686e-05	   3.4570711e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707644e-04	   1.0505371e-04	   3.6367832e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617569e-04	   1.1048216e-04	   3.8226835e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556365e-04	   1.1609951e-04	   4.0149911e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777940e-04	   1.2947346e-04	   4.4725669e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772400e-03	   2.3654339e-03	   2.5148250e-04	   1.4383337e-04	   4.9635920e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309748e-03	   2.5341438e-03	   2.7672778e-04	   1.5922289e-04	   5.4895479e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895863e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309858e-03	   2.5341559e-03	   2.7672961e-04	   1.5922401e-04	   5.4895862e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316817e-03	   2.5349197e-03	   2.7684447e-04	   1.5929411e-04	   5.4919816e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695936e-04	   1.5936422e-04	   5.4943777e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330737e-03	   2.5364478e-03	   2.7707429e-04	   1.5943436e-04	   5.4967745e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822622e-04	   1.6013754e-04	   5.5208039e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938125e-04	   1.6084279e-04	   5.5449035e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053944e-04	   1.6155016e-04	   5.5690748e-05	
   1.0091330e+00	  -8.6819721e-03	   2.4247984e-03	   2.6371949e-03	   2.9239569e-04	   1.6880823e-04	   5.8170442e-05	
   1.0092330e+00	  -8.9257492e-03	   2.4966075e-03	   2.7161321e-03	   3.0456697e-04	   1.7627858e-04	   6.0722155e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706234e-04	   1.8396802e-04	   6.3348192e-05	
   1.0095553e+00	  -9.6218167e-03	   2.7363244e-03	   2.9801057e-03	   3.4634365e-04	   2.0208430e-04	   6.9532869e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727430e-04	   2.2132911e-04	   7.6100502e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852058e-03	   3.3653735e-03	   4.0990149e-04	   2.4174271e-04	   8.3064768e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860057e-03	   3.3662578e-03	   4.1004970e-04	   2.4183553e-04	   8.3096430e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671422e-03	   4.1019793e-04	   2.4192837e-04	   8.3128102e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876059e-03	   3.3680267e-03	   4.1034620e-04	   2.4202123e-04	   8.3159781e-05	
   1.0100130e+00	  -1.0614480e-02	   3.0956157e-03	   3.3768819e-03	   4.1183189e-04	   2.4295192e-04	   8.3477271e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036352e-03	   3.3857482e-03	   4.1332098e-04	   2.4388496e-04	   8.3795558e-05	
   1.0100330e+00	  -1.0686315e-02	   3.1116644e-03	   3.3946260e-03	   4.1481354e-04	   2.4482039e-04	   8.4114658e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928046e-03	   3.4843962e-03	   4.3004002e-04	   2.5438328e-04	   8.7376430e-05	
   1.0102330e+00	  -1.1267245e-02	   3.2749225e-03	   3.5753137e-03	   4.4561121e-04	   2.6418569e-04	   9.0719487e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580512e-03	   3.6674195e-03	   4.6153620e-04	   2.7423467e-04	   9.4146219e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475172e-03	   3.8776744e-03	   4.9857702e-04	   2.9772212e-04	   1.0215366e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418631e-03	   4.0937014e-03	   5.3740216e-04	   3.2246749e-04	   1.1058806e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409088e-03	   4.3153154e-03	   5.7805805e-04	   3.4851173e-04	   1.1946331e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799341e-03	   4.8052514e-03	   6.7072793e-04	   4.0830020e-04	   1.3983189e-04	
   1.0119534e+00	  -1.5566661e-02	   4.8348396e-03	   5.3147101e-03	   7.7165799e-04	   4.7408263e-04	   1.6223288e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116060e-04	   5.4620673e-04	   1.8678156e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779475e-03	   6.3777418e-03	   9.9927052e-04	   6.2484862e-04	   2.1353418e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919856e-03	   7.8795206e-03	   1.3654618e-03	   8.7442264e-04	   2.9833279e-04	
   1.0155270e+00	  -2.5633242e-02	   8.3860262e-03	   9.3868562e-03	   1.7875090e-03	   1.1713204e-03	   3.9905504e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240427e-03	   1.0861760e-02	   2.2566209e-03	   1.5120747e-03	   5.1448188e-04	
   1.0181473e+00	  -3.3110786e-02	   1.0784982e-02	   1.2280338e-02	   2.7631004e-03	   1.8920934e-03	   6.4299884e-04	
   1.0201288e+00	  -3.8537856e-02	   1.2378038e-02	   1.4295398e-02	   3.5807777e-03	   2.5310470e-03	   8.5852252e-04	
   1.0221103e+00	  -4.3685994e-02	   1.3768653e-02	   1.6136543e-02	   4.4352356e-03	   3.2326829e-03	   1.0941837e-03	
   1.0240917e+00	  -4.8534983e-02	   1.4971058e-02	   1.7807068e-02	   5.3035507e-03	   3.9823522e-03	   1.3445114e-03	
   1.0260732e+00	  -5.3090782e-02	   1.6007258e-02	   1.9320116e-02	   6.1695205e-03	   4.7683589e-03	   1.6050665e-03	
   1.0280547e+00	  -5.7367983e-02	   1.6898499e-02	   2.0690219e-02	   7.0222354e-03	   5.5816167e-03	   1.8724452e-03	
   1.0313756e+00	  -6.3956943e-02	   1.8115666e-02	   2.2701798e-02	   8.4034215e-03	   6.9868120e-03	   2.3293245e-03	
   1.0346964e+00	  -6.9889115e-02	   1.9052408e-02	   2.4407588e-02	   9.7039513e-03	   8.4202826e-03	   2.7892378e-03	
   1.0380173e+00	  -7.5244649e-02	   1.9771479e-02	   2.5859708e-02	   1.0912180e-02	   9.8603920e-03	   3.2462770e-03	
   1.0413382e+00	  -8.0096952e-02	   2.0322303e-02	   2.7102214e-02	   1.2024682e-02	   1.1290735e-02	   3.6969624e-03	
   1.0446590e+00	  -8.4509130e-02	   2.0743137e-02	   2.8171267e-02	   1.3042416e-02	   1.2698476e-02	   4.1392841e-03	
   1.0489783e+00	  -8.9675004e-02	   2.1142995e-02	   2.9349338e-02	   1.4230269e-02	   1.4479511e-02	   4.7004123e-03	
   1.0532975e+00	  -9.4285388e-02	   2.1422952e-02	   3.0336317e-02	   1.5274363e-02	   1.6188227e-02	   5.2444894e-03	
   1.0576168e+00	  -9.8423052e-02	   2.1619868e-02	   3.1173634e-02	   1.6188091e-02	   1.7812639e-02	   5.7716014e-03	
   1.0619360e+00	  -1.0215588e-01	   2.1760100e-02	   3.1893213e-02	   1.6985935e-02	   1.9345025e-02	   6.2825449e-03	
   1.0662552e+00	  -1.0554027e-01	   2.1862832e-02	   3.2519905e-02	   1.7682152e-02	   2.0780815e-02	   6.7784230e-03	
   1.0728965e+00	  -1.1016790e-01	   2.1977615e-02	   3.3344175e-02	   1.8584316e-02	   2.2796407e-02	   7.5142461e-03	
   1.0795378e+00	  -1.1422214e-01	   2.2072655e-02	   3.4047293e-02	   1.9320775e-02	   2.4579006e-02	   8.2215450e-03	
   1.0861790e+00	  -1.1781296e-01	   2.2170342e-02	   3.4666168e-02	   1.9928707e-02	   2.6135969e-02	   8.9043482e-03	
   1.0928203e+00	  -1.2102517e-01	   2.2283259e-02	   3.5225121e-02	   2.0438557e-02	   2.7479995e-02	   9.5661863e-03	
   1.0994616e+00	  -1.2392594e-01	   2.2418594e-02	   3.5740660e-02	   2.0874664e-02	   2.8626672e-02	   1.0210006e-02	
   1.1098407e+00	  -1.2795807e-01	   2.2683050e-02	   3.6484011e-02	   2.1450989e-02	   3.0064093e-02	   1.1185504e-02	
   1.1202198e+00	  -1.3152271e-01	   2.3017908e-02	   3.7176622e-02	   2.1947550e-02	   3.1126553e-02	   1.2130060e-02	
   1.1305990e+00	  -1.3473878e-01	   2.3421293e-02	   3.7832506e-02	   2.2401116e-02	   3.1878635e-02	   1.3049117e-02	
   1.1409781e+00	  -1.3769047e-01	   2.3886573e-02	   3.8456298e-02	   2.2834377e-02	   3.2380346e-02	   1.3946619e-02	
   1.1513572e+00	  -1.4043916e-01	   2.4405522e-02	   3.9048153e-02	   2.3261164e-02	   3.2684897e-02	   1.4825516e-02	
   1.1628768e+00	  -1.4330638e-01	   2.5034061e-02	   3.9665157e-02	   2.3737067e-02	   3.2847102e-02	   1.5781924e-02	
   1.1743964e+00	  -1.4602402e-01	   2.5706904e-02	   4.0235967e-02	   2.4221478e-02	   3.2875276e-02	   1.6720607e-02	
   1.1859160e+00	  -1.4862280e-01	   2.6413086e-02	   4.0755062e-02	   2.4716915e-02	   3.2812396e-02	   1.7643345e-02	
   1.1974356e+00	  -1.5112151e-01	   2.7142396e-02	   4.1216567e-02	   2.5223354e-02	   3.2692578e-02	   1.8551410e-02	
   1.2089552e+00	  -1.5353108e-01	   2.7885569e-02	   4.1614921e-02	   2.5739375e-02	   3.2542352e-02	   1.9445664e-02	
   1.2265695e+00	  -1.5705188e-01	   2.9030450e-02	   4.2091260e-02	   2.6541746e-02	   3.2295830e-02	   2.0787300e-02	
   1.2441837e+00	  -1.6037643e-01	   3.0162722e-02	   4.2394669e-02	   2.7352262e-02	   3.2073344e-02	   2.2098342e-02	
   1.2617980e+00	  -1.6349146e-01	   3.1260673e-02	   4.2515528e-02	   2.8160940e-02	   3.1903030e-02	   2.3378065e-02	
   1.2794123e+00	  -1.6637463e-01	   3.2306522e-02	   4.2449178e-02	   2.8957930e-02	   3.1796001e-02	   2.4624611e-02	
   1.2970265e+00	  -1.6900168e-01	   3.3285700e-02	   4.2195652e-02	   2.9734199e-02	   3.1752816e-02	   2.5835306e-02	
   1.3225545e+00	  -1.7230807e-01	   3.4563776e-02	   4.1507286e-02	   3.0806618e-02	   3.1789221e-02	   2.7519473e-02	
   1.3480824e+00	  -1.7497099e-01	   3.5650447e-02	   4.0463608e-02	   3.1798190e-02	   3.1916984e-02	   2.9110414e-02	
   1.3736103e+00	  -1.7695276e-01	   3.6527522e-02	   3.9105843e-02	   3.2692268e-02	   3.2099704e-02	   3.0596423e-02	
   1.3991382e+00	  -1.7824148e-01	   3.7185773e-02	   3.7487727e-02	   3.3476680e-02	   3.2300655e-02	   3.1965990e-02	
   1.4246661e+00	  -1.7885226e-01	   3.7623508e-02	   3.5671643e-02	   3.4143385e-02	   3.2488987e-02	   3.3208631e-02	
   1.4585782e+00	  -1.7869214e-01	   3.7874596e-02	   3.3070337e-02	   3.4840894e-02	   3.2683872e-02	   3.4648520e-02	
   1.4924902e+00	  -1.7756377e-01	   3.7773797e-02	   3.0404163e-02	   3.5322949e-02	   3.2787972e-02	   3.5833793e-02	
   1.5264022e+00	  -1.7567068e-01	   3.7363959e-02	   2.7836358e-02	   3.5597783e-02	   3.2794336e-02	   3.6755639e-02	
   1.5603142e+00	  -1.7325260e-01	   3.6700464e-02	   2.5519171e-02	   3.5681524e-02	   3.2716928e-02	   3.7412409e-02	
   1.5942262e+00	  -1.7056257e-01	   3.5846611e-02	   2.3584276e-02	   3.5596008e-02	   3.2584696e-02	   3.7809403e-02	
   1.6432875e+00	  -1.6667455e-01	   3.4409968e-02	   2.1654554e-02	   3.5225647e-02	   3.2373060e-02	   3.7950789e-02	
   1.6832107e+00	  -1.6391300e-01	   3.3186310e-02	   2.0971861e-02	   3.4759110e-02	   3.2252179e-02	   3.7719782e-02	
   1.7231338e+00	  -1.6179341e-01	   3.2018495e-02	   2.1117215e-02	   3.4193115e-02	   3.2235863e-02	   3.7220459e-02	
   1.7630570e+00	  -1.6046808e-01	   3.0986209e-02	   2.2048341e-02	   3.3569409e-02	   3.2358415e-02	   3.6498056e-02	
   1.8029801e+00	  -1.5997843e-01	   3.0147515e-02	   2.3662091e-02	   3.2924105e-02	   3.2629319e-02	   3.5600801e-02	
   1.8429033e+00	  -1.6026189e-01	   2.9537129e-02	   2.5805561e-02	   3.2286921e-02	   3.3032821e-02	   3.4577863e-02	
   1.8876206e+00	  -1.6131573e-01	   2.9139541e-02	   2.8604268e-02	   3.1612002e-02	   3.3596293e-02	   3.3342564e-02	
   1.9323379e+00	  -1.6285769e-01	   2.9030300e-02	   3.1542304e-02	   3.1001990e-02	   3.4203591e-02	   3.2075036e-02	
   1.9770552e+00	  -1.6454721e-01	   2.9169562e-02	   3.4332463e-02	   3.0475441e-02	   3.4767564e-02	   3.0834560e-02	
   2.0217726e+00	  -1.6606233e-01	   2.9501212e-02	   3.6723254e-02	   3.0047131e-02	   3.5207016e-02	   2.9673758e-02	
   2.0664899e+00	  -1.6714729e-01	   2.9962468e-02	   3.8522351e-02	   2.9729837e-02	   3.5460405e-02	   2.8638044e-02	
   2.1112072e+00	  -1.6764161e-01	   3.0491682e-02	   3.9610325e-02	   2.9534824e-02	   3.5494266e-02	   2.7765201e-02	
   2.1645228e+00	  -1.6739197e-01	   3.1136941e-02	   3.9925684e-02	   2.9474389e-02	   3.5246537e-02	   2.6977849e-02	
   2.2178384e+00	  -1.6632951e-01	   3.1731226e-02	   3.9242649e-02	   2.9608752e-02	   3.4734266e-02	   2.6497021e-02	
   2.2711540e+00	  -1.6472257e-01	   3.2231916e-02	   3.7758206e-02	   2.9935138e-02	   3.4053171e-02	   2.6336593e-02	
   2.3244696e+00	  -1.6294184e-01	   3.2624768e-02	   3.5758581e-02	   3.0435895e-02	   3.3323773e-02	   2.6489669e-02	
   2.3777852e+00	  -1.6137525e-01	   3.2917853e-02	   3.3568530e-02	   3.1076415e-02	   3.2665823e-02	   2.6928409e-02	
   2.4311008e+00	  -1.6034805e-01	   3.3132353e-02	   3.1500917e-02	   3.1805811e-02	   3.2175269e-02	   2.7605329e-02	
   2.4849620e+00	  -1.6006480e-01	   3.3294247e-02	   2.9800028e-02	   3.2568383e-02	   3.1906836e-02	   2.8465724e-02	
   2.5388232e+00	  -1.6059218e-01	   3.3421389e-02	   2.8669735e-02	   3.3285643e-02	   3.1876621e-02	   2.9425641e-02	
   2.5926844e+00	  -1.6182651e-01	   3.3523836e-02	   2.8191531e-02	   3.3888846e-02	   3.2049129e-02	   3.0401479e-02	
   2.6465457e+00	  -1.6353897e-01	   3.3599857e-02	   2.8349150e-02	   3.4321283e-02	   3.2354564e-02	   3.1311954e-02	
   2.7004069e+00	  -1.6542908e-01	   3.3638337e-02	   2.9044886e-02	   3.4546612e-02	   3.2706005e-02	   3.2085949e-02	
   2.7542681e+00	  -1.6718700e-01	   3.3623907e-02	   3.0125080e-02	   3.4554476e-02	   3.3018570e-02	   3.2669401e-02	
   2.8188880e+00	  -1.6877548e-01	   3.3519946e-02	   3.1676405e-02	   3.4306147e-02	   3.3256796e-02	   3.3078227e-02	
   2.8835079e+00	  -1.6953646e-01	   3.3315330e-02	   3.3223111e-02	   3.3845648e-02	   3.3293197e-02	   3.3159217e-02	
   2.9351901e+00	  -1.6948882e-01	   3.3088560e-02	   3.4280765e-02	   3.3394743e-02	   3.3177494e-02	   3.3007431e-02	
   2.9868722e+00	  -1.6893713e-01	   3.2828152e-02	   3.5077443e-02	   3.2940130e-02	   3.2971665e-02	   3.2703615e-02	
   3.0385544e+00	  -1.6802421e-01	   3.2564288e-02	   3.5563847e-02	   3.2540995e-02	   3.2727803e-02	   3.2294786e-02	
   3.0902366e+00	  -1.6692585e-01	   3.2331773e-02	   3.5729111e-02	   3.2244849e-02	   3.2502148e-02	   3.1831426e-02	
   3.1419187e+00	  -1.6582538e-01	   3.2166072e-02	   3.5597765e-02	   3.2082840e-02	   3.2345365e-02	   3.1362369e-02	
   3.2109010e+00	  -1.6460846e-01	   3.2095911e-02	   3.5051427e-02	   3.2089706e-02	   3.2298784e-02	   3.0796756e-02	
   3.2798833e+00	  -1.6389795e-01	   3.2232432e-02	   3.4227253e-02	   3.2330190e-02	   3.2463465e-02	   3.0363902e-02	
   3.3488656e+00	  -1.6375594e-01	   3.2568567e-02	   3.3304484e-02	   3.2733004e-02	   3.2801364e-02	   3.0096272e-02	
   3.4178478e+00	  -1.6408034e-01	   3.3051445e-02	   3.2456692e-02	   3.3198670e-02	   3.3218192e-02	   2.9988567e-02	
   3.4868301e+00	  -1.6465022e-01	   3.3590425e-02	   3.1819932e-02	   3.3626847e-02	   3.3592598e-02	   3.0006585e-02	
   3.5589785e+00	  -1.6525104e-01	   3.4099801e-02	   3.1475432e-02	   3.3954649e-02	   3.3822853e-02	   3.0107235e-02	
   3.6185559e+00	  -1.6560385e-01	   3.4404030e-02	   3.1476616e-02	   3.4098823e-02	   3.3834160e-02	   3.0215970e-02	
   3.6781333e+00	  -1.6576682e-01	   3.4556625e-02	   3.1725224e-02	   3.4130641e-02	   3.3682268e-02	   3.0322752e-02	
   3.7377108e+00	  -1.6574449e-01	   3.4540389e-02	   3.2179590e-02	   3.4072406e-02	   3.3401784e-02	   3.0414400e-02	
   3.7972882e+00	  -1.6559435e-01	   3.4369800e-02	   3.2775723e-02	   3.3958378e-02	   3.3052896e-02	   3.0487763e-02	
   3.8568657e+00	  -1.6539838e-01	   3.4084064e-02	   3.3432774e-02	   3.3825630e-02	   3.2707983e-02	   3.0547175e-02	
   3.9304458e+00	  -1.6521053e-01	   3.3659032e-02	   3.4196470e-02	   3.3682495e-02	   3.2388226e-02	   3.0614240e-02	
   4.0040260e+00	  -1.6517041e-01	   3.3260576e-02	   3.4762112e-02	   3.3598668e-02	   3.2270513e-02	   3.0688565e-02	
   4.0776061e+00	  -1.6529382e-01	   3.2989859e-02	   3.5012090e-02	   3.3585870e-02	   3.2385760e-02	   3.0779686e-02	
   4.1511862e+00	  -1.6551547e-01	   3.2909533e-02	   3.4896483e-02	   3.3630082e-02	   3.2695494e-02	   3.0886798e-02	
   4.2247664e+00	  -1.6572191e-01	   3.3028617e-02	   3.4449312e-02	   3.3701864e-02	   3.3105866e-02	   3.0998596e-02	
   4.3129159e+00	  -1.6579982e-01	   3.3366568e-02	   3.3644437e-02	   3.3781636e-02	   3.3565375e-02	   3.1113400e-02	
   4.4010655e+00	  -1.6560701e-01	   3.3790262e-02	   3.2809294e-02	   3.3822919e-02	   3.3830384e-02	   3.1179567e-02	
   4.4892151e+00	  -1.6518467e-01	   3.4145698e-02	   3.2237654e-02	   3.3819998e-02	   3.3813504e-02	   3.1177484e-02	
   4.5773647e+00	  -1.6469310e-01	   3.4317220e-02	   3.2134842e-02	   3.3793263e-02	   3.3543664e-02	   3.1104896e-02	
   4.6655143e+00	  -1.6433114e-01	   3.4269124e-02	   3.2537477e-02	   3.3773676e-02	   3.3150295e-02	   3.0977149e-02	
   4.7620209e+00	  -1.6423785e-01	   3.4026865e-02	   3.3377164e-02	   3.3785915e-02	   3.2778707e-02	   3.0806340e-02	
   4.8585275e+00	  -1.6446435e-01	   3.3723218e-02	   3.4287807e-02	   3.3836392e-02	   3.2639068e-02	   3.0641202e-02	
   4.9550342e+00	  -1.6484567e-01	   3.3510874e-02	   3.4889573e-02	   3.3903956e-02	   3.2790251e-02	   3.0516535e-02	
   5.0515408e+00	  -1.6514076e-01	   3.3487564e-02	   3.4941279e-02	   3.3959201e-02	   3.3153205e-02	   3.0457059e-02	
   5.1480474e+00	  -1.6517142e-01	   3.3652135e-02	   3.4456666e-02	   3.3983779e-02	   3.3553565e-02	   3.0474829e-02	
   5.2445540e+00	  -1.6491530e-01	   3.3919788e-02	   3.3678597e-02	   3.3980545e-02	   3.3813623e-02	   3.0568221e-02	
   5.3410606e+00	  -1.6453472e-01	   3.4158295e-02	   3.2993962e-02	   3.3969356e-02	   3.3838800e-02	   3.0719124e-02	
   5.4375672e+00	  -1.6419757e-01	   3.4277864e-02	   3.2660584e-02	   3.3965246e-02	   3.3645582e-02	   3.0895192e-02	
   5.5340738e+00	  -1.6403696e-01	   3.4237989e-02	   3.2792632e-02	   3.3967809e-02	   3.3336055e-02	   3.1054082e-02	
   5.6305804e+00	  -1.6411688e-01	   3.4063891e-02	   3.3332825e-02	   3.3970038e-02	   3.3057698e-02	   3.1150753e-02	
   5.7315497e+00	  -1.6434429e-01	   3.3839923e-02	   3.4035513e-02	   3.3956472e-02	   3.2929931e-02	   3.1152419e-02	
   5.8325190e+00	  -1.6454589e-01	   3.3683118e-02	   3.4552878e-02	   3.3918467e-02	   3.3014860e-02	   3.1049882e-02	
   5.9334882e+00	  -1.6457755e-01	   3.3663814e-02	   3.4669849e-02	   3.3868316e-02	   3.3254735e-02	   3.0878580e-02	
   6.0344575e+00	  -1.6441718e-01	   3.3782297e-02	   3.4384043e-02	   3.3837566e-02	   3.3527082e-02	   3.0701377e-02	
   6.1354268e+00	  -1.6415299e-01	   3.3976527e-02	   3.3875302e-02	   3.3855497e-02	   3.3708546e-02	   3.0584494e-02	
   6.2364224e+00	  -1.6393320e-01	   3.4155614e-02	   3.3412382e-02	   3.3929077e-02	   3.3733223e-02	   3.0569340e-02	
   6.3374181e+00	  -1.6385799e-01	   3.4244881e-02	   3.3205060e-02	   3.4031691e-02	   3.3613763e-02	   3.0654018e-02	
   6.4384137e+00	  -1.6393722e-01	   3.4218029e-02	   3.3320151e-02	   3.4115610e-02	   3.3425880e-02	   3.0794915e-02	
   6.5394094e+00	  -1.6407862e-01	   3.4102429e-02	   3.3659535e-02	   3.4134864e-02	   3.3262286e-02	   3.0927439e-02	
   6.6404051e+00	  -1.6417805e-01	   3.3960466e-02	   3.4043704e-02	   3.4075921e-02	   3.3191528e-02	   3.0997035e-02	
   6.7537259e+00	  -1.6415067e-01	   3.3846511e-02	   3.4312621e-02	   3.3948760e-02	   3.3237531e-02	   3.0976781e-02	
   6.8670466e+00	  -1.6402708e-01	   3.3827964e-02	   3.4322656e-02	   3.3837095e-02	   3.3368815e-02	   3.0884898e-02	
   6.9803674e+00	  -1.6388614e-01	   3.3899932e-02	   3.4106651e-02	   3.3801025e-02	   3.3511606e-02	   3.0779543e-02	
   7.0936882e+00	  -1.6381270e-01	   3.4016819e-02	   3.3804322e-02	   3.3858304e-02	   3.3596659e-02	   3.0718393e-02	
   7.2070090e+00	  -1.6384000e-01	   3.4116108e-02	   3.3584715e-02	   3.3974757e-02	   3.3589306e-02	   3.0728232e-02	
   7.3309388e+00	  -1.6392496e-01	   3.4152370e-02	   3.3550189e-02	   3.4085094e-02	   3.3495497e-02	   3.0795353e-02	
   7.4548686e+00	  -1.6396743e-01	   3.4104686e-02	   3.3716436e-02	   3.4102895e-02	   3.3373229e-02	   3.0862396e-02	
   7.5787984e+00	  -1.6391678e-01	   3.4011513e-02	   3.3962746e-02	   3.4018843e-02	   3.3291811e-02	   3.0876134e-02	
   7.7027282e+00	  -1.6381759e-01	   3.3930937e-02	   3.4143660e-02	   3.3898089e-02	   3.3290309e-02	   3.0827281e-02	
   7.8266580e+00	  -1.6376220e-01	   3.3906064e-02	   3.4168136e-02	   3.3829122e-02	   3.3361713e-02	   3.0752192e-02	
   7.9529333e+00	  -1.6379944e-01	   3.3942112e-02	   3.4037123e-02	   3.3855177e-02	   3.3460993e-02	   3.0702148e-02	
   8.0792085e+00	  -1.6389190e-01	   3.4015499e-02	   3.3823323e-02	   3.3951556e-02	   3.3529077e-02	   3.0706600e-02	
   8.2054838e+00	  -1.6393642e-01	   3.4073011e-02	   3.3654665e-02	   3.4029074e-02	   3.3523086e-02	   3.0752451e-02	
   8.3317591e+00	  -1.6388623e-01	   3.4083832e-02	   3.3620995e-02	   3.4031180e-02	   3.3440731e-02	   3.0801489e-02	
   8.4580344e+00	  -1.6378250e-01	   3.4042494e-02	   3.3739544e-02	   3.3960252e-02	   3.3326845e-02	   3.0817273e-02	
   8.6006801e+00	  -1.6371915e-01	   3.3963831e-02	   3.3963017e-02	   3.3863325e-02	   3.3242666e-02	   3.0785041e-02	
   8.7433258e+00	  -1.6378285e-01	   3.3901742e-02	   3.4124296e-02	   3.3826060e-02	   3.3260908e-02	   3.0722184e-02	
   8.8859716e+00	  -1.6391848e-01	   3.3897860e-02	   3.4089732e-02	   3.3871115e-02	   3.3365395e-02	   3.0669618e-02	
   9.0286173e+00	  -1.6399203e-01	   3.3951230e-02	   3.3868260e-02	   3.3944958e-02	   3.3473790e-02	   3.0653209e-02	
   9.1712631e+00	  -1.6392193e-01	   3.4017603e-02	   3.3618924e-02	   3.3971696e-02	   3.3492788e-02	   3.0671235e-02	
   9.3139088e+00	  -1.6377200e-01	   3.4041480e-02	   3.3537594e-02	   3.3925295e-02	   3.3392135e-02	   3.0702031e-02	
   9.4565546e+00	  -1.6369856e-01	   3.3997783e-02	   3.3697500e-02	   3.3849678e-02	   3.3238040e-02	   3.0721139e-02	
   9.6151264e+00	  -1.6380614e-01	   3.3903940e-02	   3.3999178e-02	   3.3808228e-02	   3.3143605e-02	   3.0712140e-02	
   9.7409551e+00	  -1.6397788e-01	   3.3844707e-02	   3.4135935e-02	   3.3829870e-02	   3.3192063e-02	   3.0680895e-02	
   9.8667838e+00	  -1.6407723e-01	   3.3839370e-02	   3.4053026e-02	   3.3869308e-02	   3.3320579e-02	   3.0639186e-02	
   9.9926126e+00	  -1.6402184e-01	   3.3888291e-02	   3.3797455e-02	   3.3885710e-02	   3.3436283e-02	   3.0602954e-02	
   1.0118441e+01	  -1.6386222e-01	   3.3955648e-02	   3.3545345e-02	   3.3865181e-02	   3.3451981e-02	   3.0588018e-02	
   1.0244270e+01	  -1.6373868e-01	   3.3993563e-02	   3.3470479e-02	   3.3829504e-02	   3.3350711e-02	   3.0601160e-02	
   1.0382573e+01	  -1.6377062e-01	   3.3969123e-02	   3.3639822e-02	   3.3809537e-02	   3.3185443e-02	   3.0635808e-02	
   1.0520876e+01	  -1.6395211e-01	   3.3889622e-02	   3.3924354e-02	   3.3820659e-02	   3.3087516e-02	   3.0661992e-02	
   1.0659179e+01	  -1.6411704e-01	   3.3810070e-02	   3.4083001e-02	   3.3836244e-02	   3.3130936e-02	   3.0651043e-02	
   1.0797482e+01	  -1.6411059e-01	   3.3786720e-02	   3.3977017e-02	   3.3823660e-02	   3.3275639e-02	   3.0600805e-02	
   1.0911297e+01	  -1.6397864e-01	   3.3822539e-02	   3.3748907e-02	   3.3790373e-02	   3.3378877e-02	   3.0552365e-02	
   1.1025112e+01	  -1.6383771e-01	   3.3884285e-02	   3.3539456e-02	   3.3762409e-02	   3.3396537e-02	   3.0525749e-02	
   1.1138926e+01	  -1.6380167e-01	   3.3931285e-02	   3.3474559e-02	   3.3764035e-02	   3.3324281e-02	   3.0534722e-02	
   1.1252741e+01	  -1.6387769e-01	   3.3939922e-02	   3.3559931e-02	   3.3791727e-02	   3.3207415e-02	   3.0570156e-02	
   1.1366555e+01	  -1.6400416e-01	   3.3905528e-02	   3.3728716e-02	   3.3821825e-02	   3.3109590e-02	   3.0607442e-02	
   1.1496131e+01	  -1.6410783e-01	   3.3836622e-02	   3.3896817e-02	   3.3827696e-02	   3.3082095e-02	   3.0620517e-02	
   1.1625707e+01	  -1.6409497e-01	   3.3778412e-02	   3.3929759e-02	   3.3789913e-02	   3.3151401e-02	   3.0589754e-02	
   1.1755283e+01	  -1.6398927e-01	   3.3767098e-02	   3.3817087e-02	   3.3731600e-02	   3.3257760e-02	   3.0534870e-02	
   1.1884859e+01	  -1.6389608e-01	   3.3806237e-02	   3.3652893e-02	   3.3699877e-02	   3.3318412e-02	   3.0494913e-02	
   1.2014435e+01	  -1.6390497e-01	   3.3865017e-02	   3.3554564e-02	   3.3724317e-02	   3.3290443e-02	   3.0497585e-02	
   1.2156359e+01	  -1.6401529e-01	   3.3901881e-02	   3.3579937e-02	   3.3790740e-02	   3.3190280e-02	   3.0540728e-02	
   1.2298282e+01	  -1.6411804e-01	   3.3880234e-02	   3.3699465e-02	   3.3833141e-02	   3.3099153e-02	   3.0584430e-02	
   1.2440205e+01	  -1.6410944e-01	   3.3814695e-02	   3.3806783e-02	   3.3802069e-02	   3.3086692e-02	   3.0586721e-02	
   1.2582128e+01	  -1.6400596e-01	   3.3754821e-02	   3.3824800e-02	   3.3718218e-02	   3.3154127e-02	   3.0543470e-02	
   1.2724051e+01	  -1.6392433e-01	   3.3746537e-02	   3.3754857e-02	   3.3657901e-02	   3.3238913e-02	   3.0491396e-02	
   1.2871255e+01	  -1.6395986e-01	   3.3797380e-02	   3.3654349e-02	   3.3682093e-02	   3.3271403e-02	   3.0473927e-02	
   1.3018459e+01	  -1.6408105e-01	   3.3864983e-02	   3.3594711e-02	   3.3772874e-02	   3.3224394e-02	   3.0504891e-02	
   1.3165663e+01	  -1.6415396e-01	   3.3890177e-02	   3.3606115e-02	   3.3838328e-02	   3.3141992e-02	   3.0551118e-02	
   1.3312867e+01	  -1.6409268e-01	   3.3848478e-02	   3.3673010e-02	   3.3806820e-02	   3.3091799e-02	   3.0567713e-02	
   1.3460071e+01	  -1.6396559e-01	   3.3772848e-02	   3.3752724e-02	   3.3703847e-02	   3.3110958e-02	   3.0540842e-02	
   1.3607275e+01	  -1.6391703e-01	   3.3726488e-02	   3.3795843e-02	   3.3630995e-02	   3.3175749e-02	   3.0497825e-02	
   1.3759198e+01	  -1.6402176e-01	   3.3752290e-02	   3.3766581e-02	   3.3666598e-02	   3.3235192e-02	   3.0478637e-02	
   1.3911121e+01	  -1.6413565e-01	   3.3815190e-02	   3.3671595e-02	   3.3760000e-02	   3.3240042e-02	   3.0495101e-02	
   1.4063044e+01	  -1.6414918e-01	   3.3874364e-02	   3.3578661e-02	   3.3823509e-02	   3.3192357e-02	   3.0524663e-02	
   1.4214967e+01	  -1.6405067e-01	   3.3878761e-02	   3.3568274e-02	   3.3799510e-02	   3.3134447e-02	   3.0540741e-02	
   1.4366890e+01	  -1.6394003e-01	   3.3819550e-02	   3.3664504e-02	   3.3711351e-02	   3.3109938e-02	   3.0534124e-02	
   1.4536585e+01	  -1.6394502e-01	   3.3742579e-02	   3.3808541e-02	   3.3646077e-02	   3.3136422e-02	   3.0515291e-02	
   1.4687622e+01	  -1.6405517e-01	   3.3732191e-02	   3.3843418e-02	   3.3677414e-02	   3.3183106e-02	   3.0506674e-02	
   1.4805380e+01	  -1.6413790e-01	   3.3767003e-02	   3.3785356e-02	   3.3738045e-02	   3.3214751e-02	   3.0507501e-02	
   1.4923138e+01	  -1.6415391e-01	   3.3818855e-02	   3.3683094e-02	   3.3786558e-02	   3.3226084e-02	   3.0511812e-02	
   1.4958465e+01	  -1.6414266e-01	   3.3835185e-02	   3.3648603e-02	   3.3795211e-02	   3.3224618e-02	   3.0513425e-02	
   1.4993792e+01	  -1.6412361e-01	   3.3849313e-02	   3.3617717e-02	   3.3798674e-02	   3.3220533e-02	   3.0514904e-02	
   1.5029120e+01	  -1.6409903e-01	   3.3860502e-02	   3.3592439e-02	   3.3797255e-02	   3.3214200e-02	   3.0516258e-02	
   1.5064447e+01	  -1.6407139e-01	   3.3868262e-02	   3.3574259e-02	   3.3791609e-02	   3.3206069e-02	   3.0517539e-02	
   1.5168970e+01	  -1.6401063e-01	   3.3864185e-02	   3.3582710e-02	   3.3762385e-02	   3.3179395e-02	   3.0521781e-02	
   1.5273493e+01	  -1.6398880e-01	   3.3843931e-02	   3.3630788e-02	   3.3738308e-02	   3.3159871e-02	   3.0526184e-02	
   1.5378017e+01	  -1.6399993e-01	   3.3820641e-02	   3.3687685e-02	   3.3727331e-02	   3.3152238e-02	   3.0529571e-02	
   1.5516114e+01	  -1.6403524e-01	   3.3798056e-02	   3.3744467e-02	   3.3728671e-02	   3.3156890e-02	   3.0531458e-02	
   1.5654211e+01	  -1.6406768e-01	   3.3793027e-02	   3.3759577e-02	   3.3741268e-02	   3.3173617e-02	   3.0529742e-02	
   1.5695640e+01	  -1.6407393e-01	   3.3795489e-02	   3.3754579e-02	   3.3746191e-02	   3.3180182e-02	   3.0528528e-02	
   1.5737069e+01	  -1.6407630e-01	   3.3799807e-02	   3.3745081e-02	   3.3750496e-02	   3.3186488e-02	   3.0527095e-02	
   1.5778498e+01	  -1.6407487e-01	   3.3805491e-02	   3.3732318e-02	   3.3753820e-02	   3.3192098e-02	   3.0525584e-02	
   1.5819927e+01	  -1.6407009e-01	   3.3811991e-02	   3.3717680e-02	   3.3755974e-02	   3.3196659e-02	   3.0524153e-02	
   1.5979475e+01	  -1.6404205e-01	   3.3833078e-02	   3.3672634e-02	   3.3756516e-02	   3.3202359e-02	   3.0522199e-02	
   1.6027339e+01	  -1.6403128e-01	   3.3838002e-02	   3.3663067e-02	   3.3754499e-02	   3.3200511e-02	   3.0522737e-02	
   1.6075203e+01	  -1.6402271e-01	   3.3840941e-02	   3.3658601e-02	   3.3752312e-02	   3.3197218e-02	   3.0524045e-02	
   1.6123068e+01	  -1.6401726e-01	   3.3841800e-02	   3.3659376e-02	   3.3750433e-02	   3.3192946e-02	   3.0526041e-02	
   1.6170932e+01	  -1.6401530e-01	   3.3840736e-02	   3.3664890e-02	   3.3749224e-02	   3.3188245e-02	   3.0528550e-02	
   1.6241463e+01	  -1.6401819e-01	   3.3836565e-02	   3.3679128e-02	   3.3749026e-02	   3.3181821e-02	   3.0532599e-02	
   1.6311994e+01	  -1.6402608e-01	   3.3830562e-02	   3.3697282e-02	   3.3750537e-02	   3.3177073e-02	   3.0536409e-02	
   1.6382525e+01	  -1.6403601e-01	   3.3824373e-02	   3.3715124e-02	   3.3753148e-02	   3.3174931e-02	   3.0539254e-02	
   1.6453056e+01	  -1.6404489e-01	   3.3819483e-02	   3.3729026e-02	   3.3755968e-02	   3.3175717e-02	   3.0540654e-02	
   1.6655958e+01	  -1.6405321e-01	   3.3817007e-02	   3.3738684e-02	   3.3760689e-02	   3.3188772e-02	   3.0537992e-02	
   1.6858860e+01	  -1.6403276e-01	   3.3831609e-02	   3.3707980e-02	   3.3757989e-02	   3.3204650e-02	   3.0531417e-02	
   1.7061761e+01	  -1.6401024e-01	   3.3847448e-02	   3.3677854e-02	   3.3755583e-02	   3.3206974e-02	   3.0531686e-02	
   1.7264663e+01	  -1.6401815e-01	   3.3846003e-02	   3.3692417e-02	   3.3762602e-02	   3.3193541e-02	   3.0542621e-02	
   1.7467565e+01	  -1.6404664e-01	   3.3831084e-02	   3.3737873e-02	   3.3774392e-02	   3.3182649e-02	   3.0553248e-02	
   1.7732191e+01	  -1.6404763e-01	   3.3823742e-02	   3.3758862e-02	   3.3772835e-02	   3.3193337e-02	   3.0549517e-02	
   1.7996816e+01	  -1.6401146e-01	   3.3842129e-02	   3.3716330e-02	   3.3759254e-02	   3.3218063e-02	   3.0536383e-02	
   1.8261442e+01	  -1.6399357e-01	   3.3862600e-02	   3.3674446e-02	   3.3761906e-02	   3.3221200e-02	   3.0538184e-02	
   1.8526068e+01	  -1.6402883e-01	   3.3855927e-02	   3.3704026e-02	   3.3786273e-02	   3.3197993e-02	   3.0557629e-02	
   1.8790694e+01	  -1.6404107e-01	   3.3837229e-02	   3.3754312e-02	   3.3788021e-02	   3.3187712e-02	   3.0563005e-02	
   1.9066425e+01	  -1.6402139e-01	   3.3835309e-02	   3.3760686e-02	   3.3768864e-02	   3.3205584e-02	   3.0550360e-02	
   1.9342157e+01	  -1.6400258e-01	   3.3854312e-02	   3.3715665e-02	   3.3763128e-02	   3.3226467e-02	   3.0541764e-02	
   1.9617889e+01	  -1.6401284e-01	   3.3865441e-02	   3.3688021e-02	   3.3782415e-02	   3.3222457e-02	   3.0550767e-02	
   1.9893621e+01	  -1.6403189e-01	   3.3853734e-02	   3.3721508e-02	   3.3798382e-02	   3.3198099e-02	   3.0564816e-02	
   2.0169353e+01	  -1.6402276e-01	   3.3836622e-02	   3.3771500e-02	   3.3779870e-02	   3.3190726e-02	   3.0560452e-02	
   2.0513734e+01	  -1.6400073e-01	   3.3843776e-02	   3.3754538e-02	   3.3754579e-02	   3.3219862e-02	   3.0542333e-02	
   2.0858116e+01	  -1.6401440e-01	   3.3864924e-02	   3.3692112e-02	   3.3779516e-02	   3.3234271e-02	   3.0546367e-02	
   2.1202498e+01	  -1.6402903e-01	   3.3863032e-02	   3.3695227e-02	   3.3803218e-02	   3.3207824e-02	   3.0563775e-02	
   2.1546879e+01	  -1.6401789e-01	   3.3843898e-02	   3.3756078e-02	   3.3782404e-02	   3.3187601e-02	   3.0562238e-02	
   2.1891261e+01	  -1.6400925e-01	   3.3837519e-02	   3.3773220e-02	   3.3755063e-02	   3.3209266e-02	   3.0544038e-02	
   2.2235643e+01	  -1.6402272e-01	   3.3860581e-02	   3.3699292e-02	   3.3777862e-02	   3.3239445e-02	   3.0540451e-02	
   2.2580024e+01	  -1.6402726e-01	   3.3866020e-02	   3.3676931e-02	   3.3801442e-02	   3.3216740e-02	   3.0557484e-02	
   2.2946358e+01	  -1.6401652e-01	   3.3845739e-02	   3.3746170e-02	   3.3780655e-02	   3.3180373e-02	   3.0563030e-02	
   2.3312693e+01	  -1.6401975e-01	   3.3834036e-02	   3.3780285e-02	   3.3756969e-02	   3.3197767e-02	   3.0546722e-02	
   2.3679027e+01	  -1.6403292e-01	   3.3851762e-02	   3.3711790e-02	   3.3776751e-02	   3.3235361e-02	   3.0538167e-02	
   2.4045361e+01	  -1.6402686e-01	   3.3867719e-02	   3.3661991e-02	   3.3801598e-02	   3.3219874e-02	   3.0552030e-02	
   2.4411695e+01	  -1.6401283e-01	   3.3848724e-02	   3.3733706e-02	   3.3779241e-02	   3.3172786e-02	   3.0562556e-02	
   2.4778029e+01	  -1.6402751e-01	   3.3824993e-02	   3.3803573e-02	   3.3749374e-02	   3.3184423e-02	   3.0548160e-02	
   2.5151097e+01	  -1.6404611e-01	   3.3844445e-02	   3.3722486e-02	   3.3774293e-02	   3.3243796e-02	   3.0531784e-02	
   2.5524166e+01	  -1.6402675e-01	   3.3864922e-02	   3.3661025e-02	   3.3794998e-02	   3.3226781e-02	   3.0545374e-02	
   2.5816856e+01	  -1.6401404e-01	   3.3855182e-02	   3.3714542e-02	   3.3780122e-02	   3.3178916e-02	   3.0558877e-02	
   2.6109545e+01	  -1.6403040e-01	   3.3831828e-02	   3.3786575e-02	   3.3760106e-02	   3.3175141e-02	   3.0554152e-02	
   2.6402235e+01	  -1.6404947e-01	   3.3832570e-02	   3.3756420e-02	   3.3769035e-02	   3.3223035e-02	   3.0538619e-02	
   2.6694925e+01	  -1.6403153e-01	   3.3859792e-02	   3.3663327e-02	   3.3791420e-02	   3.3242645e-02	   3.0537127e-02	
   2.6987614e+01	  -1.6400623e-01	   3.3871685e-02	   3.3659002e-02	   3.3790014e-02	   3.3198696e-02	   3.0552933e-02	
   2.7315433e+01	  -1.6402319e-01	   3.3844463e-02	   3.3761145e-02	   3.3769189e-02	   3.3164147e-02	   3.0559273e-02	
   2.7643252e+01	  -1.6405126e-01	   3.3825222e-02	   3.3789047e-02	   3.3766298e-02	   3.3199985e-02	   3.0544677e-02	
   2.7971070e+01	  -1.6403821e-01	   3.3846746e-02	   3.3699268e-02	   3.3781854e-02	   3.3240688e-02	   3.0534634e-02	
   2.8298889e+01	  -1.6401117e-01	   3.3871891e-02	   3.3652840e-02	   3.3788351e-02	   3.3215713e-02	   3.0546325e-02	
   2.8626708e+01	  -1.6401986e-01	   3.3855742e-02	   3.3735140e-02	   3.3776266e-02	   3.3165439e-02	   3.0560799e-02	
   2.8955362e+01	  -1.6405155e-01	   3.3823535e-02	   3.3805482e-02	   3.3767539e-02	   3.3181828e-02	   3.0551339e-02	
   2.9284017e+01	  -1.6404654e-01	   3.3834226e-02	   3.3729231e-02	   3.3777268e-02	   3.3244360e-02	   3.0532030e-02	
   2.9612672e+01	  -1.6400871e-01	   3.3876504e-02	   3.3627237e-02	   3.3789823e-02	   3.3241356e-02	   3.0538379e-02	
   2.9941326e+01	  -1.6400889e-01	   3.3874894e-02	   3.3693049e-02	   3.3784256e-02	   3.3164528e-02	   3.0564052e-02	
   3.0269981e+01	  -1.6404356e-01	   3.3832543e-02	   3.3796735e-02	   3.3772895e-02	   3.3163390e-02	   3.0559275e-02	
   3.0535316e+01	  -1.6405968e-01	   3.3813092e-02	   3.3793652e-02	   3.3768894e-02	   3.3226826e-02	   3.0535516e-02	
   3.0800650e+01	  -1.6402853e-01	   3.3853266e-02	   3.3681285e-02	   3.3780146e-02	   3.3252276e-02	   3.0529905e-02	
   3.1065985e+01	  -1.6401069e-01	   3.3882028e-02	   3.3648707e-02	   3.3789550e-02	   3.3207648e-02	   3.0549626e-02	
   3.1331320e+01	  -1.6403080e-01	   3.3859327e-02	   3.3739850e-02	   3.3785472e-02	   3.3156529e-02	   3.0567177e-02	
   3.1596655e+01	  -1.6405581e-01	   3.3818073e-02	   3.3817926e-02	   3.3772092e-02	   3.3177455e-02	   3.0555486e-02	
   3.1868630e+01	  -1.6404191e-01	   3.3824774e-02	   3.3750195e-02	   3.3768603e-02	   3.3246685e-02	   3.0529526e-02	
   3.2140606e+01	  -1.6401171e-01	   3.3875957e-02	   3.3630367e-02	   3.3784089e-02	   3.3257475e-02	   3.0529887e-02	
   3.2412581e+01	  -1.6401236e-01	   3.3894962e-02	   3.3646238e-02	   3.3798610e-02	   3.3180902e-02	   3.0560552e-02	
   3.2684557e+01	  -1.6405013e-01	   3.3840938e-02	   3.3800273e-02	   3.3786098e-02	   3.3131313e-02	   3.0574974e-02	
   3.2956532e+01	  -1.6406064e-01	   3.3792606e-02	   3.3853501e-02	   3.3759330e-02	   3.3196949e-02	   3.0546040e-02	
   3.3228508e+01	  -1.6403117e-01	   3.3833071e-02	   3.3704730e-02	   3.3762934e-02	   3.3289799e-02	   3.0514409e-02	
   3.3500483e+01	  -1.6401472e-01	   3.3887152e-02	   3.3616942e-02	   3.3791999e-02	   3.3246764e-02	   3.0535232e-02	
   3.3596119e+01	  -1.6401766e-01	   3.3893930e-02	   3.3634271e-02	   3.3801602e-02	   3.3200030e-02	   3.0552646e-02	
   3.3691755e+01	  -1.6402826e-01	   3.3877741e-02	   3.3701943e-02	   3.3800622e-02	   3.3153679e-02	   3.0567615e-02	
   3.3787391e+01	  -1.6404312e-01	   3.3858537e-02	   3.3758955e-02	   3.3793658e-02	   3.3141586e-02	   3.0570236e-02	
   3.3883027e+01	  -1.6405372e-01	   3.3836361e-02	   3.3797946e-02	   3.3781553e-02	   3.3159830e-02	   3.0564509e-02	
   3.3978663e+01	  -1.6405506e-01	   3.3817821e-02	   3.3814789e-02	   3.3768727e-02	   3.3187260e-02	   3.0554512e-02	
   3.4021849e+01	  -1.6405244e-01	   3.3814208e-02	   3.3811872e-02	   3.3764818e-02	   3.3199213e-02	   3.0549326e-02	
   3.4065034e+01	  -1.6404850e-01	   3.3814785e-02	   3.3800922e-02	   3.3763055e-02	   3.3210489e-02	   3.0544306e-02	
   3.4108219e+01	  -1.6404400e-01	   3.3818539e-02	   3.3783889e-02	   3.3763115e-02	   3.3221081e-02	   3.0539886e-02	
   3.4151404e+01	  -1.6403946e-01	   3.3824716e-02	   3.3762984e-02	   3.3764765e-02	   3.3230210e-02	   3.0536424e-02	
   3.4276418e+01	  -1.6403120e-01	   3.3846984e-02	   3.3710397e-02	   3.3775426e-02	   3.3236229e-02	   3.0535457e-02	
   3.4401432e+01	  -1.6402821e-01	   3.3862451e-02	   3.3684774e-02	   3.3784840e-02	   3.3226655e-02	   3.0540329e-02	
   3.4526446e+01	  -1.6402885e-01	   3.3866985e-02	   3.3686441e-02	   3.3789100e-02	   3.3211512e-02	   3.0546568e-02	
   3.4586383e+01	  -1.6402983e-01	   3.3866206e-02	   3.3693410e-02	   3.3789531e-02	   3.3204252e-02	   3.0549322e-02	
   3.4646320e+01	  -1.6403112e-01	   3.3863374e-02	   3.3703762e-02	   3.3788688e-02	   3.3198212e-02	   3.0551419e-02	
   3.4706257e+01	  -1.6403251e-01	   3.3859271e-02	   3.3715388e-02	   3.3786936e-02	   3.3194062e-02	   3.0552659e-02	
   3.4767008e+01	  -1.6403389e-01	   3.3854565e-02	   3.3727038e-02	   3.3784671e-02	   3.3191647e-02	   3.0553160e-02	
   3.4785233e+01	  -1.6403429e-01	   3.3853098e-02	   3.3730380e-02	   3.3783923e-02	   3.3191301e-02	   3.0553156e-02	
   3.4803459e+01	  -1.6403467e-01	   3.3851652e-02	   3.3733537e-02	   3.3783166e-02	   3.3191161e-02	   3.0553072e-02	
   3.4821684e+01	  -1.6403504e-01	   3.3850244e-02	   3.3736474e-02	   3.3782412e-02	   3.3191228e-02	   3.0552910e-02	
   3.4839909e+01	  -1.6403539e-01	   3.3848892e-02	   3.3739157e-02	   3.3781670e-02	   3.3191496e-02	   3.0552673e-02	
   3.5000000e+01	  -1.6403680e-01	   3.3844541e-02	   3.3743471e-02	   3.3778795e-02	   3.3199452e-02	   3.0549031e-02	


==> PSet_SecCen.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	  -1.4106775e-19	  -4.0914748e-20	  -3.2316403e-20	  -4.9051273e-20	  -6.1539776e-19	  -1.2541592e-19	
   2.0000000e-06	   2.1453252e-19	  -1.9339096e-19	   1.5867659e-19	   1.6742489e-19	  -1.6721974e-19	   2.0109783e-19	
   3.0000000e-06	  -9.8218557e-20	  -1.3132970e-19	  -1.9984009e-19	  -8.9030566e-20	   4.9556815e-19	  -3.3353545e-19	
   1.3000000e-05	  -1.9545381e-18	   3.9498348e-18	   1.2731411e-18	   3.8824384e-19	  -5.8496376e-18	   8.7136041e-19	
   2.3000000e-05	   4.0446428e-18	   1.1348903e-18	   3.8098537e-19	   1.2176107e-18	   3.8398678e-18	  -2.7982372e-19	
   3.3000000e-05	  -2.7786773e-18	  -4.3710056e-18	   2.4885568e-19	   2.3727890e-18	   2.9888524e-18	  -1.5592625e-18	
   1.3300000e-04	   2.5347218e-17	   3.6442554e-17	   1.8395130e-18	  -1.1153794e-17	  -7.1489492e-18	   6.7212288e-18	
   2.3300000e-04	   3.2753084e-18	  -6.9083106e-18	  -1.7100469e-17	  -1.5297157e-17	  -6.4457742e-18	  -5.4662253e-18	
   3.3300000e-04	  -1.3617426e-17	   2.1670551e-18	   2.2755196e-17	   1.0827470e-17	   4.0974083e-17	   1.0153109e-17	
   1.3330000e-03	  -1.7955171e-19	   7.2799354e-17	   1.1335637e-18	   7.7620374e-17	  -6.2811048e-16	   4.0976786e-17	
   2.3330000e-03	  -5.3365010e-17	  -1.2480867e-16	   6.1862053e-17	   6.0170207e-17	  -1.3389539e-16	   1.1109532e-16	
   3.3330000e-03	  -4.1420098e-17	  -1.3933110e-16	  -1.0894114e-16	   4.0364256e-17	   6.6926711e-17	  -4.1540523e-17	
   1.3333000e-02	   4.8270455e-16	  -6.0644993e-16	  -2.0850220e-16	   3.2559295e-16	   3.8765855e-16	  -5.7338956e-17	
   2.3333000e-02	  -2.1227620e-16	  -3.0653443e-16	   1.6064529e-16	   2.7717324e-17	   4.7320855e-16	   1.8236769e-16	
   3.3333000e-02	  -6.2300775e-16	   1.8831047e-15	   4.2027966e-16	  -8.3889950e-16	  -8.1529858e-16	   5.9417770e-17	
   1.3333300e-01	  -9.4516937e-16	  -1.6826534e-15	   2.7965526e-15	  -4.7480342e-16	   8.3964570e-16	  -1.0879311e-16	
   2.3333300e-01	   1.6756969e-15	  -2.8765784e-15	   1.1832596e-15	  -6.0010883e-16	  -9.6740010e-16	   6.6579436e-16	
   3.3333300e-01	  -5.3191139e-16	  -1.9326624e-15	   1.8338869e-15	  -5.7299789e-16	   9.0039094e-16	   1.0656977e-15	
   1.0000000e+00	  -4.8619251e-16	  -1.7492124e-15	   3.2573373e-15	   8.6185903e-16	  -9.0673716e-16	  -7.4674030e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -2.4424136e-14	  -2.4424810e-14	  -2.4424826e-14	   1.4664680e-19	  -2.4424578e-14	  -2.4424884e-14	
   1.0000020e+00	  -2.4404616e-14	  -2.4419006e-14	  -2.4417959e-14	  -2.3490957e-19	  -2.4420060e-14	  -2.4416045e-14	
   1.0000030e+00	  -2.4421416e-14	  -2.4423992e-14	  -2.4423848e-14	  -4.3831241e-19	  -2.4423445e-14	  -2.4423265e-14	
   1.0000130e+00	  -2.4424089e-14	  -2.4422011e-14	  -2.4424454e-14	   7.7332415e-20	  -2.4417538e-14	  -2.4421657e-14	
   1.0000230e+00	  -2.4425380e-14	  -2.4426071e-14	  -2.4426631e-14	   7.5027481e-19	  -2.4427012e-14	  -2.4423912e-14	
   1.0000330e+00	  -2.4422044e-14	  -2.4421486e-14	  -2.4424741e-14	  -2.5436655e-18	  -2.4422165e-14	  -2.4427562e-14	
   1.0001330e+00	  -3.0024234e-15	  -2.4434799e-14	  -2.4399095e-14	  -1.8591320e-17	  -2.4427045e-14	  -2.4418026e-14	
   1.0002330e+00	  -2.2677363e-15	  -2.4359541e-14	  -2.4427810e-14	  -6.5477438e-17	  -2.4413580e-14	  -2.4434962e-14	
   1.0003330e+00	  -1.0863390e-15	  -2.4390940e-14	  -2.4432374e-14	  -1.0188351e-16	  -2.4419495e-14	  -2.4431895e-14	
   1.0010000e+00	  -1.0967609e-15	  -1.2252185e-14	  -9.6166391e-15	  -3.2275294e-16	  -1.1865204e-14	  -1.1042785e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.6980248e-06	  -2.4423648e-14	   6.8042454e-19	   2.0738831e-20	  -2.4424895e-14	  -8.6169330e-20	
   1.0010020e+00	  -3.3855522e-06	  -2.3031648e-14	   1.6737704e-15	   2.1816844e-19	  -2.4419503e-14	  -1.9833604e-19	
   1.0010030e+00	  -5.0624263e-06	  -2.1408025e-14	   3.6397876e-15	   5.9583811e-21	  -2.4424399e-14	   2.3808634e-19	
   1.0010130e+00	  -2.0959943e-05	   5.4099234e-12	   6.5335659e-12	   8.3402433e-18	  -2.4419616e-14	  -1.2312455e-18	
   1.0010230e+00	  -3.5917491e-05	   2.6871141e-11	   3.2334586e-11	   6.0646749e-16	  -2.4268766e-14	   7.7120544e-17	
   1.0010330e+00	  -4.9972968e-05	   8.0341497e-11	   9.6569756e-11	   1.8990249e-15	  -2.3927342e-14	   2.3204305e-16	
   1.0011330e+00	  -1.4065932e-04	   3.3074887e-08	   3.8973559e-08	   5.2695241e-11	   1.5828976e-11	   7.0288449e-12	
   1.0012330e+00	  -1.9502714e-04	   1.4549205e-07	   1.7052951e-07	   3.3819399e-10	   1.0337372e-10	   4.4961746e-11	
   1.0013330e+00	  -2.2746220e-04	   3.8956392e-07	   4.5427715e-07	   1.2331081e-09	   3.8482113e-10	   1.6520356e-10	
   1.0015557e+00	  -2.6192452e-04	   1.9410546e-06	   2.2265527e-06	   1.4258554e-08	   4.9194110e-09	   2.0238430e-09	
   1.0017785e+00	  -2.8255807e-04	   4.8918111e-06	   5.5548897e-06	   5.2745664e-08	   1.9100283e-08	   7.7040363e-09	
   1.0020000e+00	  -3.0099535e-04	   9.4440388e-06	   1.0635864e-05	   1.3508225e-07	   5.0919035e-08	   2.0203536e-08	
   1.0020000e+00	  -3.0099535e-04	   9.4440396e-06	   1.0635863e-05	   1.3508147e-07	   5.0918540e-08	   2.0203204e-08	
   1.0020010e+00	  -3.0277352e-04	   9.4659280e-06	   1.0660267e-05	   1.3548926e-07	   5.1076906e-08	   2.0265694e-08	
   1.0020020e+00	  -3.0454124e-04	   9.4878510e-06	   1.0684706e-05	   1.3589807e-07	   5.1235683e-08	   2.0328341e-08	
   1.0020030e+00	  -3.0629835e-04	   9.5098075e-06	   1.0709183e-05	   1.3630802e-07	   5.1394889e-08	   2.0391189e-08	
   1.0020130e+00	  -3.2300234e-04	   9.7323456e-06	   1.0957181e-05	   1.4050103e-07	   5.3022852e-08	   2.1030339e-08	
   1.0020230e+00	  -3.3877127e-04	   9.9582835e-06	   1.1208881e-05	   1.4479892e-07	   5.4694640e-08	   2.1684931e-08	
   1.0020330e+00	  -3.5364337e-04	   1.0187713e-05	   1.1464380e-05	   1.4920645e-07	   5.6410852e-08	   2.2356999e-08	
   1.0021330e+00	  -4.5305525e-04	   1.2818732e-05	   1.4386542e-05	   2.0421989e-07	   7.8127666e-08	   3.0814402e-08	
   1.0022330e+00	  -5.1685557e-04	   1.5879379e-05	   1.7778042e-05	   2.7362712e-07	   1.0593957e-07	   4.1580620e-08	
   1.0023330e+00	  -5.5948586e-04	   1.9430330e-05	   2.1705428e-05	   3.6012265e-07	   1.4110548e-07	   5.5113734e-08	
   1.0025557e+00	  -6.2015020e-04	   2.9951675e-05	   3.3294515e-05	   6.5856416e-07	   2.6648761e-07	   1.0273582e-07	
   1.0027784e+00	  -6.7062662e-04	   4.3545384e-05	   4.8202451e-05	   1.1053291e-06	   4.5984902e-07	   1.7531940e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383928e-06	   7.4133709e-07	   2.7988675e-07	
   1.0030000e+00	  -7.2221007e-04	   6.0285016e-05	   6.6480825e-05	   1.7383922e-06	   7.4133704e-07	   2.7988708e-07	
   1.0030010e+00	  -7.2413930e-04	   6.0363228e-05	   6.6566176e-05	   1.7414060e-06	   7.4268169e-07	   2.8038631e-07	
   1.0030020e+00	  -7.2605814e-04	   6.0441507e-05	   6.6651594e-05	   1.7444238e-06	   7.4402827e-07	   2.8088623e-07	
   1.0030030e+00	  -7.2796646e-04	   6.0519851e-05	   6.6737083e-05	   1.7474455e-06	   7.4537697e-07	   2.8138612e-07	
   1.0030130e+00	  -7.4618905e-04	   6.1308983e-05	   6.7598056e-05	   1.7780211e-06	   7.5902993e-07	   2.8644957e-07	
   1.0030230e+00	  -7.6348397e-04	   6.2104603e-05	   6.8465964e-05	   1.8090060e-06	   7.7287899e-07	   2.9158383e-07	
   1.0030330e+00	  -7.7988951e-04	   6.2906855e-05	   6.9340957e-05	   1.8404136e-06	   7.8693008e-07	   2.9679167e-07	
   1.0031330e+00	  -8.9524089e-04	   7.1529546e-05	   7.8733538e-05	   2.1937833e-06	   9.4643800e-07	   3.5570688e-07	
   1.0032330e+00	  -9.7563411e-04	   8.0873113e-05	   8.8899877e-05	   2.5952529e-06	   1.1294405e-06	   4.2305172e-07	
   1.0033330e+00	  -1.0354899e-03	   9.0993759e-05	   9.9901837e-05	   3.0497256e-06	   1.3386069e-06	   4.9974839e-07	
   1.0035556e+00	  -1.1371159e-03	   1.1734218e-04	   1.2849828e-04	   4.3439986e-06	   1.9466537e-06	   7.2103968e-07	
   1.0037783e+00	  -1.2311722e-03	   1.4795730e-04	   1.6166855e-04	   5.9899120e-06	   2.7353521e-06	   1.0060693e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344252e-06	   3.7332298e-06	   1.3644262e-06	
   1.0040000e+00	  -1.3286316e-03	   1.8275921e-04	   1.9930889e-04	   8.0344248e-06	   3.7332296e-06	   1.3644265e-06	
   1.0040010e+00	  -1.3307683e-03	   1.8291976e-04	   1.9948248e-04	   8.0439835e-06	   3.7379076e-06	   1.3661047e-06	
   1.0040020e+00	  -1.3328946e-03	   1.8308040e-04	   1.9965617e-04	   8.0535506e-06	   3.7425891e-06	   1.3677845e-06	
   1.0040030e+00	  -1.3350104e-03	   1.8324112e-04	   1.9982995e-04	   8.0631267e-06	   3.7472756e-06	   1.3694668e-06	
   1.0040130e+00	  -1.3553129e-03	   1.8485585e-04	   2.0157576e-04	   8.1596267e-06	   3.7945335e-06	   1.3864187e-06	
   1.0040230e+00	  -1.3746930e-03	   1.8647915e-04	   2.0333070e-04	   8.2569779e-06	   3.8422408e-06	   1.4035275e-06	
   1.0040330e+00	  -1.3931892e-03	   1.8811119e-04	   2.0509496e-04	   8.3552013e-06	   3.8904088e-06	   1.4207979e-06	
   1.0041330e+00	  -1.5298782e-03	   2.0520576e-04	   2.2356545e-04	   9.4162068e-06	   4.4140289e-06	   1.6081406e-06	
   1.0042330e+00	  -1.6320694e-03	   2.2321108e-04	   2.4301250e-04	   1.0570935e-05	   4.9879057e-06	   1.8129921e-06	
   1.0043330e+00	  -1.7141642e-03	   2.4217775e-04	   2.6349288e-04	   1.1825889e-05	   5.6159212e-06	   2.0366664e-06	
   1.0045555e+00	  -1.8670257e-03	   2.8894457e-04	   3.1397735e-04	   1.5120501e-05	   7.2885477e-06	   2.6297113e-06	
   1.0047780e+00	  -2.0140961e-03	   3.4070092e-04	   3.6983043e-04	   1.9008725e-05	   9.2908698e-06	   3.3366165e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686835e-06	
   1.0050000e+00	  -2.1662407e-03	   3.9729802e-04	   4.3088494e-04	   2.3541729e-05	   1.1656850e-05	   4.1686837e-06	
   1.0050010e+00	  -2.1686232e-03	   3.9755715e-04	   4.3116446e-04	   2.3562699e-05	   1.1667818e-05	   4.1725383e-06	
   1.0050020e+00	  -2.1709954e-03	   3.9781637e-04	   4.3144408e-04	   2.3583682e-05	   1.1678793e-05	   4.1763955e-06	
   1.0050030e+00	  -2.1733572e-03	   3.9807570e-04	   4.3172381e-04	   2.3604679e-05	   1.1689775e-05	   4.1802553e-06	
   1.0050130e+00	  -2.1961227e-03	   4.0067753e-04	   4.3453034e-04	   2.3815826e-05	   1.1800275e-05	   4.2190864e-06	
   1.0050230e+00	  -2.2179698e-03	   4.0328914e-04	   4.3734736e-04	   2.4028322e-05	   1.1911539e-05	   4.2581801e-06	
   1.0050330e+00	  -2.2389367e-03	   4.0591070e-04	   4.4017507e-04	   2.4242196e-05	   1.2023584e-05	   4.2975419e-06	
   1.0051330e+00	  -2.4006345e-03	   4.3300063e-04	   4.6939406e-04	   2.6503508e-05	   1.3213905e-05	   4.7151630e-06	
   1.0052330e+00	  -2.5281510e-03	   4.6110902e-04	   4.9971333e-04	   2.8908537e-05	   1.4486583e-05	   5.1610382e-06	
   1.0053330e+00	  -2.6358703e-03	   4.9028175e-04	   5.3118553e-04	   3.1464863e-05	   1.5846438e-05	   5.6367918e-06	
   1.0055554e+00	  -2.8468615e-03	   5.6013314e-04	   6.0657824e-04	   3.7884361e-05	   1.9298404e-05	   6.8411780e-06	
   1.0057778e+00	  -3.0532230e-03	   6.3534803e-04	   6.8779940e-04	   4.5147018e-05	   2.3246500e-05	   8.2150578e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060000e+00	  -3.2658337e-03	   7.1576678e-04	   7.7467758e-04	   5.3307293e-05	   2.7728976e-05	   9.7712016e-06	
   1.0060010e+00	  -3.2684874e-03	   7.1613321e-04	   7.7507347e-04	   5.3344788e-05	   2.7749607e-05	   9.7783603e-06	
   1.0060020e+00	  -3.2711308e-03	   7.1649975e-04	   7.7546948e-04	   5.3382301e-05	   2.7770249e-05	   9.7855238e-06	
   1.0060030e+00	  -3.2737638e-03	   7.1686639e-04	   7.7586560e-04	   5.3419832e-05	   2.7790902e-05	   9.7926908e-06	
   1.0060130e+00	  -3.2992438e-03	   7.2054191e-04	   7.7983671e-04	   5.3796769e-05	   2.7998401e-05	   9.8646907e-06	
   1.0060230e+00	  -3.3238080e-03	   7.2422778e-04	   7.8381909e-04	   5.4175552e-05	   2.8207002e-05	   9.9370678e-06	
   1.0060330e+00	  -3.3474948e-03	   7.2792420e-04	   7.8781293e-04	   5.4556220e-05	   2.8416730e-05	   1.0009829e-05	
   1.0061330e+00	  -3.5365965e-03	   7.6580952e-04	   8.2875585e-04	   5.8529004e-05	   3.0613765e-05	   1.0771423e-05	
   1.0062330e+00	  -3.6917276e-03	   8.0476234e-04	   8.7086625e-04	   6.2694869e-05	   3.2927235e-05	   1.1572669e-05	
   1.0063330e+00	  -3.8272558e-03	   8.4482474e-04	   9.1419346e-04	   6.7062090e-05	   3.5362664e-05	   1.2415428e-05	
   1.0065554e+00	  -4.1007841e-03	   9.3903472e-04	   1.0161751e-03	   7.7730631e-05	   4.1363171e-05	   1.4488399e-05	
   1.0067777e+00	  -4.3703930e-03	   1.0387404e-03	   1.1242100e-03	   8.9480434e-05	   4.8029813e-05	   1.6787824e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070000e+00	  -4.6470151e-03	   1.1437949e-03	   1.2381453e-03	   1.0236907e-04	   5.5404622e-05	   1.9327838e-05	
   1.0070010e+00	  -4.6499554e-03	   1.1442721e-03	   1.2386629e-03	   1.0242802e-04	   5.5438401e-05	   1.9339470e-05	
   1.0070020e+00	  -4.6528855e-03	   1.1447494e-03	   1.2391806e-03	   1.0248700e-04	   5.5472195e-05	   1.9351106e-05	
   1.0070030e+00	  -4.6558053e-03	   1.1452268e-03	   1.2396985e-03	   1.0254600e-04	   5.5506004e-05	   1.9362748e-05	
   1.0070130e+00	  -4.6841542e-03	   1.1500099e-03	   1.2448870e-03	   1.0313801e-04	   5.5845358e-05	   1.9479592e-05	
   1.0070230e+00	  -4.7115893e-03	   1.1548036e-03	   1.2500871e-03	   1.0373233e-04	   5.6186156e-05	   1.9596927e-05	
   1.0070330e+00	  -4.7381487e-03	   1.1596079e-03	   1.2552991e-03	   1.0432902e-04	   5.6528426e-05	   1.9714762e-05	
   1.0071330e+00	  -4.9561120e-03	   1.2085827e-03	   1.3084498e-03	   1.1050256e-04	   6.0080665e-05	   2.0937094e-05	
   1.0072330e+00	  -5.1402374e-03	   1.2586340e-03	   1.3627957e-03	   1.1691502e-04	   6.3783140e-05	   2.2210432e-05	
   1.0073330e+00	  -5.3048776e-03	   1.3098006e-03	   1.4183834e-03	   1.2357510e-04	   6.7641909e-05	   2.3536824e-05	
   1.0075553e+00	  -5.6435277e-03	   1.4286857e-03	   1.5476961e-03	   1.3954528e-04	   7.6960546e-05	   2.6736743e-05	
   1.0077777e+00	  -5.9786398e-03	   1.5530360e-03	   1.6831244e-03	   1.5681302e-04	   8.7110222e-05	   3.0218675e-05	
   1.0080000e+00	  -6.3211735e-03	   1.6827122e-03	   1.8245262e-03	   1.7543710e-04	   9.8135415e-05	   3.3997666e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135637e-05	   3.3997742e-05	
   1.0080000e+00	  -6.3211803e-03	   1.6827148e-03	   1.8245290e-03	   1.7543747e-04	   9.8135636e-05	   3.3997743e-05	
   1.0080010e+00	  -6.3244158e-03	   1.6833026e-03	   1.8251701e-03	   1.7552239e-04	   9.8185968e-05	   3.4014992e-05	
   1.0080020e+00	  -6.3276410e-03	   1.6838904e-03	   1.8258113e-03	   1.7560734e-04	   9.8236318e-05	   3.4032247e-05	
   1.0080030e+00	  -6.3308559e-03	   1.6844784e-03	   1.8264526e-03	   1.7569231e-04	   9.8286687e-05	   3.4049509e-05	
   1.0080130e+00	  -6.3621574e-03	   1.6903674e-03	   1.8328758e-03	   1.7654445e-04	   9.8791920e-05	   3.4222650e-05	
   1.0080230e+00	  -6.3925462e-03	   1.6962668e-03	   1.8393107e-03	   1.7739931e-04	   9.9298921e-05	   3.4396391e-05	
   1.0080330e+00	  -6.4220607e-03	   1.7021767e-03	   1.8457575e-03	   1.7825696e-04	   9.9807727e-05	   3.4570743e-05	
   1.0081330e+00	  -6.6696575e-03	   1.7621932e-03	   1.9112584e-03	   1.8707646e-04	   1.0505376e-04	   3.6367865e-05	
   1.0082330e+00	  -6.8834925e-03	   1.8232683e-03	   1.9779548e-03	   1.9617572e-04	   1.1048221e-04	   3.8226869e-05	
   1.0083330e+00	  -7.0779041e-03	   1.8854385e-03	   2.0458913e-03	   2.0556367e-04	   1.1609955e-04	   4.0149946e-05	
   1.0085553e+00	  -7.4829305e-03	   2.0286752e-03	   2.2026292e-03	   2.2777943e-04	   1.2947351e-04	   4.4725707e-05	
   1.0087777e+00	  -7.8845618e-03	   2.1772401e-03	   2.3654339e-03	   2.5148254e-04	   1.4383343e-04	   4.9635961e-05	
   1.0090000e+00	  -8.2937070e-03	   2.3309749e-03	   2.5341438e-03	   2.7672781e-04	   1.5922295e-04	   5.4895524e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895907e-05	
   1.0090000e+00	  -8.2937364e-03	   2.3309859e-03	   2.5341559e-03	   2.7672965e-04	   1.5922408e-04	   5.4895908e-05	
   1.0090010e+00	  -8.2972702e-03	   2.3316818e-03	   2.5349198e-03	   2.7684451e-04	   1.5929417e-04	   5.4919862e-05	
   1.0090020e+00	  -8.3007938e-03	   2.3323777e-03	   2.5356837e-03	   2.7695940e-04	   1.5936429e-04	   5.4943823e-05	
   1.0090030e+00	  -8.3043071e-03	   2.3330738e-03	   2.5364478e-03	   2.7707432e-04	   1.5943442e-04	   5.4967791e-05	
   1.0090130e+00	  -8.3385932e-03	   2.3400433e-03	   2.5440987e-03	   2.7822626e-04	   1.6013761e-04	   5.5208085e-05	
   1.0090230e+00	  -8.3719674e-03	   2.3470229e-03	   2.5517611e-03	   2.7938129e-04	   1.6084286e-04	   5.5449081e-05	
   1.0090330e+00	  -8.4044680e-03	   2.3540127e-03	   2.5594352e-03	   2.8053947e-04	   1.6155023e-04	   5.5690795e-05	
   1.0091330e+00	  -8.6819720e-03	   2.4247985e-03	   2.6371950e-03	   2.9239573e-04	   1.6880829e-04	   5.8170489e-05	
   1.0092330e+00	  -8.9257491e-03	   2.4966076e-03	   2.7161321e-03	   3.0456701e-04	   1.7627866e-04	   6.0722204e-05	
   1.0093330e+00	  -9.1501244e-03	   2.5694748e-03	   2.7962894e-03	   3.1706238e-04	   1.8396809e-04	   6.3348242e-05	
   1.0095553e+00	  -9.6218166e-03	   2.7363245e-03	   2.9801058e-03	   3.4634369e-04	   2.0208438e-04	   6.9532923e-05	
   1.0097777e+00	  -1.0090085e-02	   2.9082980e-03	   3.1698657e-03	   3.7727435e-04	   2.2132920e-04	   7.6100559e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990154e-04	   2.4174280e-04	   8.3064830e-05	
   1.0100000e+00	  -1.0565750e-02	   3.0852059e-03	   3.3653736e-03	   4.0990155e-04	   2.4174280e-04	   8.3064831e-05	
   1.0100010e+00	  -1.0569581e-02	   3.0860058e-03	   3.3662579e-03	   4.1004975e-04	   2.4183562e-04	   8.3096494e-05	
   1.0100020e+00	  -1.0573403e-02	   3.0868058e-03	   3.3671423e-03	   4.1019798e-04	   2.4192846e-04	   8.3128165e-05	
   1.0100030e+00	  -1.0577214e-02	   3.0876060e-03	   3.3680268e-03	   4.1034625e-04	   2.4202132e-04	   8.3159845e-05	
   1.0100130e+00	  -1.0614479e-02	   3.0956158e-03	   3.3768819e-03	   4.1183194e-04	   2.4295201e-04	   8.3477335e-05	
   1.0100230e+00	  -1.0650834e-02	   3.1036353e-03	   3.3857483e-03	   4.1332103e-04	   2.4388505e-04	   8.3795622e-05	
   1.0100330e+00	  -1.0686314e-02	   3.1116645e-03	   3.3946260e-03	   4.1481359e-04	   2.4482049e-04	   8.4114722e-05	
   1.0101330e+00	  -1.0993640e-02	   3.1928047e-03	   3.4843963e-03	   4.3004007e-04	   2.5438337e-04	   8.7376495e-05	
   1.0102330e+00	  -1.1267244e-02	   3.2749226e-03	   3.5753138e-03	   4.4561126e-04	   2.6418579e-04	   9.0719555e-05	
   1.0103330e+00	  -1.1521439e-02	   3.3580513e-03	   3.6674196e-03	   4.6153626e-04	   2.7423477e-04	   9.4146288e-05	
   1.0105554e+00	  -1.2059394e-02	   3.5475173e-03	   3.8776744e-03	   4.9857708e-04	   2.9772223e-04	   1.0215374e-04	
   1.0107777e+00	  -1.2593773e-02	   3.7418632e-03	   4.0937015e-03	   5.3740223e-04	   3.2246760e-04	   1.1058814e-04	
   1.0110001e+00	  -1.3135416e-02	   3.9409089e-03	   4.3153155e-03	   5.7805812e-04	   3.4851186e-04	   1.1946340e-04	
   1.0114767e+00	  -1.4328181e-02	   4.3799342e-03	   4.8052515e-03	   6.7072801e-04	   4.0830034e-04	   1.3983199e-04	
   1.0119534e+00	  -1.5566660e-02	   4.8348396e-03	   5.3147102e-03	   7.7165807e-04	   4.7408278e-04	   1.6223299e-04	
   1.0124300e+00	  -1.6846210e-02	   5.3021861e-03	   5.8402309e-03	   8.8116069e-04	   5.4620690e-04	   1.8678168e-04	
   1.0129066e+00	  -1.8158470e-02	   5.7779476e-03	   6.3777419e-03	   9.9927060e-04	   6.2484881e-04	   2.1353431e-04	
   1.0142168e+00	  -2.1858412e-02	   7.0919857e-03	   7.8795207e-03	   1.3654619e-03	   8.7442290e-04	   2.9833297e-04	
   1.0155270e+00	  -2.5633241e-02	   8.3860264e-03	   9.3868563e-03	   1.7875091e-03	   1.1713207e-03	   3.9905528e-04	
   1.0168371e+00	  -2.9402489e-02	   9.6240429e-03	   1.0861761e-02	   2.2566211e-03	   1.5120751e-03	   5.1448218e-04	
   1.0181473e+00	  -3.3110785e-02	   1.0784983e-02	   1.2280339e-02	   2.7631007e-03	   1.8920939e-03	   6.4299921e-04	
   1.0201288e+00	  -3.8537855e-02	   1.2378039e-02	   1.4295398e-02	   3.5807780e-03	   2.5310478e-03	   8.5852302e-04	
   1.0221103e+00	  -4.3685993e-02	   1.3768654e-02	   1.6136543e-02	   4.4352360e-03	   3.2326838e-03	   1.0941844e-03	
   1.0240917e+00	  -4.8534982e-02	   1.4971059e-02	   1.7807069e-02	   5.3035513e-03	   3.9823534e-03	   1.3445123e-03	
   1.0260732e+00	  -5.3090780e-02	   1.6007259e-02	   1.9320117e-02	   6.1695213e-03	   4.7683604e-03	   1.6050675e-03	
   1.0280547e+00	  -5.7367981e-02	   1.6898501e-02	   2.0690221e-02	   7.0222364e-03	   5.5816185e-03	   1.8724464e-03	
   1.0313756e+00	  -6.3956942e-02	   1.8115668e-02	   2.2701799e-02	   8.4034229e-03	   6.9868145e-03	   2.3293261e-03	
   1.0346964e+00	  -6.9889113e-02	   1.9052410e-02	   2.4407591e-02	   9.7039531e-03	   8.4202859e-03	   2.7892398e-03	
   1.0380173e+00	  -7.5244647e-02	   1.9771482e-02	   2.5859711e-02	   1.0912183e-02	   9.8603962e-03	   3.2462796e-03	
   1.0413382e+00	  -8.0096949e-02	   2.0322307e-02	   2.7102218e-02	   1.2024685e-02	   1.1290740e-02	   3.6969656e-03	
   1.0446590e+00	  -8.4509127e-02	   2.0743141e-02	   2.8171271e-02	   1.3042419e-02	   1.2698482e-02	   4.1392879e-03	
   1.0489783e+00	  -8.9675000e-02	   2.1143001e-02	   2.9349344e-02	   1.4230273e-02	   1.4479519e-02	   4.7004170e-03	
   1.0532975e+00	  -9.4285383e-02	   2.1422958e-02	   3.0336325e-02	   1.5274368e-02	   1.6188237e-02	   5.2444951e-03	
   1.0576168e+00	  -9.8423046e-02	   2.1619876e-02	   3.1173642e-02	   1.6188097e-02	   1.7812651e-02	   5.7716083e-03	
   1.0619360e+00	  -1.0215587e-01	   2.1760109e-02	   3.1893223e-02	   1.6985943e-02	   1.9345039e-02	   6.2825530e-03	
   1.0662552e+00	  -1.0554026e-01	   2.1862843e-02	   3.2519917e-02	   1.7682161e-02	   2.0780832e-02	   6.7784325e-03	
   1.0728965e+00	  -1.1016789e-01	   2.1977628e-02	   3.3344191e-02	   1.8584328e-02	   2.2796428e-02	   7.5142579e-03	
   1.0795378e+00	  -1.1422213e-01	   2.2072672e-02	   3.4047311e-02	   1.9320790e-02	   2.4579033e-02	   8.2215594e-03	
   1.0861790e+00	  -1.1781294e-01	   2.2170363e-02	   3.4666190e-02	   1.9928725e-02	   2.6136001e-02	   8.9043655e-03	
   1.0928203e+00	  -1.2102515e-01	   2.2283283e-02	   3.5225148e-02	   2.0438579e-02	   2.7480033e-02	   9.5662069e-03	
   1.0994616e+00	  -1.2392592e-01	   2.2418622e-02	   3.5740692e-02	   2.0874690e-02	   2.8626717e-02	   1.0210030e-02	
   1.1098407e+00	  -1.2795805e-01	   2.2683085e-02	   3.6484051e-02	   2.1451021e-02	   3.0064150e-02	   1.1185535e-02	
   1.1202198e+00	  -1.3152268e-01	   2.3017951e-02	   3.7176673e-02	   2.1947590e-02	   3.1126625e-02	   1.2130098e-02	
   1.1305990e+00	  -1.3473874e-01	   2.3421345e-02	   3.7832569e-02	   2.2401165e-02	   3.1878722e-02	   1.3049163e-02	
   1.1409781e+00	  -1.3769042e-01	   2.3886635e-02	   3.8456373e-02	   2.2834436e-02	   3.2380449e-02	   1.3946674e-02	
   1.1513572e+00	  -1.4043910e-01	   2.4405595e-02	   3.9048242e-02	   2.3261234e-02	   3.2685020e-02	   1.4825581e-02	
   1.1628768e+00	  -1.4330631e-01	   2.5034148e-02	   3.9665265e-02	   2.3737150e-02	   3.2847247e-02	   1.5782002e-02	
   1.1743964e+00	  -1.4602394e-01	   2.5707006e-02	   4.0236095e-02	   2.4221577e-02	   3.2875447e-02	   1.6720699e-02	
   1.1859160e+00	  -1.4862271e-01	   2.6413204e-02	   4.0755212e-02	   2.4717031e-02	   3.2812594e-02	   1.7643453e-02	
   1.1974356e+00	  -1.5112141e-01	   2.7142533e-02	   4.1216742e-02	   2.5223488e-02	   3.2692806e-02	   1.8551536e-02	
   1.2089552e+00	  -1.5353095e-01	   2.7885726e-02	   4.1615123e-02	   2.5739529e-02	   3.2542612e-02	   1.9445810e-02	
   1.2265695e+00	  -1.5705173e-01	   2.9030642e-02	   4.2091508e-02	   2.6541935e-02	   3.2296145e-02	   2.0787479e-02	
   1.2441837e+00	  -1.6037625e-01	   3.0162953e-02	   4.2394969e-02	   2.7352490e-02	   3.2073719e-02	   2.2098560e-02	
   1.2617980e+00	  -1.6349124e-01	   3.1260947e-02	   4.2515886e-02	   2.8161212e-02	   3.1903472e-02	   2.3378326e-02	
   1.2794123e+00	  -1.6637438e-01	   3.2306846e-02	   4.2449601e-02	   2.8958250e-02	   3.1796516e-02	   2.4624921e-02	
   1.2970265e+00	  -1.6900139e-01	   3.3286077e-02	   4.2196147e-02	   2.9734573e-02	   3.1753410e-02	   2.5835670e-02	
   1.3225545e+00	  -1.7230771e-01	   3.4564241e-02	   4.1507896e-02	   3.0807079e-02	   3.1789943e-02	   2.7519928e-02	
   1.3480824e+00	  -1.7497055e-01	   3.5651013e-02	   4.0464349e-02	   3.1798752e-02	   3.1917848e-02	   2.9110972e-02	
   1.3736103e+00	  -1.7695223e-01	   3.6528202e-02	   3.9106731e-02	   3.2692942e-02	   3.2100726e-02	   3.0597101e-02	
   1.3991382e+00	  -1.7824086e-01	   3.7186580e-02	   3.7488776e-02	   3.3477480e-02	   3.2301850e-02	   3.1966802e-02	
   1.4246662e+00	  -1.7885152e-01	   3.7624457e-02	   3.5672869e-02	   3.4144325e-02	   3.2490372e-02	   3.3209596e-02	
   1.4585782e+00	  -1.7869124e-01	   3.7875756e-02	   3.3071823e-02	   3.4842043e-02	   3.2685534e-02	   3.4649713e-02	
   1.4924902e+00	  -1.7756267e-01	   3.7775198e-02	   3.0405938e-02	   3.5324335e-02	   3.2789942e-02	   3.5835247e-02	
   1.5264022e+00	  -1.7566937e-01	   3.7365629e-02	   2.7838450e-02	   3.5599434e-02	   3.2796644e-02	   3.6757388e-02	
   1.5603143e+00	  -1.7325105e-01	   3.6702434e-02	   2.5521610e-02	   3.5683470e-02	   3.2719607e-02	   3.7414489e-02	
   1.5942263e+00	  -1.7056076e-01	   3.5848912e-02	   2.3587092e-02	   3.5598280e-02	   3.2587779e-02	   3.7811852e-02	
   1.6432875e+00	  -1.6667231e-01	   3.4412808e-02	   2.1657970e-02	   3.5228449e-02	   3.2376790e-02	   3.7953839e-02	
   1.6832107e+00	  -1.6391037e-01	   3.3189640e-02	   2.0975813e-02	   3.4762396e-02	   3.2256491e-02	   3.7723381e-02	
   1.7231338e+00	  -1.6179035e-01	   3.2022363e-02	   2.1121748e-02	   3.4196936e-02	   3.2240809e-02	   3.7224663e-02	
   1.7630570e+00	  -1.6046455e-01	   3.0990664e-02	   2.2053501e-02	   3.3573816e-02	   3.2364051e-02	   3.6502921e-02	
   1.8029801e+00	  -1.5997439e-01	   3.0152607e-02	   2.3667927e-02	   3.2929150e-02	   3.2635704e-02	   3.5606385e-02	
   1.8429033e+00	  -1.6025731e-01	   2.9542909e-02	   2.5812123e-02	   3.2292659e-02	   3.3040015e-02	   3.4584223e-02	
   1.8876206e+00	  -1.6131050e-01	   2.9146155e-02	   2.8611707e-02	   3.1618580e-02	   3.3604466e-02	   3.3349862e-02	
   1.9323379e+00	  -1.6285176e-01	   2.9037816e-02	   3.1550686e-02	   3.1009481e-02	   3.4212822e-02	   3.2083346e-02	
   1.9770553e+00	  -1.6454052e-01	   2.9178050e-02	   3.4341855e-02	   3.0483917e-02	   3.4777933e-02	   3.0843957e-02	
   2.0217726e+00	  -1.6605482e-01	   2.9510743e-02	   3.6733723e-02	   3.0056665e-02	   3.5218600e-02	   2.9684318e-02	
   2.0664899e+00	  -1.6713889e-01	   2.9973116e-02	   3.8533964e-02	   2.9740503e-02	   3.5473284e-02	   2.8649844e-02	
   2.1112073e+00	  -1.6763226e-01	   3.0503521e-02	   3.9623148e-02	   2.9546698e-02	   3.5508518e-02	   2.7778321e-02	
   2.1645226e+00	  -1.6738138e-01	   3.1150296e-02	   3.9940038e-02	   2.9487802e-02	   3.5262531e-02	   2.6992653e-02	
   2.2178380e+00	  -1.6631760e-01	   3.1746208e-02	   3.9258634e-02	   2.9623812e-02	   3.4752120e-02	   2.6513628e-02	
   2.2711534e+00	  -1.6470924e-01	   3.2248633e-02	   3.7775919e-02	   2.9951955e-02	   3.4073008e-02	   2.6355128e-02	
   2.3244688e+00	  -1.6292701e-01	   3.2643329e-02	   3.5778121e-02	   3.0454582e-02	   3.3345720e-02	   2.6510263e-02	
   2.3777842e+00	  -1.6135885e-01	   3.2938367e-02	   3.3589991e-02	   3.1097086e-02	   3.2690011e-02	   2.6951199e-02	
   2.4310996e+00	  -1.6033002e-01	   3.3154925e-02	   3.1524398e-02	   3.1828583e-02	   3.2201834e-02	   2.7630456e-02	
   2.4849603e+00	  -1.6004507e-01	   3.3319005e-02	   2.9825661e-02	   3.2593393e-02	   3.1935943e-02	   2.8493357e-02	
   2.5388211e+00	  -1.6057071e-01	   3.3448440e-02	   2.8697628e-02	   3.3313010e-02	   3.1908406e-02	   2.9455926e-02	
   2.5926819e+00	  -1.6180323e-01	   3.3553287e-02	   2.8221802e-02	   3.3918690e-02	   3.2083724e-02	   3.0434560e-02	
   2.6465427e+00	  -1.6351381e-01	   3.3631816e-02	   2.8381927e-02	   3.4353719e-02	   3.2392091e-02	   3.1347966e-02	
   2.7004034e+00	  -1.6540196e-01	   3.3672915e-02	   2.9080306e-02	   3.4581753e-02	   3.2746577e-02	   3.2125016e-02	
   2.7542642e+00	  -1.6715782e-01	   3.3661215e-02	   3.0163284e-02	   3.4592432e-02	   3.3062292e-02	   3.2711633e-02	
   2.8188850e+00	  -1.6874369e-01	   3.3560676e-02	   3.1718155e-02	   3.4347623e-02	   3.3304432e-02	   3.3124389e-02	
   2.8835057e+00	  -1.6950184e-01	   3.3359645e-02	   3.3268602e-02	   3.3890789e-02	   3.3344881e-02	   3.3209410e-02	
   2.9351941e+00	  -1.6945171e-01	   3.3135829e-02	   3.4329455e-02	   3.3442870e-02	   3.3232498e-02	   3.3060886e-02	
   2.9868825e+00	  -1.6889731e-01	   3.2878474e-02	   3.5129348e-02	   3.2991348e-02	   3.3030074e-02	   3.2760360e-02	
   3.0385709e+00	  -1.6798150e-01	   3.2617763e-02	   3.5618932e-02	   3.2595438e-02	   3.2789733e-02	   3.2354873e-02	
   3.0902592e+00	  -1.6688022e-01	   3.2388526e-02	   3.5787349e-02	   3.2302669e-02	   3.2567746e-02	   3.1894938e-02	
   3.1419476e+00	  -1.6577685e-01	   3.2226223e-02	   3.5659120e-02	   3.2144191e-02	   3.2414802e-02	   3.1429419e-02	
   3.2109347e+00	  -1.6455631e-01	   3.2160798e-02	   3.5117026e-02	   3.2155979e-02	   3.2373613e-02	   3.0868763e-02	
   3.2799218e+00	  -1.6384224e-01	   3.2302223e-02	   3.4297170e-02	   3.2401568e-02	   3.2543921e-02	   3.0441124e-02	
   3.3489089e+00	  -1.6369678e-01	   3.2643430e-02	   3.3378929e-02	   3.2809636e-02	   3.2887613e-02	   3.0178976e-02	
   3.4178960e+00	  -1.6401755e-01	   3.3131482e-02	   3.2535855e-02	   3.3280664e-02	   3.3310290e-02	   3.0076997e-02	
   3.4868830e+00	  -1.6458381e-01	   3.3675759e-02	   3.1904221e-02	   3.3714296e-02	   3.3690569e-02	   3.0100964e-02	
   3.5589653e+00	  -1.6517999e-01	   3.4190290e-02	   3.1565666e-02	   3.4047560e-02	   3.3926788e-02	   3.0207897e-02	
   3.6186837e+00	  -1.6552990e-01	   3.4499833e-02	   3.1571847e-02	   3.4196865e-02	   3.3943184e-02	   3.0322284e-02	
   3.6784021e+00	  -1.6568886e-01	   3.4657019e-02	   3.1826741e-02	   3.4233390e-02	   3.3795683e-02	   3.0434759e-02	
   3.7381205e+00	  -1.6566168e-01	   3.4644662e-02	   3.2288277e-02	   3.4179644e-02	   3.3519257e-02	   3.0532069e-02	
   3.7978389e+00	  -1.6550646e-01	   3.4477452e-02	   3.2891841e-02	   3.4070152e-02	   3.3174644e-02	   3.0611072e-02	
   3.8575572e+00	  -1.6530598e-01	   3.4195086e-02	   3.3555844e-02	   3.3942265e-02	   3.2834838e-02	   3.0676189e-02	
   3.9315366e+00	  -1.6511343e-01	   3.3773624e-02	   3.4328528e-02	   3.3805421e-02	   3.2522367e-02	   3.0750745e-02	
   4.0055160e+00	  -1.6507100e-01	   3.3380709e-02	   3.4898837e-02	   3.3729012e-02	   3.2415230e-02	   3.0832933e-02	
   4.0794953e+00	  -1.6519336e-01	   3.3118660e-02	   3.5148212e-02	   3.3724483e-02	   3.2543654e-02	   3.0932306e-02	
   4.1534747e+00	  -1.6541275e-01	   3.3050103e-02	   3.5027745e-02	   3.3777129e-02	   3.2867075e-02	   3.1047803e-02	
   4.2274541e+00	  -1.6561320e-01	   3.3182705e-02	   3.4574415e-02	   3.3856774e-02	   3.3288918e-02	   3.1167672e-02	
   4.3160646e+00	  -1.6567796e-01	   3.3535900e-02	   3.3766608e-02	   3.3944710e-02	   3.3756274e-02	   3.1291098e-02	
   4.4046752e+00	  -1.6546789e-01	   3.3970507e-02	   3.2939216e-02	   3.3993054e-02	   3.4022087e-02	   3.1364414e-02	
   4.4932858e+00	  -1.6502991e-01	   3.4330583e-02	   3.2388970e-02	   3.3997081e-02	   3.4001691e-02	   3.1368174e-02	
   4.5818964e+00	  -1.6453030e-01	   3.4501275e-02	   3.2318376e-02	   3.3978290e-02	   3.3729425e-02	   3.1300835e-02	
   4.6705069e+00	  -1.6417042e-01	   3.4450235e-02	   3.2755797e-02	   3.3968150e-02	   3.3340293e-02	   3.1178740e-02	
   4.7666583e+00	  -1.6408680e-01	   3.4210436e-02	   3.3615081e-02	   3.3991624e-02	   3.2986784e-02	   3.1017121e-02	
   4.8628096e+00	  -1.6431751e-01	   3.3916773e-02	   3.4526072e-02	   3.4052716e-02	   3.2870047e-02	   3.0863122e-02	
   4.9589609e+00	  -1.6469296e-01	   3.3719627e-02	   3.5115144e-02	   3.4129609e-02	   3.3041942e-02	   3.0750939e-02	
   5.0551122e+00	  -1.6497437e-01	   3.3712016e-02	   3.5153588e-02	   3.4193169e-02	   3.3418349e-02	   3.0704486e-02	
   5.1512636e+00	  -1.6498966e-01	   3.3889758e-02	   3.4663758e-02	   3.4225862e-02	   3.3825056e-02	   3.0735060e-02	
   5.2474149e+00	  -1.6473913e-01	   3.4157497e-02	   3.3918098e-02	   3.4232453e-02	   3.4086495e-02	   3.0840225e-02	
   5.3435662e+00	  -1.6434484e-01	   3.4406574e-02	   3.3236677e-02	   3.4230148e-02	   3.4114007e-02	   3.1001577e-02	
   5.4397175e+00	  -1.6399005e-01	   3.4536277e-02	   3.2903677e-02	   3.4232142e-02	   3.3925181e-02	   3.1186964e-02	
   5.5490236e+00	  -1.6382455e-01	   3.4486753e-02	   3.3102423e-02	   3.4243737e-02	   3.3585349e-02	   3.1372226e-02	
   5.6583297e+00	  -1.6394659e-01	   3.4280703e-02	   3.3774233e-02	   3.4254070e-02	   3.3304319e-02	   3.1471643e-02	
   5.7676358e+00	  -1.6420684e-01	   3.4051821e-02	   3.4532063e-02	   3.4243009e-02	   3.3238292e-02	   3.1448221e-02	
   5.8769419e+00	  -1.6438011e-01	   3.3934058e-02	   3.4974316e-02	   3.4205054e-02	   3.3414796e-02	   3.1311227e-02	
   5.9862480e+00	  -1.6432223e-01	   3.3990783e-02	   3.4905164e-02	   3.4163700e-02	   3.3727051e-02	   3.1119042e-02	
   6.0955541e+00	  -1.6405906e-01	   3.4187634e-02	   3.4421761e-02	   3.4159550e-02	   3.4005957e-02	   3.0957115e-02	
   6.2048602e+00	  -1.6375522e-01	   3.4418745e-02	   3.3835192e-02	   3.4219878e-02	   3.4118498e-02	   3.0898593e-02	
   6.3141663e+00	  -1.6358942e-01	   3.4569445e-02	   3.3478188e-02	   3.4332506e-02	   3.4034320e-02	   3.0967543e-02	
   6.4234724e+00	  -1.6363100e-01	   3.4577403e-02	   3.3520885e-02	   3.4445179e-02	   3.3828111e-02	   3.1126063e-02	
   6.5327785e+00	  -1.6380271e-01	   3.4459261e-02	   3.3897211e-02	   3.4494470e-02	   3.3625980e-02	   3.1294185e-02	
   6.6420846e+00	  -1.6394967e-01	   3.4292602e-02	   3.4371883e-02	   3.4447299e-02	   3.3532773e-02	   3.1392518e-02	
   6.7536112e+00	  -1.6395419e-01	   3.4166926e-02	   3.4694760e-02	   3.4324071e-02	   3.3583909e-02	   3.1382839e-02	
   6.8651377e+00	  -1.6381117e-01	   3.4145866e-02	   3.4713861e-02	   3.4197822e-02	   3.3737786e-02	   3.1284819e-02	
   6.9766642e+00	  -1.6363706e-01	   3.4224128e-02	   3.4482257e-02	   3.4147230e-02	   3.3902199e-02	   3.1168367e-02	
   7.0881908e+00	  -1.6353790e-01	   3.4354197e-02	   3.4149535e-02	   3.4200856e-02	   3.4001747e-02	   3.1097769e-02	
   7.1997173e+00	  -1.6355704e-01	   3.4469240e-02	   3.3894402e-02	   3.4326750e-02	   3.4000790e-02	   3.1104759e-02	
   7.3215834e+00	  -1.6366917e-01	   3.4516500e-02	   3.3844683e-02	   3.4462392e-02	   3.3899698e-02	   3.1182960e-02	
   7.4434496e+00	  -1.6375018e-01	   3.4467025e-02	   3.4024533e-02	   3.4500495e-02	   3.3765057e-02	   3.1267772e-02	
   7.5653157e+00	  -1.6371464e-01	   3.4364663e-02	   3.4295038e-02	   3.4419100e-02	   3.3672216e-02	   3.1294957e-02	
   7.6871819e+00	  -1.6360172e-01	   3.4277855e-02	   3.4488304e-02	   3.4288941e-02	   3.3663015e-02	   3.1248188e-02	
   7.8090481e+00	  -1.6352151e-01	   3.4242404e-02	   3.4528278e-02	   3.4197927e-02	   3.3731921e-02	   3.1165718e-02	
   7.9309142e+00	  -1.6353684e-01	   3.4269051e-02	   3.4406769e-02	   3.4200329e-02	   3.3834182e-02	   3.1100422e-02	
   8.0528050e+00	  -1.6363047e-01	   3.4337396e-02	   3.4190359e-02	   3.4285935e-02	   3.3910382e-02	   3.1088844e-02	
   8.1746957e+00	  -1.6371687e-01	   3.4402756e-02	   3.3993175e-02	   3.4382851e-02	   3.3917308e-02	   3.1128616e-02	
   8.2965865e+00	  -1.6371451e-01	   3.4424816e-02	   3.3914043e-02	   3.4413549e-02	   3.3846947e-02	   3.1182968e-02	
   8.4184772e+00	  -1.6362363e-01	   3.4390233e-02	   3.3988220e-02	   3.4354670e-02	   3.3731023e-02	   3.1209375e-02	
   8.5403680e+00	  -1.6353056e-01	   3.4316582e-02	   3.4170620e-02	   3.4250350e-02	   3.3627642e-02	   3.1188165e-02	
   8.6767338e+00	  -1.6353483e-01	   3.4233346e-02	   3.4370776e-02	   3.4167321e-02	   3.3590514e-02	   3.1124067e-02	
   8.8130996e+00	  -1.6366563e-01	   3.4193701e-02	   3.4425382e-02	   3.4171464e-02	   3.3653826e-02	   3.1054512e-02	
   8.9494653e+00	  -1.6381107e-01	   3.4214302e-02	   3.4276254e-02	   3.4238175e-02	   3.3765088e-02	   3.1013387e-02	
   9.0858311e+00	  -1.6383739e-01	   3.4270490e-02	   3.4008930e-02	   3.4290976e-02	   3.3830909e-02	   3.1009392e-02	
   9.2221969e+00	  -1.6372354e-01	   3.4312017e-02	   3.3805265e-02	   3.4272481e-02	   3.3784358e-02	   3.1027396e-02	
   9.3585627e+00	  -1.6358976e-01	   3.4297168e-02	   3.3812543e-02	   3.4192603e-02	   3.3639657e-02	   3.1043990e-02	
   9.4949285e+00	  -1.6358582e-01	   3.4222620e-02	   3.4023416e-02	   3.4112640e-02	   3.3488098e-02	   3.1041763e-02	
   9.6249159e+00	  -1.6371776e-01	   3.4136514e-02	   3.4239001e-02	   3.4083368e-02	   3.3431996e-02	   3.1017319e-02	
   9.7286088e+00	  -1.6385965e-01	   3.4085108e-02	   3.4319036e-02	   3.4092657e-02	   3.3466164e-02	   3.0983928e-02	
   9.8323016e+00	  -1.6395443e-01	   3.4065984e-02	   3.4268460e-02	   3.4110722e-02	   3.3544821e-02	   3.0944135e-02	
   9.9359945e+00	  -1.6396622e-01	   3.4078500e-02	   3.4113260e-02	   3.4119030e-02	   3.3623470e-02	   3.0905581e-02	
   1.0039687e+01	  -1.6390821e-01	   3.4109213e-02	   3.3922988e-02	   3.4109727e-02	   3.3662186e-02	   3.0875982e-02	
   1.0162416e+01	  -1.6381841e-01	   3.4141128e-02	   3.3759912e-02	   3.4082122e-02	   3.3633482e-02	   3.0858895e-02	
   1.0285144e+01	  -1.6377454e-01	   3.4145944e-02	   3.3723070e-02	   3.4050373e-02	   3.3542711e-02	   3.0859212e-02	
   1.0407873e+01	  -1.6380916e-01	   3.4115276e-02	   3.3804090e-02	   3.4025493e-02	   3.3436351e-02	   3.0866778e-02	
   1.0530601e+01	  -1.6389986e-01	   3.4059589e-02	   3.3932567e-02	   3.4008652e-02	   3.3362836e-02	   3.0867828e-02	
   1.0670285e+01	  -1.6400190e-01	   3.3994664e-02	   3.4027728e-02	   3.3991126e-02	   3.3347469e-02	   3.0849257e-02	
   1.0809969e+01	  -1.6404983e-01	   3.3953310e-02	   3.4012359e-02	   3.3968562e-02	   3.3386240e-02	   3.0811384e-02	
   1.0949652e+01	  -1.6403774e-01	   3.3944737e-02	   3.3903657e-02	   3.3941995e-02	   3.3432359e-02	   3.0767511e-02	
   1.1089336e+01	  -1.6400402e-01	   3.3957289e-02	   3.3773989e-02	   3.3918699e-02	   3.3442807e-02	   3.0733696e-02	
   1.1242565e+01	  -1.6399357e-01	   3.3970824e-02	   3.3689289e-02	   3.3903198e-02	   3.3396875e-02	   3.0717722e-02	
   1.1395794e+01	  -1.6403709e-01	   3.3958204e-02	   3.3706330e-02	   3.3895711e-02	   3.3314811e-02	   3.0719048e-02	
   1.1549023e+01	  -1.6410983e-01	   3.3913718e-02	   3.3786656e-02	   3.3883385e-02	   3.3249764e-02	   3.0718544e-02	
   1.1702252e+01	  -1.6415781e-01	   3.3858618e-02	   3.3840390e-02	   3.3855206e-02	   3.3239775e-02	   3.0698481e-02	
   1.1855481e+01	  -1.6415522e-01	   3.3824085e-02	   3.3806328e-02	   3.3816314e-02	   3.3274718e-02	   3.0659395e-02	
   1.2038726e+01	  -1.6412755e-01	   3.3825101e-02	   3.3686488e-02	   3.3782606e-02	   3.3307789e-02	   3.0615128e-02	
   1.2221971e+01	  -1.6413753e-01	   3.3848548e-02	   3.3588786e-02	   3.3780044e-02	   3.3277529e-02	   3.0599649e-02	
   1.2405216e+01	  -1.6419941e-01	   3.3847724e-02	   3.3597775e-02	   3.3791855e-02	   3.3196388e-02	   3.0610571e-02	
   1.2588462e+01	  -1.6425737e-01	   3.3802510e-02	   3.3682214e-02	   3.3780702e-02	   3.3134197e-02	   3.0616003e-02	
   1.2771707e+01	  -1.6426099e-01	   3.3742289e-02	   3.3734485e-02	   3.3735055e-02	   3.3141294e-02	   3.0590716e-02	
   1.2987974e+01	  -1.6422951e-01	   3.3714628e-02	   3.3676622e-02	   3.3684366e-02	   3.3199062e-02	   3.0540379e-02	
   1.3204241e+01	  -1.6423527e-01	   3.3747734e-02	   3.3551293e-02	   3.3685937e-02	   3.3218402e-02	   3.0513858e-02	
   1.3420508e+01	  -1.6429200e-01	   3.3783854e-02	   3.3498905e-02	   3.3723391e-02	   3.3155972e-02	   3.0530744e-02	
   1.3636775e+01	  -1.6432948e-01	   3.3760041e-02	   3.3570942e-02	   3.3727183e-02	   3.3076640e-02	   3.0554861e-02	
   1.3853042e+01	  -1.6430750e-01	   3.3690689e-02	   3.3670972e-02	   3.3673254e-02	   3.3070421e-02	   3.0542375e-02	
   1.4084649e+01	  -1.6427840e-01	   3.3654045e-02	   3.3667671e-02	   3.3622809e-02	   3.3140743e-02	   3.0498648e-02	
   1.4316256e+01	  -1.6430504e-01	   3.3700436e-02	   3.3548091e-02	   3.3647313e-02	   3.3189521e-02	   3.0477169e-02	
   1.4547862e+01	  -1.6434884e-01	   3.3765787e-02	   3.3459428e-02	   3.3708885e-02	   3.3145671e-02	   3.0503328e-02	
   1.4779469e+01	  -1.6433575e-01	   3.3756665e-02	   3.3520134e-02	   3.3712532e-02	   3.3064838e-02	   3.0538730e-02	
   1.5011076e+01	  -1.6428726e-01	   3.3680408e-02	   3.3662800e-02	   3.3649325e-02	   3.3056222e-02	   3.0535802e-02	
   1.5242682e+01	  -1.6428878e-01	   3.3642974e-02	   3.3705826e-02	   3.3614909e-02	   3.3136979e-02	   3.0502750e-02	
   1.5474289e+01	  -1.6434036e-01	   3.3705875e-02	   3.3584850e-02	   3.3667712e-02	   3.3206725e-02	   3.0489695e-02	
   1.5705896e+01	  -1.6434629e-01	   3.3794601e-02	   3.3454740e-02	   3.3738204e-02	   3.3178370e-02	   3.0519485e-02	
   1.5937503e+01	  -1.6427645e-01	   3.3793692e-02	   3.3504034e-02	   3.3730385e-02	   3.3095056e-02	   3.0559199e-02	
   1.6169109e+01	  -1.6423208e-01	   3.3708075e-02	   3.3695834e-02	   3.3665898e-02	   3.3077069e-02	   3.0566343e-02	
   1.6400716e+01	  -1.6428550e-01	   3.3664986e-02	   3.3788301e-02	   3.3652287e-02	   3.3163136e-02	   3.0543430e-02	
   1.6632323e+01	  -1.6434629e-01	   3.3741211e-02	   3.3649876e-02	   3.3721904e-02	   3.3254010e-02	   3.0531308e-02	
   1.6863929e+01	  -1.6429337e-01	   3.3849592e-02	   3.3462568e-02	   3.3784490e-02	   3.3239229e-02	   3.0555949e-02	
   1.7048746e+01	  -1.6419650e-01	   3.3857843e-02	   3.3483145e-02	   3.3768659e-02	   3.3158851e-02	   3.0591715e-02	
   1.7233563e+01	  -1.6417139e-01	   3.3779811e-02	   3.3682489e-02	   3.3718667e-02	   3.3110919e-02	   3.0613451e-02	
   1.7418380e+01	  -1.6425184e-01	   3.3706598e-02	   3.3863269e-02	   3.3703534e-02	   3.3155095e-02	   3.0607926e-02	
   1.7603197e+01	  -1.6433061e-01	   3.3728700e-02	   3.3826957e-02	   3.3746453e-02	   3.3255178e-02	   3.0586755e-02	
   1.7788014e+01	  -1.6429132e-01	   3.3833379e-02	   3.3606481e-02	   3.3800294e-02	   3.3314371e-02	   3.0576896e-02	
   1.7973979e+01	  -1.6416134e-01	   3.3914058e-02	   3.3448039e-02	   3.3810240e-02	   3.3275828e-02	   3.0596673e-02	
   1.8159945e+01	  -1.6409705e-01	   3.3887279e-02	   3.3548607e-02	   3.3780604e-02	   3.3186062e-02	   3.0636700e-02	
   1.8345910e+01	  -1.6418013e-01	   3.3788394e-02	   3.3816829e-02	   3.3761503e-02	   3.3148629e-02	   3.0664343e-02	
   1.8500543e+01	  -1.6429061e-01	   3.3737097e-02	   3.3952805e-02	   3.3777182e-02	   3.3201107e-02	   3.0657160e-02	
   1.8655175e+01	  -1.6430917e-01	   3.3773500e-02	   3.3865994e-02	   3.3805481e-02	   3.3293523e-02	   3.0627798e-02	
   1.8809807e+01	  -1.6420850e-01	   3.3869848e-02	   3.3635168e-02	   3.3819957e-02	   3.3352711e-02	   3.0604115e-02	
   1.8964440e+01	  -1.6408821e-01	   3.3943942e-02	   3.3474159e-02	   3.3816373e-02	   3.3332845e-02	   3.0613096e-02	
   1.9119072e+01	  -1.6406980e-01	   3.3934401e-02	   3.3533033e-02	   3.3813036e-02	   3.3254977e-02	   3.0654622e-02	
   1.9277326e+01	  -1.6417253e-01	   3.3854888e-02	   3.3764875e-02	   3.3823637e-02	   3.3189063e-02	   3.0698186e-02	
   1.9435580e+01	  -1.6428121e-01	   3.3782970e-02	   3.3955609e-02	   3.3836608e-02	   3.3197899e-02	   3.0704936e-02	
   1.9593834e+01	  -1.6427692e-01	   3.3788579e-02	   3.3933019e-02	   3.3832448e-02	   3.3277263e-02	   3.0668702e-02	
   1.9752088e+01	  -1.6415559e-01	   3.3865645e-02	   3.3724160e-02	   3.3813023e-02	   3.3358775e-02	   3.0624471e-02	
   1.9910342e+01	  -1.6405803e-01	   3.3947175e-02	   3.3533223e-02	   3.3809236e-02	   3.3375077e-02	   3.0618897e-02	
   2.0071300e+01	  -1.6407439e-01	   3.3958105e-02	   3.3532543e-02	   3.3837964e-02	   3.3311905e-02	   3.0662949e-02	
   2.0191064e+01	  -1.6415454e-01	   3.3909080e-02	   3.3672908e-02	   3.3869696e-02	   3.3242522e-02	   3.0707204e-02	
   2.0310828e+01	  -1.6422824e-01	   3.3847334e-02	   3.3840030e-02	   3.3884004e-02	   3.3203268e-02	   3.0728899e-02	
   2.0430592e+01	  -1.6424422e-01	   3.3811659e-02	   3.3935325e-02	   3.3866358e-02	   3.3218293e-02	   3.0714965e-02	
   2.0550356e+01	  -1.6419530e-01	   3.3820621e-02	   3.3911172e-02	   3.3826222e-02	   3.3275875e-02	   3.0676524e-02	
   2.0670121e+01	  -1.6412564e-01	   3.3864489e-02	   3.3795541e-02	   3.3793883e-02	   3.3339471e-02	   3.0640621e-02	
   2.0804452e+01	  -1.6408942e-01	   3.3918934e-02	   3.3652032e-02	   3.3799632e-02	   3.3374849e-02	   3.0631533e-02	
   2.0938784e+01	  -1.6412102e-01	   3.3943517e-02	   3.3585870e-02	   3.3849262e-02	   3.3354317e-02	   3.0660062e-02	
   2.1073116e+01	  -1.6418233e-01	   3.3925968e-02	   3.3632353e-02	   3.3902523e-02	   3.3296294e-02	   3.0702453e-02	
   2.1207447e+01	  -1.6421207e-01	   3.3883643e-02	   3.3750829e-02	   3.3911644e-02	   3.3241850e-02	   3.0725513e-02	
   2.1341779e+01	  -1.6418527e-01	   3.3847969e-02	   3.3858515e-02	   3.3865003e-02	   3.3226817e-02	   3.0712937e-02	
   2.1498484e+01	  -1.6413830e-01	   3.3842179e-02	   3.3883555e-02	   3.3803068e-02	   3.3261696e-02	   3.0676899e-02	
   2.1655190e+01	  -1.6412353e-01	   3.3866194e-02	   3.3812010e-02	   3.3786248e-02	   3.3316918e-02	   3.0649996e-02	
   2.1811895e+01	  -1.6414641e-01	   3.3897118e-02	   3.3707602e-02	   3.3822041e-02	   3.3350594e-02	   3.0649566e-02	
   2.1968601e+01	  -1.6417501e-01	   3.3913727e-02	   3.3643654e-02	   3.3871645e-02	   3.3342115e-02	   3.0669138e-02	
   2.2154791e+01	  -1.6418063e-01	   3.3905886e-02	   3.3663557e-02	   3.3890421e-02	   3.3296160e-02	   3.0691361e-02	
   2.2340980e+01	  -1.6416325e-01	   3.3881096e-02	   3.3745258e-02	   3.3860941e-02	   3.3254811e-02	   3.0695024e-02	
   2.2527170e+01	  -1.6415416e-01	   3.3861153e-02	   3.3808292e-02	   3.3821776e-02	   3.3251118e-02	   3.0681186e-02	
   2.2713360e+01	  -1.6416454e-01	   3.3858562e-02	   3.3801012e-02	   3.3810521e-02	   3.3279912e-02	   3.0664306e-02	
   2.2927586e+01	  -1.6418255e-01	   3.3871942e-02	   3.3733827e-02	   3.3831106e-02	   3.3310594e-02	   3.0656802e-02	
   2.3141812e+01	  -1.6418516e-01	   3.3883946e-02	   3.3680706e-02	   3.3851479e-02	   3.3308121e-02	   3.0661591e-02	
   2.3356038e+01	  -1.6417658e-01	   3.3881396e-02	   3.3688413e-02	   3.3847541e-02	   3.3279016e-02	   3.0668359e-02	
   2.3570264e+01	  -1.6417344e-01	   3.3866666e-02	   3.3732712e-02	   3.3827707e-02	   3.3254630e-02	   3.0667829e-02	
   2.3857298e+01	  -1.6418772e-01	   3.3852162e-02	   3.3757424e-02	   3.3813627e-02	   3.3257721e-02	   3.0657612e-02	
   2.4144331e+01	  -1.6420097e-01	   3.3852297e-02	   3.3727681e-02	   3.3817629e-02	   3.3275447e-02	   3.0647933e-02	
   2.4431364e+01	  -1.6420084e-01	   3.3857396e-02	   3.3692777e-02	   3.3822134e-02	   3.3275275e-02	   3.0645217e-02	
   2.4718397e+01	  -1.6419797e-01	   3.3854836e-02	   3.3692158e-02	   3.3816415e-02	   3.3257797e-02	   3.0645681e-02	
   2.5153678e+01	  -1.6420711e-01	   3.3842087e-02	   3.3711471e-02	   3.3804427e-02	   3.3244035e-02	   3.0640809e-02	
   2.5588959e+01	  -1.6421798e-01	   3.3834921e-02	   3.3706638e-02	   3.3799478e-02	   3.3246935e-02	   3.0632706e-02	
   2.6024240e+01	  -1.6422152e-01	   3.3834156e-02	   3.3688836e-02	   3.3797770e-02	   3.3246608e-02	   3.0627653e-02	
   2.6459521e+01	  -1.6422358e-01	   3.3831595e-02	   3.3684660e-02	   3.3793962e-02	   3.3238580e-02	   3.0625533e-02	
   2.6812285e+01	  -1.6422746e-01	   3.3827791e-02	   3.3687678e-02	   3.3790711e-02	   3.3234865e-02	   3.0623471e-02	
   2.7165049e+01	  -1.6423021e-01	   3.3825574e-02	   3.3686747e-02	   3.3788837e-02	   3.3234061e-02	   3.0621361e-02	
   2.7517814e+01	  -1.6423174e-01	   3.3824651e-02	   3.3684576e-02	   3.3787816e-02	   3.3233457e-02	   3.0619994e-02	
   2.8141374e+01	  -1.6423336e-01	   3.3823883e-02	   3.3682987e-02	   3.3786887e-02	   3.3232260e-02	   3.0618928e-02	
   2.8764933e+01	  -1.6423390e-01	   3.3824019e-02	   3.3683665e-02	   3.3787083e-02	   3.3232184e-02	   3.0619066e-02	
   2.9388493e+01	  -1.6423264e-01	   3.3825122e-02	   3.3684811e-02	   3.3788285e-02	   3.3233398e-02	   3.0620020e-02	
   3.0012053e+01	  -1.6423071e-01	   3.3827195e-02	   3.3686495e-02	   3.3790391e-02	   3.3235356e-02	   3.0621785e-02	
   3.0973730e+01	  -1.6422811e-01	   3.3831283e-02	   3.3690361e-02	   3.3794623e-02	   3.3239126e-02	   3.0625362e-02	
   3.1750211e+01	  -1.6422596e-01	   3.3834788e-02	   3.3693691e-02	   3.3798316e-02	   3.3242415e-02	   3.0628423e-02	
   3.2526693e+01	  -1.6422393e-01	   3.3837954e-02	   3.3696556e-02	   3.3801676e-02	   3.3245336e-02	   3.0631149e-02	
   3.3303174e+01	  -1.6422239e-01	   3.3840478e-02	   3.3698791e-02	   3.3804401e-02	   3.3247558e-02	   3.0633283e-02	
   3.4079655e+01	  -1.6422118e-01	   3.3842152e-02	   3.3700197e-02	   3.3806280e-02	   3.3248906e-02	   3.0634594e-02	
   3.5000000e+01	  -1.6422157e-01	   3.3843274e-02	   3.3701045e-02	   3.3807618e-02	   3.3249650e-02	   3.0635276e-02	


==> PSet_SecDis.txt <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-06	   7.4320108e-19	   1.9041024e-19	  -2.5211589e-19	  -2.9380754e-19	  -4.0386248e-19	  -2.0681960e-19	
   2.0000000e-06	  -9.2654960e-20	  -7.8149413e-19	  -1.6038492e-19	   6.4654855e-19	   3.4304534e-20	   2.2370352e-19	
   3.0000000e-06	  -2.0838434e-19	   3.1393314e-19	   5.3106478e-19	   6.8091873e-22	  -4.6976110e-19	  -1.6791265e-19	
   1.3000000e-05	  -4.1967940e-19	   3.4610495e-18	  -9.8014022e-19	   1.9249459e-18	   2.0589855e-18	   1.0725577e-18	
   2.3000000e-05	  -6.4947905e-19	  -5.9280294e-18	   1.7386043e-19	  -2.7362755e-18	   4.4093582e-19	  -1.2316769e-18	
   3.3000000e-05	  -1.2730448e-18	  -5.9897921e-18	   2.5320008e-18	   3.2011951e-18	   3.8142581e-18	   9.2710178e-19	
   1.3300000e-04	   2.1311905e-18	  -1.3533270e-17	   1.3018556e-17	   4.9116131e-18	  -8.5293315e-17	   2.1326979e-18	
   2.3300000e-04	   1.8093319e-17	   8.8804141e-19	  -3.5325200e-17	   1.9628022e-17	   2.8801406e-18	  -1.9634652e-18	
   3.3300000e-04	   1.2197607e-17	   6.8134108e-17	   1.3739729e-17	  -5.8184939e-18	   1.5220548e-17	  -8.7101794e-19	
   1.3330000e-03	  -1.0697110e-16	   1.7828184e-16	  -1.6826711e-17	  -7.9722856e-17	   1.4403306e-16	  -9.5731970e-17	
   2.3330000e-03	   2.5714216e-17	  -1.4439069e-16	  -5.8376729e-17	   3.3935100e-17	   2.9758891e-16	   6.8965311e-17	
   3.3330000e-03	   1.7649055e-16	  -2.9934444e-17	   1.2470225e-17	   2.6681443e-17	  -1.6906152e-16	   1.5491373e-16	
   1.3333000e-02	  -1.6909963e-16	   2.2884827e-16	  -3.4011008e-16	  -1.3589114e-15	   2.5747777e-15	  -7.1649955e-17	
   2.3333000e-02	  -2.1823188e-16	  -6.5064232e-16	   4.9977709e-17	   5.5649552e-16	   2.7569571e-17	  -1.9120647e-16	
   3.3333000e-02	   2.4158091e-16	   1.4950822e-16	  -1.7802343e-16	  -1.9796907e-16	   3.9963541e-16	  -6.5896698e-16	
   1.3333300e-01	  -1.8103178e-15	  -2.2432106e-15	   2.2853784e-15	   5.8993350e-16	   5.7212331e-16	   1.1562397e-15	
   2.3333300e-01	   3.6178705e-16	  -6.3915411e-16	   1.8925199e-15	  -2.1322278e-16	  -2.6972731e-15	   1.4970301e-15	
   3.3333300e-01	   1.4294958e-15	  -3.6855183e-15	  -3.5570994e-17	   8.5131993e-16	   1.5838675e-15	   3.6498890e-16	
   1.0000000e+00	   6.6791545e-16	   7.0353425e-16	  -1.0509393e-15	   1.6546858e-15	  -9.3189515e-16	  -7.0622659e-16	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000010e+00	  -4.8848966e-14	  -4.8849284e-14	  -4.8849766e-14	  -4.8849441e-14	  -2.4425090e-14	  -2.4425113e-14	
   1.0000020e+00	  -4.8829032e-14	  -4.8843287e-14	  -4.8842102e-14	  -4.8836226e-14	  -2.4422083e-14	  -2.4419720e-14	
   1.0000030e+00	  -4.8846775e-14	  -4.8849209e-14	  -4.8848551e-14	  -4.8848110e-14	  -2.4424986e-14	  -2.4424586e-14	
   1.0000130e+00	  -4.8850177e-14	  -4.8849935e-14	  -4.8852043e-14	  -4.8853867e-14	  -2.4421344e-14	  -2.4423834e-14	
   1.0000230e+00	  -4.8848039e-14	  -4.8847267e-14	  -4.8847172e-14	  -4.8848415e-14	  -2.4423470e-14	  -2.4423072e-14	
   1.0000330e+00	  -4.8848272e-14	  -4.8849979e-14	  -4.8847608e-14	  -4.8843091e-14	  -2.4426729e-14	  -2.4423740e-14	
   1.0001330e+00	  -2.5591833e-14	  -4.8864279e-14	  -4.8881148e-14	  -4.8833593e-14	  -2.4393420e-14	  -2.4420243e-14	
   1.0002330e+00	  -2.5577776e-14	  -4.8783377e-14	  -4.8802186e-14	  -4.8840109e-14	  -2.4417437e-14	  -2.4422983e-14	
   1.0003330e+00	  -2.4858082e-14	  -4.8831131e-14	  -4.8830346e-14	  -4.8835707e-14	  -2.4476739e-14	  -2.4428702e-14	
   1.0010000e+00	  -1.1743087e-14	  -3.1545772e-14	  -3.2223470e-14	  -2.2388074e-14	  -1.1314036e-14	  -1.3436847e-14	
   1.0010000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0010010e+00	  -1.7024239e-06	  -2.4424783e-14	  -2.4424325e-14	  -2.4425124e-14	  -2.4424558e-14	  -2.4424811e-14	
   1.0010020e+00	  -3.3993966e-06	  -2.3715498e-14	  -2.3569241e-14	  -2.4418643e-14	  -2.4422663e-14	  -2.4420710e-14	
   1.0010030e+00	  -5.0908193e-06	  -2.2887721e-14	  -2.2570394e-14	  -2.4423860e-14	  -2.4424594e-14	  -2.4424029e-14	
   1.0010130e+00	  -2.1539503e-05	   2.8210129e-12	   3.3950277e-12	  -2.4424257e-14	  -2.4423924e-14	  -2.4425828e-14	
   1.0010230e+00	  -3.7472991e-05	   1.4158453e-11	   1.7044484e-11	  -2.4100587e-14	  -2.4335714e-14	  -2.4388176e-14	
   1.0010330e+00	  -5.2897738e-05	   4.2656714e-11	   5.1355641e-11	  -2.3403649e-14	  -2.4165512e-14	  -2.4302001e-14	
   1.0011330e+00	  -1.7313179e-04	   2.1518575e-08	   2.5662668e-08	   3.9808487e-11	   1.1011780e-11	   4.9819805e-12	
   1.0012330e+00	  -2.6342566e-04	   9.9341261e-08	   1.1815100e-07	   2.6624384e-10	   7.5128457e-11	   3.3462134e-11	
   1.0013330e+00	  -3.3105970e-04	   2.7808769e-07	   3.2987099e-07	   1.0168363e-09	   2.9224144e-10	   1.2812397e-10	
   1.0015797e+00	  -4.4506295e-04	   1.4145634e-06	   1.6663611e-06	   1.0263868e-08	   3.0893319e-09	   1.3320828e-09	
   1.0018264e+00	  -5.0675713e-04	   4.0172389e-06	   4.7064012e-06	   4.3682142e-08	   1.3576059e-08	   5.7704501e-09	
   1.0020000e+00	  -5.3766831e-04	   7.0989044e-06	   8.2842645e-06	   9.9338236e-08	   3.1624062e-08	   1.3298599e-08	
   1.0020000e+00	  -5.3766831e-04	   7.0989038e-06	   8.2842641e-06	   9.9338868e-08	   3.1624959e-08	   1.3298455e-08	
   1.0020010e+00	  -5.3951146e-04	   7.1194598e-06	   8.3081135e-06	   9.9720939e-08	   3.1748908e-08	   1.3349731e-08	
   1.0020020e+00	  -5.4134916e-04	   7.1400566e-06	   8.3320098e-06	   1.0010424e-07	   3.1873270e-08	   1.3401179e-08	
   1.0020030e+00	  -5.4318132e-04	   7.1606951e-06	   8.3559532e-06	   1.0048891e-07	   3.1998058e-08	   1.3452826e-08	
   1.0020130e+00	  -5.6103767e-04	   7.3707102e-06	   8.5995398e-06	   1.0444621e-07	   3.3284045e-08	   1.3988918e-08	
   1.0020230e+00	  -5.7837969e-04	   7.5848810e-06	   8.8478820e-06	   1.0853281e-07	   3.4613521e-08	   1.4542852e-08	
   1.0020330e+00	  -5.9521435e-04	   7.8033260e-06	   9.1011133e-06	   1.1275473e-07	   3.5989000e-08	   1.5116307e-08	
   1.0021330e+00	  -7.2995284e-04	   1.0395464e-05	   1.2098793e-05	   1.6941027e-07	   5.4691963e-08	   2.2857537e-08	
   1.0022330e+00	  -8.3545509e-04	   1.3501918e-05	   1.5682674e-05	   2.4605084e-07	   8.0365960e-08	   3.3417695e-08	
   1.0023330e+00	  -9.1921830e-04	   1.7192493e-05	   1.9931272e-05	   3.4756566e-07	   1.1487685e-07	   4.7522635e-08	
   1.0025773e+00	  -1.0759129e-03	   2.8768424e-05	   3.3213882e-05	   7.2349402e-07	   2.4611993e-07	   1.0056115e-07	
   1.0028216e+00	  -1.1878660e-03	   4.4688461e-05	   5.1406211e-05	   1.3496119e-06	   4.7166345e-07	   1.9052317e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305088e-06	   7.2372168e-07	   2.8994544e-07	
   1.0030000e+00	  -1.2610689e-03	   5.9489120e-05	   6.8259628e-05	   2.0305090e-06	   7.2372248e-07	   2.8994491e-07	
   1.0030010e+00	  -1.2631549e-03	   5.9579578e-05	   6.8362534e-05	   2.0348258e-06	   7.2532892e-07	   2.9057737e-07	
   1.0030020e+00	  -1.2652356e-03	   5.9670124e-05	   6.8465539e-05	   2.0391497e-06	   7.2693819e-07	   2.9121093e-07	
   1.0030030e+00	  -1.2673108e-03	   5.9760763e-05	   6.8568649e-05	   2.0434800e-06	   7.2855054e-07	   2.9184592e-07	
   1.0030130e+00	  -1.2876087e-03	   6.0675113e-05	   6.9608651e-05	   2.0874229e-06	   7.4492223e-07	   2.9828661e-07	
   1.0030230e+00	  -1.3074046e-03	   6.1598545e-05	   7.0658815e-05	   2.1320964e-06	   7.6158468e-07	   3.0483857e-07	
   1.0030330e+00	  -1.3267057e-03	   6.2531260e-05	   7.1719366e-05	   2.1775216e-06	   7.7854670e-07	   3.1150545e-07	
   1.0031330e+00	  -1.4871549e-03	   7.2690278e-05	   8.3254651e-05	   2.7034399e-06	   9.7716267e-07	   3.8922006e-07	
   1.0032330e+00	  -1.6195169e-03	   8.3836287e-05	   9.5892491e-05	   3.3188950e-06	   1.2125002e-06	   4.8084983e-07	
   1.0033330e+00	  -1.7312632e-03	   9.6035388e-05	   1.0970623e-04	   4.0350240e-06	   1.4897431e-06	   5.8827154e-07	
   1.0035776e+00	  -1.9604890e-03	   1.3011165e-04	   1.4822138e-04	   6.2299973e-06	   2.3571772e-06	   9.2170596e-07	
   1.0038222e+00	  -2.1505348e-03	   1.7097258e-04	   1.9429544e-04	   9.1960641e-06	   3.5610687e-06	   1.3798196e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033693e-06	   1.8108161e-06	
   1.0040000e+00	  -2.2834706e-03	   2.0526928e-04	   2.3289400e-04	   1.1946165e-05	   4.7033686e-06	   1.8108152e-06	
   1.0040010e+00	  -2.2859003e-03	   2.0547311e-04	   2.3312326e-04	   1.1962999e-05	   4.7104040e-06	   1.8134628e-06	
   1.0040020e+00	  -2.2883247e-03	   2.0567707e-04	   2.3335266e-04	   1.1979852e-05	   4.7174475e-06	   1.8161143e-06	
   1.0040030e+00	  -2.2907439e-03	   2.0588116e-04	   2.3358219e-04	   1.1996722e-05	   4.7244990e-06	   1.8187682e-06	
   1.0040130e+00	  -2.3144879e-03	   2.0793302e-04	   2.3588976e-04	   1.2166984e-05	   4.7957251e-06	   1.8455723e-06	
   1.0040230e+00	  -2.3377381e-03	   2.0999738e-04	   2.3821120e-04	   1.2339027e-05	   4.8677686e-06	   1.8726746e-06	
   1.0040330e+00	  -2.3605017e-03	   2.1207450e-04	   2.4054679e-04	   1.2512898e-05	   4.9406522e-06	   1.9000829e-06	
   1.0041330e+00	  -2.5562473e-03	   2.3396341e-04	   2.6514251e-04	   1.4418386e-05	   5.7470041e-06	   2.2022860e-06	
   1.0042330e+00	  -2.7246288e-03	   2.5714897e-04	   2.9117721e-04	   1.6524133e-05	   6.6474918e-06	   2.5385217e-06	
   1.0043330e+00	  -2.8730881e-03	   2.8168539e-04	   3.1871209e-04	   1.8845958e-05	   7.6508130e-06	   2.9117932e-06	
   1.0045779e+00	  -3.1948797e-03	   3.4703968e-04	   3.9199751e-04	   2.5426404e-05	   1.0542518e-05	   3.9814850e-06	
   1.0048228e+00	  -3.4807419e-03	   4.2060111e-04	   4.7441127e-04	   3.3484041e-05	   1.4164970e-05	   5.3114135e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366959e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050000e+00	  -3.6841851e-03	   4.7913829e-04	   5.3995226e-04	   4.0366958e-05	   1.7320527e-05	   6.4626979e-06	
   1.0050010e+00	  -3.6870186e-03	   4.7948152e-04	   5.4033646e-04	   4.0408279e-05	   1.7339583e-05	   6.4696370e-06	
   1.0050020e+00	  -3.6898469e-03	   4.7982488e-04	   5.4072082e-04	   4.0449629e-05	   1.7358656e-05	   6.4765824e-06	
   1.0050030e+00	  -3.6926699e-03	   4.8016839e-04	   5.4110534e-04	   4.0491010e-05	   1.7377744e-05	   6.4835331e-06	
   1.0050130e+00	  -3.7204568e-03	   4.8361597e-04	   5.4496442e-04	   4.0907475e-05	   1.7569997e-05	   6.5535220e-06	
   1.0050230e+00	  -3.7477546e-03	   4.8707773e-04	   5.4883929e-04	   4.1326970e-05	   1.7763819e-05	   6.6240627e-06	
   1.0050330e+00	  -3.7745704e-03	   4.9055395e-04	   5.5273026e-04	   4.1749566e-05	   1.7959246e-05	   6.6951681e-06	
   1.0051330e+00	  -4.0112154e-03	   5.2656851e-04	   5.9303528e-04	   4.6252455e-05	   2.0058246e-05	   7.4570158e-06	
   1.0052330e+00	  -4.2208955e-03	   5.6402008e-04	   6.3494352e-04	   5.1081162e-05	   2.2329154e-05	   8.2790586e-06	
   1.0053330e+00	  -4.4110285e-03	   6.0295122e-04	   6.7850516e-04	   5.6253948e-05	   2.4783494e-05	   9.1651757e-06	
   1.0055782e+00	  -4.8365658e-03	   7.0407251e-04	   7.9166199e-04	   7.0314561e-05	   3.1548582e-05	   1.1597873e-05	
   1.0058234e+00	  -5.2278189e-03	   8.1392181e-04	   9.1461628e-04	   8.6590680e-05	   3.9533549e-05	   1.4453731e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060000e+00	  -5.5072774e-03	   8.9858579e-04	   1.0094154e-03	   9.9829203e-05	   4.6137594e-05	   1.6805258e-05	
   1.0060010e+00	  -5.5105454e-03	   8.9907844e-04	   1.0099671e-03	   9.9907724e-05	   4.6176982e-05	   1.6819263e-05	
   1.0060020e+00	  -5.5138081e-03	   8.9957124e-04	   1.0105189e-03	   9.9986288e-05	   4.6216394e-05	   1.6833276e-05	
   1.0060030e+00	  -5.5170657e-03	   9.0006418e-04	   1.0110710e-03	   1.0006490e-04	   4.6255831e-05	   1.6847297e-05	
   1.0060130e+00	  -5.5491999e-03	   9.0500642e-04	   1.0166057e-03	   1.0085468e-04	   4.6652325e-05	   1.6988241e-05	
   1.0060230e+00	  -5.5808473e-03	   9.0996320e-04	   1.0221568e-03	   1.0164871e-04	   4.7051246e-05	   1.7130021e-05	
   1.0060330e+00	  -5.6120152e-03	   9.1493477e-04	   1.0277246e-03	   1.0244707e-04	   4.7452648e-05	   1.7272654e-05	
   1.0061330e+00	  -5.8923612e-03	   9.6592472e-04	   1.0848427e-03	   1.1081268e-04	   5.1687251e-05	   1.8774825e-05	
   1.0062330e+00	  -6.1459265e-03	   1.0183680e-03	   1.1436067e-03	   1.1962243e-04	   5.6180375e-05	   2.0365755e-05	
   1.0063330e+00	  -6.3801104e-03	   1.0722981e-03	   1.2040584e-03	   1.2889527e-04	   6.0945430e-05	   2.2049922e-05	
   1.0065784e+00	  -6.9145958e-03	   1.2102871e-03	   1.3588377e-03	   1.5346947e-04	   7.3722779e-05	   2.6553718e-05	
   1.0068238e+00	  -7.4153902e-03	   1.3569084e-03	   1.5234809e-03	   1.8092146e-04	   8.8236861e-05	   3.1650776e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834129e-05	   3.5711367e-05	
   1.0070000e+00	  -7.7729056e-03	   1.4675774e-03	   1.6478863e-03	   2.0254490e-04	   9.9834130e-05	   3.5711367e-05	
   1.0070010e+00	  -7.7766194e-03	   1.4682184e-03	   1.6486072e-03	   2.0267215e-04	   9.9902718e-05	   3.5735357e-05	
   1.0070020e+00	  -7.7803282e-03	   1.4688596e-03	   1.6493282e-03	   2.0279944e-04	   9.9971340e-05	   3.5759359e-05	
   1.0070030e+00	  -7.7840316e-03	   1.4695009e-03	   1.6500495e-03	   2.0292679e-04	   1.0003999e-04	   3.5783371e-05	
   1.0070130e+00	  -7.8206261e-03	   1.4759264e-03	   1.6572759e-03	   2.0420492e-04	   1.0072942e-04	   3.6024476e-05	
   1.0070230e+00	  -7.8567346e-03	   1.4823660e-03	   1.6645185e-03	   2.0548832e-04	   1.0142214e-04	   3.6266699e-05	
   1.0070330e+00	  -7.8923644e-03	   1.4888199e-03	   1.6717776e-03	   2.0677710e-04	   1.0211822e-04	   3.6510065e-05	
   1.0071330e+00	  -8.2173841e-03	   1.5545847e-03	   1.7457847e-03	   2.2013542e-04	   1.0937494e-04	   3.9044361e-05	
   1.0072330e+00	  -8.5156696e-03	   1.6217433e-03	   1.8214056e-03	   2.3403669e-04	   1.1697550e-04	   4.1695510e-05	
   1.0073330e+00	  -8.7946046e-03	   1.6903229e-03	   1.8986763e-03	   2.4849949e-04	   1.2493438e-04	   4.4468359e-05	
   1.0075786e+00	  -9.4393717e-03	   1.8641038e-03	   2.0946921e-03	   2.8619450e-04	   1.4588714e-04	   5.1755513e-05	
   1.0078241e+00	  -1.0050369e-02	   2.0460640e-03	   2.3002805e-03	   3.2730112e-04	   1.6906872e-04	   5.9798622e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059165e-05	
   1.0080000e+00	  -1.0485777e-02	   2.1814303e-03	   2.4534625e-03	   3.5896349e-04	   1.8714675e-04	   6.6059166e-05	
   1.0080010e+00	  -1.0489936e-02	   2.1822121e-03	   2.4543478e-03	   3.5914881e-04	   1.8725304e-04	   6.6095949e-05	
   1.0080020e+00	  -1.0494090e-02	   2.1829942e-03	   2.4552333e-03	   3.5933418e-04	   1.8735937e-04	   6.6132745e-05	
   1.0080030e+00	  -1.0498238e-02	   2.1837763e-03	   2.4561189e-03	   3.5951963e-04	   1.8746574e-04	   6.6169556e-05	
   1.0080130e+00	  -1.0539284e-02	   2.1916092e-03	   2.4649888e-03	   3.6137935e-04	   1.8853303e-04	   6.6538873e-05	
   1.0080230e+00	  -1.0579843e-02	   2.1994552e-03	   2.4738742e-03	   3.6324514e-04	   1.8960439e-04	   6.6909573e-05	
   1.0080330e+00	  -1.0619924e-02	   2.2073146e-03	   2.4827754e-03	   3.6511711e-04	   1.9067992e-04	   6.7281683e-05	
   1.0081330e+00	  -1.0989426e-02	   2.2870493e-03	   2.5731410e-03	   3.8437518e-04	   2.0179990e-04	   7.1126318e-05	
   1.0082330e+00	  -1.1332154e-02	   2.3680789e-03	   2.6650471e-03	   4.0425131e-04	   2.1334109e-04	   7.5113610e-05	
   1.0083330e+00	  -1.1655478e-02	   2.4504264e-03	   2.7585255e-03	   4.2476314e-04	   2.2531840e-04	   7.9248603e-05	
   1.0085787e+00	  -1.2409413e-02	   2.6577349e-03	   2.9941716e-03	   4.7761024e-04	   2.5644593e-04	   8.9983780e-05	
   1.0088244e+00	  -1.3129079e-02	   2.8725972e-03	   3.2389082e-03	   5.3426213e-04	   2.9023823e-04	   1.0162155e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090000e+00	  -1.3640841e-02	   3.0307669e-03	   3.4194038e-03	   5.7719061e-04	   3.1612334e-04	   1.1052647e-04	
   1.0090010e+00	  -1.3645436e-02	   3.0316789e-03	   3.4204453e-03	   5.7744092e-04	   3.1627489e-04	   1.1057858e-04	
   1.0090020e+00	  -1.3650027e-02	   3.0325910e-03	   3.4214869e-03	   5.7769130e-04	   3.1642649e-04	   1.1063071e-04	
   1.0090030e+00	  -1.3654612e-02	   3.0335032e-03	   3.4225287e-03	   5.7794175e-04	   3.1657813e-04	   1.1068286e-04	
   1.0090130e+00	  -1.3700023e-02	   3.0426361e-03	   3.4329593e-03	   5.8045206e-04	   3.1809877e-04	   1.1120574e-04	
   1.0090230e+00	  -1.3744947e-02	   3.0517809e-03	   3.4434045e-03	   5.8296900e-04	   3.1962417e-04	   1.1173024e-04	
   1.0090330e+00	  -1.3789392e-02	   3.0609378e-03	   3.4538645e-03	   5.8549268e-04	   3.2115443e-04	   1.1225638e-04	
   1.0091330e+00	  -1.4202461e-02	   3.1535488e-03	   3.5597376e-03	   6.1131529e-04	   3.3688069e-04	   1.1766142e-04	
   1.0092330e+00	  -1.4588662e-02	   3.2473401e-03	   3.6670576e-03	   6.3780798e-04	   3.5309429e-04	   1.2323169e-04	
   1.0093330e+00	  -1.4955354e-02	   3.3423320e-03	   3.7758536e-03	   6.6498729e-04	   3.6981022e-04	   1.2897231e-04	
   1.0095788e+00	  -1.5815830e-02	   3.5803828e-03	   4.0489043e-03	   7.3443270e-04	   4.1284684e-04	   1.4374404e-04	
   1.0098247e+00	  -1.6641283e-02	   3.8253046e-03	   4.3304763e-03	   8.0794568e-04	   4.5891491e-04	   1.5954488e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100000e+00	  -1.7227026e-02	   4.0041762e-03	   4.5365298e-03	   8.6296460e-04	   4.9372522e-04	   1.7147813e-04	
   1.0100010e+00	  -1.7232045e-02	   4.0052065e-03	   4.5377176e-03	   8.6328457e-04	   4.9392840e-04	   1.7154777e-04	
   1.0100020e+00	  -1.7237059e-02	   4.0062369e-03	   4.5389056e-03	   8.6360461e-04	   4.9413164e-04	   1.7161743e-04	
   1.0100030e+00	  -1.7242067e-02	   4.0072674e-03	   4.5400936e-03	   8.6392471e-04	   4.9433494e-04	   1.7168710e-04	
   1.0100130e+00	  -1.7291712e-02	   4.0175818e-03	   4.5519863e-03	   8.6713193e-04	   4.9637254e-04	   1.7238545e-04	
   1.0100230e+00	  -1.7340869e-02	   4.0279070e-03	   4.5638925e-03	   8.7034612e-04	   4.9841546e-04	   1.7308560e-04	
   1.0100330e+00	  -1.7389545e-02	   4.0382432e-03	   4.5758126e-03	   8.7356742e-04	   5.0046382e-04	   1.7378761e-04	
   1.0101330e+00	  -1.7844826e-02	   4.1425438e-03	   4.6961978e-03	   9.0639562e-04	   5.2141953e-04	   1.8096820e-04	
   1.0102330e+00	  -1.8273114e-02	   4.2479085e-03	   4.8179291e-03	   9.3992588e-04	   5.4291668e-04	   1.8833302e-04	
   1.0103330e+00	  -1.8681758e-02	   4.3543557e-03	   4.9410335e-03	   9.7417357e-04	   5.6497012e-04	   1.9588721e-04	
   1.0105789e+00	  -1.9645245e-02	   4.6202420e-03	   5.2490073e-03	   1.0611415e-03	   6.2135187e-04	   2.1519612e-04	
   1.0108249e+00	  -2.0572809e-02	   4.8923237e-03	   5.5649068e-03	   1.1523294e-03	   6.8106170e-04	   2.3563948e-04	
   1.0110708e+00	  -2.1494436e-02	   5.1705412e-03	   5.8887178e-03	   1.2478774e-03	   7.4425233e-04	   2.5727056e-04	
   1.0113168e+00	  -2.2425948e-02	   5.4545385e-03	   6.2200683e-03	   1.3478448e-03	   8.1101672e-04	   2.8012240e-04	
   1.0118571e+00	  -2.4526268e-02	   6.0945453e-03	   6.9698741e-03	   1.5830320e-03	   9.7060919e-04	   3.3474505e-04	
   1.0123975e+00	  -2.6690160e-02	   6.7506258e-03	   7.7430837e-03	   1.8393142e-03	   1.1481567e-03	   3.9551488e-04	
   1.0129379e+00	  -2.8899607e-02	   7.4137634e-03	   8.5298699e-03	   2.1160320e-03	   1.3438637e-03	   4.6250542e-04	
   1.0134783e+00	  -3.1133170e-02	   8.0749864e-03	   9.3205398e-03	   2.4120510e-03	   1.5576817e-03	   5.3570002e-04	
   1.0148230e+00	  -3.6696891e-02	   9.6694155e-03	   1.1258941e-02	   3.2210261e-03	   2.1650008e-03	   7.4362201e-04	
   1.0161677e+00	  -4.2116485e-02	   1.1126216e-02	   1.3084726e-02	   4.1083924e-03	   2.8703031e-03	   9.8516945e-04	
   1.0175124e+00	  -4.7290297e-02	   1.2408723e-02	   1.4754130e-02	   5.0392796e-03	   3.6559305e-03	   1.2544285e-03	
   1.0188571e+00	  -5.2182377e-02	   1.3518908e-02	   1.6261279e-02	   5.9817634e-03	   4.5013741e-03	   1.5445024e-03	
   1.0202018e+00	  -5.6785709e-02	   1.4475981e-02	   1.7617143e-02	   6.9121560e-03	   5.3877245e-03	   1.8488594e-03	
   1.0225652e+00	  -6.4193116e-02	   1.5844925e-02	   1.9673009e-02	   8.4803773e-03	   7.0044779e-03	   2.4032971e-03	
   1.0249286e+00	  -7.0773579e-02	   1.6889322e-02	   2.1367467e-02	   9.9227515e-03	   8.6480257e-03	   2.9636321e-03	
   1.0272919e+00	  -7.6612378e-02	   1.7681825e-02	   2.2763789e-02	   1.1224004e-02	   1.0283773e-02	   3.5151746e-03	
   1.0296553e+00	  -8.1804231e-02	   1.8280082e-02	   2.3918263e-02	   1.2386155e-02	   1.1891184e-02	   4.0494689e-03	
   1.0320187e+00	  -8.6435298e-02	   1.8729305e-02	   2.4877278e-02	   1.3417431e-02	   1.3456176e-02	   4.5621667e-03	
   1.0354334e+00	  -9.2279482e-02	   1.9181936e-02	   2.5988858e-02	   1.4697241e-02	   1.5622227e-02	   5.2619024e-03	
   1.0388482e+00	  -9.7291128e-02	   1.9473816e-02	   2.6856155e-02	   1.5758027e-02	   1.7655882e-02	   5.9123188e-03	
   1.0422629e+00	  -1.0162303e-01	   1.9659424e-02	   2.7545309e-02	   1.6633531e-02	   1.9545030e-02	   6.5165971e-03	
   1.0456776e+00	  -1.0539707e-01	   1.9775330e-02	   2.8104774e-02	   1.7355165e-02	   2.1284913e-02	   7.0797638e-03	
   1.0490923e+00	  -1.0871043e-01	   1.9846916e-02	   2.8570293e-02	   1.7950327e-02	   2.2875189e-02	   7.6070879e-03	
   1.0540034e+00	  -1.1281761e-01	   1.9905445e-02	   2.9124856e-02	   1.8629374e-02	   2.4906417e-02	   8.3121680e-03	
   1.0589146e+00	  -1.1631394e-01	   1.9944330e-02	   2.9595191e-02	   1.9150888e-02	   2.6648996e-02	   8.9657072e-03	
   1.0638257e+00	  -1.1933618e-01	   1.9984197e-02	   3.0017417e-02	   1.9558993e-02	   2.8124140e-02	   9.5782786e-03	
   1.0687368e+00	  -1.2198481e-01	   2.0035680e-02	   3.0413013e-02	   1.9886584e-02	   2.9356561e-02	   1.0158246e-02	
   1.0736480e+00	  -1.2433599e-01	   2.0104325e-02	   3.0794926e-02	   2.0157974e-02	   3.0371852e-02	   1.0712053e-02	
   1.0814452e+00	  -1.2759311e-01	   2.0254144e-02	   3.1389829e-02	   2.0513318e-02	   3.1598154e-02	   1.1548761e-02	
   1.0892424e+00	  -1.3042470e-01	   2.0457592e-02	   3.1985950e-02	   2.0819995e-02	   3.2432630e-02	   1.2346205e-02	
   1.0970396e+00	  -1.3295378e-01	   2.0711879e-02	   3.2587204e-02	   2.1107060e-02	   3.2958620e-02	   1.3114146e-02	
   1.1048367e+00	  -1.3526289e-01	   2.1011163e-02	   3.3190536e-02	   2.1389395e-02	   3.3247302e-02	   1.3858878e-02	
   1.1126339e+00	  -1.3741083e-01	   2.1349284e-02	   3.3790994e-02	   2.1674584e-02	   3.3357610e-02	   1.4584759e-02	
   1.1223538e+00	  -1.3992643e-01	   2.1816798e-02	   3.4528049e-02	   2.2039592e-02	   3.3315758e-02	   1.5468006e-02	
   1.1320736e+00	  -1.4232005e-01	   2.2326250e-02	   3.5243896e-02	   2.2418488e-02	   3.3143524e-02	   1.6331768e-02	
   1.1417935e+00	  -1.4463222e-01	   2.2868994e-02	   3.5930110e-02	   2.2811459e-02	   3.2895715e-02	   1.7179497e-02	
   1.1515133e+00	  -1.4688800e-01	   2.3437589e-02	   3.6579351e-02	   2.3217042e-02	   3.2611752e-02	   1.8013675e-02	
   1.1612331e+00	  -1.4910283e-01	   2.4025734e-02	   3.7185566e-02	   2.3633350e-02	   3.2319517e-02	   1.8836157e-02	
   1.1743424e+00	  -1.5203811e-01	   2.4840831e-02	   3.7926880e-02	   2.4208526e-02	   3.1943711e-02	   1.9929215e-02	
   1.1874516e+00	  -1.5492099e-01	   2.5670880e-02	   3.8572203e-02	   2.4795423e-02	   3.1616601e-02	   2.1005726e-02	
   1.2005608e+00	  -1.5774752e-01	   2.6506554e-02	   3.9114981e-02	   2.5389826e-02	   3.1352845e-02	   2.2066833e-02	
   1.2136701e+00	  -1.6050630e-01	   2.7339897e-02	   3.9550865e-02	   2.5987753e-02	   3.1156470e-02	   2.3112719e-02	
   1.2267793e+00	  -1.6318181e-01	   2.8163957e-02	   3.9877345e-02	   2.6585458e-02	   3.1025304e-02	   2.4142826e-02	
   1.2485698e+00	  -1.6739880e-01	   2.9496701e-02	   4.0176321e-02	   2.7569021e-02	   3.0935208e-02	   2.5816639e-02	
   1.2703603e+00	  -1.7126136e-01	   3.0760668e-02	   4.0172752e-02	   2.8526697e-02	   3.0976708e-02	   2.7435840e-02	
   1.2921509e+00	  -1.7469709e-01	   3.1933426e-02	   3.9876550e-02	   2.9444145e-02	   3.1111254e-02	   2.8990617e-02	
   1.3139414e+00	  -1.7764542e-01	   3.2996113e-02	   3.9305124e-02	   3.0308536e-02	   3.1300873e-02	   3.0469865e-02	
   1.3357319e+00	  -1.8006222e-01	   3.3933152e-02	   3.8481949e-02	   3.1108750e-02	   3.1512861e-02	   3.1862256e-02	
   1.3631101e+00	  -1.8230862e-01	   3.4914483e-02	   3.7135918e-02	   3.2009480e-02	   3.1771958e-02	   3.3472129e-02	
   1.3904884e+00	  -1.8366207e-01	   3.5662598e-02	   3.5504383e-02	   3.2780921e-02	   3.1986578e-02	   3.4908705e-02	
   1.4178666e+00	  -1.8414778e-01	   3.6170376e-02	   3.3662192e-02	   3.3414477e-02	   3.2131256e-02	   3.6155812e-02	
   1.4452448e+00	  -1.8382808e-01	   3.6439621e-02	   3.1690134e-02	   3.3906621e-02	   3.2193693e-02	   3.7201055e-02	
   1.4726230e+00	  -1.8279595e-01	   3.6480308e-02	   2.9671431e-02	   3.4258396e-02	   3.2173075e-02	   3.8036191e-02	
   1.5085640e+00	  -1.8056065e-01	   3.6217672e-02	   2.7087431e-02	   3.4516717e-02	   3.2036808e-02	   3.8808308e-02	
   1.5445049e+00	  -1.7760244e-01	   3.5645863e-02	   2.4738362e-02	   3.4562256e-02	   3.1810211e-02	   3.9214102e-02	
   1.5804459e+00	  -1.7424572e-01	   3.4832454e-02	   2.2777603e-02	   3.4422609e-02	   3.1543697e-02	   3.9267122e-02	
   1.6163869e+00	  -1.7081187e-01	   3.3853892e-02	   2.1327843e-02	   3.4130847e-02	   3.1293401e-02	   3.8991963e-02	
   1.6523279e+00	  -1.6759191e-01	   3.2789391e-02	   2.0473803e-02	   3.3722580e-02	   3.1112394e-02	   3.8422463e-02	
   1.6908874e+00	  -1.6464910e-01	   3.1638942e-02	   2.0269524e-02	   3.3195554e-02	   3.1044499e-02	   3.7530787e-02	
   1.7294469e+00	  -1.6244006e-01	   3.0562727e-02	   2.0798152e-02	   3.2616712e-02	   3.1140214e-02	   3.6404850e-02	
   1.7680064e+00	  -1.6107127e-01	   2.9629991e-02	   2.1999267e-02	   3.2022106e-02	   3.1408642e-02	   3.5106166e-02	
   1.8065659e+00	  -1.6054752e-01	   2.8890708e-02	   2.3764101e-02	   3.1441189e-02	   3.1834016e-02	   3.3697026e-02	
   1.8451254e+00	  -1.6078436e-01	   2.8374336e-02	   2.5946910e-02	   3.0896622e-02	   3.2379189e-02	   3.2237982e-02	
   1.8836850e+00	  -1.6162717e-01	   2.8090332e-02	   2.8377458e-02	   3.0404874e-02	   3.2991392e-02	   3.0786025e-02	
   1.9347510e+00	  -1.6332950e-01	   2.8055173e-02	   3.1668393e-02	   2.9853699e-02	   3.3800281e-02	   2.8962109e-02	
   1.9858170e+00	  -1.6522972e-01	   2.8351762e-02	   3.4670310e-02	   2.9430981e-02	   3.4476964e-02	   2.7345449e-02	
   2.0368831e+00	  -1.6686392e-01	   2.8891071e-02	   3.7042567e-02	   2.9146499e-02	   3.4906502e-02	   2.6018790e-02	
   2.0879491e+00	  -1.6789807e-01	   2.9572180e-02	   3.8550281e-02	   2.9007274e-02	   3.5022874e-02	   2.5042649e-02	
   2.1390151e+00	  -1.6817319e-01	   3.0298052e-02	   3.9086062e-02	   2.9018510e-02	   3.4818170e-02	   2.4455012e-02	
   2.1900812e+00	  -1.6771043e-01	   3.0987317e-02	   3.8672613e-02	   2.9182051e-02	   3.4339096e-02	   2.4271022e-02	
   2.2411472e+00	  -1.6668405e-01	   3.1581597e-02	   3.7448479e-02	   2.9493655e-02	   3.3674185e-02	   2.4482877e-02	
   2.2925815e+00	  -1.6536204e-01	   3.2051196e-02	   3.5625714e-02	   2.9943878e-02	   3.2930172e-02	   2.5065760e-02	
   2.3440158e+00	  -1.6407617e-01	   3.2383237e-02	   3.3494470e-02	   3.0506477e-02	   3.2228797e-02	   2.5967288e-02	
   2.3954500e+00	  -1.6312901e-01	   3.2589630e-02	   3.1349984e-02	   3.1145271e-02	   3.1670349e-02	   2.7116455e-02	
   2.4468843e+00	  -1.6274318e-01	   3.2694974e-02	   2.9459486e-02	   3.1814015e-02	   3.1322170e-02	   2.8427595e-02	
   2.4983185e+00	  -1.6302437e-01	   3.2728562e-02	   2.8030795e-02	   3.2460088e-02	   3.1210105e-02	   2.9805799e-02	
   2.5497528e+00	  -1.6394917e-01	   3.2717493e-02	   2.7192406e-02	   3.3029956e-02	   3.1318041e-02	   3.1153493e-02	
   2.6011871e+00	  -1.6537763e-01	   3.2682023e-02	   2.6986421e-02	   3.3475681e-02	   3.1594818e-02	   3.2377762e-02	
   2.6590548e+00	  -1.6730761e-01	   3.2627084e-02	   2.7459997e-02	   3.3784707e-02	   3.2016161e-02	   3.3507565e-02	
   2.7169225e+00	  -1.6921801e-01	   3.2559833e-02	   2.8528701e-02	   3.3867065e-02	   3.2443134e-02	   3.4292805e-02	
   2.7747902e+00	  -1.7075829e-01	   3.2476022e-02	   2.9970250e-02	   3.3731117e-02	   3.2776455e-02	   3.4685880e-02	
   2.8326579e+00	  -1.7167566e-01	   3.2369991e-02	   3.1539189e-02	   3.3417595e-02	   3.2953938e-02	   3.4682444e-02	
   2.8905256e+00	  -1.7185801e-01	   3.2241227e-02	   3.3006729e-02	   3.2992789e-02	   3.2960483e-02	   3.4320128e-02	
   2.9483933e+00	  -1.7134138e-01	   3.2098742e-02	   3.4190902e-02	   3.2537069e-02	   3.2825886e-02	   3.3671811e-02	
   3.0062610e+00	  -1.7028617e-01	   3.1962038e-02	   3.4974531e-02	   3.2131258e-02	   3.2612974e-02	   3.2834631e-02	
   3.0662978e+00	  -1.6887874e-01	   3.1855727e-02	   3.5315043e-02	   3.1835717e-02	   3.2392902e-02	   3.1881969e-02	
   3.1263346e+00	  -1.6744263e-01	   3.1818720e-02	   3.5197643e-02	   3.1716797e-02	   3.2254664e-02	   3.0959123e-02	
   3.1863714e+00	  -1.6623482e-01	   3.1879553e-02	   3.4706471e-02	   3.1790512e-02	   3.2254703e-02	   3.0164903e-02	
   3.2464081e+00	  -1.6542669e-01	   3.2053581e-02	   3.3965034e-02	   3.2038859e-02	   3.2410574e-02	   2.9569313e-02	
   3.3064449e+00	  -1.6508431e-01	   3.2337632e-02	   3.3114412e-02	   3.2416163e-02	   3.2698999e-02	   2.9208518e-02	
   3.3664817e+00	  -1.6516750e-01	   3.2707516e-02	   3.2290509e-02	   3.2859269e-02	   3.3062695e-02	   2.9085113e-02	
   3.4265185e+00	  -1.6555918e-01	   3.3121223e-02	   3.1609120e-02	   3.3300417e-02	   3.3425619e-02	   2.9173502e-02	
   3.4954615e+00	  -1.6619560e-01	   3.3583756e-02	   3.1111955e-02	   3.3728913e-02	   3.3744333e-02	   2.9476928e-02	
   3.5517000e+00	  -1.6671767e-01	   3.3897681e-02	   3.0977167e-02	   3.3977601e-02	   3.3871607e-02	   2.9828762e-02	
   3.6079385e+00	  -1.6714119e-01	   3.4114233e-02	   3.1088014e-02	   3.4119850e-02	   3.3858075e-02	   3.0225768e-02	
   3.6641770e+00	  -1.6741563e-01	   3.4211016e-02	   3.1417807e-02	   3.4158636e-02	   3.3710921e-02	   3.0628286e-02	
   3.7204155e+00	  -1.6753801e-01	   3.4183843e-02	   3.1917517e-02	   3.4112662e-02	   3.3463168e-02	   3.1005604e-02	
   3.7766540e+00	  -1.6753833e-01	   3.4045152e-02	   3.2519599e-02	   3.4009968e-02	   3.3167101e-02	   3.1337356e-02	
   3.8328925e+00	  -1.6746233e-01	   3.3822455e-02	   3.3146371e-02	   3.3880785e-02	   3.2881630e-02	   3.1612658e-02	
   3.8891310e+00	  -1.6736139e-01	   3.3555684e-02	   3.3721484e-02	   3.3753699e-02	   3.2660788e-02	   3.1828548e-02	
   3.9453695e+00	  -1.6728091e-01	   3.3290170e-02	   3.4178566e-02	   3.3652361e-02	   3.2546272e-02	   3.1987956e-02	
   4.0085505e+00	  -1.6724359e-01	   3.3045133e-02	   3.4490909e-02	   3.3586636e-02	   3.2570886e-02	   3.2107038e-02	
   4.0717314e+00	  -1.6726068e-01	   3.2901525e-02	   3.4555810e-02	   3.3577293e-02	   3.2753862e-02	   3.2172171e-02	
   4.1349124e+00	  -1.6730270e-01	   3.2886785e-02	   3.4379642e-02	   3.3618276e-02	   3.3057242e-02	   3.2192527e-02	
   4.1980934e+00	  -1.6732512e-01	   3.3002806e-02	   3.4010630e-02	   3.3695646e-02	   3.3419213e-02	   3.2175359e-02	
   4.2612743e+00	  -1.6728373e-01	   3.3226728e-02	   3.3529522e-02	   3.3791884e-02	   3.3769317e-02	   3.2126082e-02	
   4.3244553e+00	  -1.6714927e-01	   3.3516780e-02	   3.3034081e-02	   3.3890500e-02	   3.4043630e-02	   3.2049106e-02	
   4.4085758e+00	  -1.6682881e-01	   3.3921983e-02	   3.2515358e-02	   3.4007563e-02	   3.4221459e-02	   3.1912765e-02	
   4.4926963e+00	  -1.6641360e-01	   3.4246343e-02	   3.2317655e-02	   3.4099958e-02	   3.4164697e-02	   3.1752562e-02	
   4.5768168e+00	  -1.6603274e-01	   3.4419615e-02	   3.2509289e-02	   3.4174451e-02	   3.3938301e-02	   3.1590730e-02	
   4.6609372e+00	  -1.6579887e-01	   3.4422192e-02	   3.3029618e-02	   3.4241896e-02	   3.3663730e-02	   3.1452562e-02	
   4.7450577e+00	  -1.6576929e-01	   3.4297672e-02	   3.3708642e-02	   3.4311046e-02	   3.3469080e-02	   3.1362015e-02	
   4.8291782e+00	  -1.6591522e-01	   3.4127823e-02	   3.4326257e-02	   3.4382515e-02	   3.3440573e-02	   3.1336781e-02	
   4.9198152e+00	  -1.6615659e-01	   3.3987952e-02	   3.4712253e-02	   3.4453347e-02	   3.3610005e-02	   3.1391753e-02	
   5.0104522e+00	  -1.6633983e-01	   3.3959538e-02	   3.4702526e-02	   3.4506487e-02	   3.3914860e-02	   3.1527966e-02	
   5.1010893e+00	  -1.6636396e-01	   3.4055149e-02	   3.4348732e-02	   3.4537508e-02	   3.4229527e-02	   3.1728312e-02	
   5.1917263e+00	  -1.6621898e-01	   3.4232059e-02	   3.3834947e-02	   3.4551671e-02	   3.4436831e-02	   3.1965200e-02	
   5.2823633e+00	  -1.6597831e-01	   3.4417865e-02	   3.3393627e-02	   3.4560136e-02	   3.4478662e-02	   3.2203878e-02	
   5.3730003e+00	  -1.6574670e-01	   3.4545784e-02	   3.3206213e-02	   3.4572838e-02	   3.4373502e-02	   3.2406669e-02	
   5.4674074e+00	  -1.6559215e-01	   3.4585628e-02	   3.3336821e-02	   3.4593651e-02	   3.4190795e-02	   3.2543983e-02	
   5.5618144e+00	  -1.6554894e-01	   3.4540189e-02	   3.3728841e-02	   3.4619781e-02	   3.4038264e-02	   3.2581623e-02	
   5.6562214e+00	  -1.6557631e-01	   3.4454751e-02	   3.4215641e-02	   3.4646215e-02	   3.3994864e-02	   3.2516918e-02	
   5.7506285e+00	  -1.6560576e-01	   3.4388994e-02	   3.4608816e-02	   3.4671620e-02	   3.4086737e-02	   3.2372981e-02	
   5.8450355e+00	  -1.6557599e-01	   3.4389135e-02	   3.4776484e-02	   3.4700396e-02	   3.4277714e-02	   3.2194991e-02	
   5.9562776e+00	  -1.6545313e-01	   3.4490199e-02	   3.4659418e-02	   3.4750661e-02	   3.4534157e-02	   3.2016084e-02	
   6.0675196e+00	  -1.6528230e-01	   3.4658340e-02	   3.4336516e-02	   3.4824552e-02	   3.4710497e-02	   3.1941460e-02	
   6.1787617e+00	  -1.6513588e-01	   3.4827745e-02	   3.4003967e-02	   3.4915193e-02	   3.4745203e-02	   3.2003687e-02	
   6.2900037e+00	  -1.6507867e-01	   3.4926229e-02	   3.3856655e-02	   3.4998663e-02	   3.4654231e-02	   3.2181905e-02	
   6.4012458e+00	  -1.6510845e-01	   3.4916447e-02	   3.3971944e-02	   3.5043802e-02	   3.4511709e-02	   3.2408778e-02	
   6.5228004e+00	  -1.6517204e-01	   3.4812228e-02	   3.4302790e-02	   3.5029938e-02	   3.4404045e-02	   3.2613870e-02	
   6.6443550e+00	  -1.6518884e-01	   3.4690116e-02	   3.4644478e-02	   3.4964007e-02	   3.4416876e-02	   3.2700311e-02	
   6.7659096e+00	  -1.6512241e-01	   3.4636206e-02	   3.4803160e-02	   3.4893847e-02	   3.4541882e-02	   3.2655715e-02	
   6.8874641e+00	  -1.6500460e-01	   3.4690451e-02	   3.4715168e-02	   3.4874447e-02	   3.4702753e-02	   3.2532128e-02	
   7.0090187e+00	  -1.6490341e-01	   3.4825540e-02	   3.4471309e-02	   3.4931407e-02	   3.4810318e-02	   3.2410660e-02	
   7.1444223e+00	  -1.6486230e-01	   3.4980419e-02	   3.4225118e-02	   3.5052912e-02	   3.4815229e-02	   3.2350393e-02	
   7.2798259e+00	  -1.6488405e-01	   3.5049292e-02	   3.4177692e-02	   3.5160369e-02	   3.4722371e-02	   3.2384068e-02	
   7.4152295e+00	  -1.6490825e-01	   3.5000074e-02	   3.4353056e-02	   3.5183629e-02	   3.4614279e-02	   3.2464857e-02	
   7.5506331e+00	  -1.6489194e-01	   3.4881346e-02	   3.4616176e-02	   3.5114344e-02	   3.4569764e-02	   3.2527252e-02	
   7.6860366e+00	  -1.6485030e-01	   3.4783202e-02	   3.4779024e-02	   3.5012265e-02	   3.4611574e-02	   3.2536611e-02	
   7.8214402e+00	  -1.6483269e-01	   3.4771339e-02	   3.4733543e-02	   3.4956497e-02	   3.4699166e-02	   3.2506244e-02	
   7.9568438e+00	  -1.6486318e-01	   3.4843387e-02	   3.4518452e-02	   3.4982141e-02	   3.4764332e-02	   3.2474482e-02	
   8.1100116e+00	  -1.6491541e-01	   3.4946585e-02	   3.4258466e-02	   3.5063560e-02	   3.4755525e-02	   3.2465766e-02	
   8.2631794e+00	  -1.6492251e-01	   3.4977922e-02	   3.4176612e-02	   3.5109838e-02	   3.4662785e-02	   3.2474815e-02	
   8.4163471e+00	  -1.6487402e-01	   3.4902788e-02	   3.4328720e-02	   3.5065353e-02	   3.4549862e-02	   3.2462784e-02	
   8.5695149e+00	  -1.6483885e-01	   3.4776175e-02	   3.4577047e-02	   3.4963957e-02	   3.4490707e-02	   3.2407238e-02	
   8.7226827e+00	  -1.6489000e-01	   3.4693120e-02	   3.4695630e-02	   3.4891416e-02	   3.4514144e-02	   3.2328157e-02	
   8.8758505e+00	  -1.6500886e-01	   3.4703225e-02	   3.4557706e-02	   3.4894742e-02	   3.4580817e-02	   3.2270507e-02	
   9.0290183e+00	  -1.6509548e-01	   3.4771560e-02	   3.4243875e-02	   3.4938711e-02	   3.4613311e-02	   3.2262437e-02	
   9.1880149e+00	  -1.6507520e-01	   3.4810525e-02	   3.3982417e-02	   3.4944491e-02	   3.4551387e-02	   3.2290125e-02	
   9.3470116e+00	  -1.6499731e-01	   3.4750955e-02	   3.3994801e-02	   3.4869913e-02	   3.4407887e-02	   3.2305998e-02	
   9.5060082e+00	  -1.6499667e-01	   3.4613708e-02	   3.4254214e-02	   3.4757802e-02	   3.4269057e-02	   3.2268163e-02	
   9.6650048e+00	  -1.6513773e-01	   3.4490258e-02	   3.4499963e-02	   3.4687070e-02	   3.4225634e-02	   3.2175670e-02	
   9.8240015e+00	  -1.6531855e-01	   3.4457292e-02	   3.4461008e-02	   3.4686458e-02	   3.4287535e-02	   3.2066377e-02	
   9.9829981e+00	  -1.6537463e-01	   3.4499125e-02	   3.4139451e-02	   3.4701705e-02	   3.4358196e-02	   3.1990166e-02	
   1.0101144e+01	  -1.6533043e-01	   3.4538117e-02	   3.3867044e-02	   3.4693012e-02	   3.4356703e-02	   3.1967216e-02	
   1.0219291e+01	  -1.6526663e-01	   3.4541383e-02	   3.3710150e-02	   3.4655590e-02	   3.4288911e-02	   3.1969777e-02	
   1.0337437e+01	  -1.6524437e-01	   3.4494530e-02	   3.3721669e-02	   3.4598022e-02	   3.4174025e-02	   3.1982210e-02	
   1.0455583e+01	  -1.6529452e-01	   3.4410291e-02	   3.3862160e-02	   3.4537497e-02	   3.4054785e-02	   3.1985856e-02	
   1.0584434e+01	  -1.6540914e-01	   3.4310598e-02	   3.4039862e-02	   3.4483216e-02	   3.3969981e-02	   3.1963955e-02	
   1.0713285e+01	  -1.6552779e-01	   3.4236038e-02	   3.4125187e-02	   3.4444325e-02	   3.3951837e-02	   3.1912546e-02	
   1.0842135e+01	  -1.6559815e-01	   3.4203272e-02	   3.4063734e-02	   3.4415906e-02	   3.3982626e-02	   3.1842470e-02	
   1.0970986e+01	  -1.6560780e-01	   3.4204628e-02	   3.3891926e-02	   3.4391025e-02	   3.4018810e-02	   3.1772720e-02	
   1.1114375e+01	  -1.6558484e-01	   3.4215679e-02	   3.3687930e-02	   3.4362328e-02	   3.4015840e-02	   3.1715962e-02	
   1.1257763e+01	  -1.6557923e-01	   3.4206599e-02	   3.3573475e-02	   3.4330796e-02	   3.3953489e-02	   3.1686909e-02	
   1.1401152e+01	  -1.6562088e-01	   3.4163419e-02	   3.3582700e-02	   3.4295306e-02	   3.3855742e-02	   3.1675843e-02	
   1.1544540e+01	  -1.6569886e-01	   3.4095618e-02	   3.3664839e-02	   3.4254735e-02	   3.3766776e-02	   3.1664499e-02	
   1.1709924e+01	  -1.6578681e-01	   3.4018055e-02	   3.3734026e-02	   3.4203012e-02	   3.3715247e-02	   3.1633413e-02	
   1.1875308e+01	  -1.6584004e-01	   3.3965990e-02	   3.3706683e-02	   3.4152395e-02	   3.3713313e-02	   3.1583832e-02	
   1.2040692e+01	  -1.6585959e-01	   3.3944032e-02	   3.3594328e-02	   3.4110862e-02	   3.3723532e-02	   3.1530095e-02	
   1.2206076e+01	  -1.6587201e-01	   3.3935684e-02	   3.3471263e-02	   3.4081368e-02	   3.3707806e-02	   3.1487345e-02	
   1.2420536e+01	  -1.6591166e-01	   3.3910364e-02	   3.3400002e-02	   3.4050635e-02	   3.3640547e-02	   3.1452610e-02	
   1.2634997e+01	  -1.6597114e-01	   3.3860635e-02	   3.3419257e-02	   3.4014706e-02	   3.3562432e-02	   3.1426293e-02	
   1.2849457e+01	  -1.6602572e-01	   3.3803645e-02	   3.3449744e-02	   3.3970380e-02	   3.3516336e-02	   3.1394106e-02	
   1.3063917e+01	  -1.6606145e-01	   3.3761920e-02	   3.3426716e-02	   3.3927386e-02	   3.3505980e-02	   3.1356507e-02	
   1.3325175e+01	  -1.6609022e-01	   3.3738240e-02	   3.3344742e-02	   3.3891547e-02	   3.3498325e-02	   3.1318852e-02	
   1.3586434e+01	  -1.6611855e-01	   3.3723666e-02	   3.3281758e-02	   3.3869897e-02	   3.3468650e-02	   3.1296230e-02	
   1.3847692e+01	  -1.6614884e-01	   3.3701002e-02	   3.3274858e-02	   3.3850175e-02	   3.3428079e-02	   3.1281103e-02	
   1.4108951e+01	  -1.6617354e-01	   3.3674542e-02	   3.3290559e-02	   3.3828677e-02	   3.3403384e-02	   3.1264898e-02	
   1.4433394e+01	  -1.6619139e-01	   3.3654613e-02	   3.3284227e-02	   3.3808320e-02	   3.3400664e-02	   3.1246049e-02	
   1.4757837e+01	  -1.6619928e-01	   3.3652847e-02	   3.3256331e-02	   3.3801705e-02	   3.3405099e-02	   3.1238434e-02	
   1.5082279e+01	  -1.6620189e-01	   3.3657043e-02	   3.3246786e-02	   3.3803644e-02	   3.3402515e-02	   3.1242705e-02	
   1.5406722e+01	  -1.6619956e-01	   3.3661407e-02	   3.3262451e-02	   3.3809064e-02	   3.3401865e-02	   3.1252029e-02	
   1.5932176e+01	  -1.6618354e-01	   3.3677184e-02	   3.3292783e-02	   3.3825771e-02	   3.3424579e-02	   3.1269468e-02	
   1.6457630e+01	  -1.6615524e-01	   3.3708257e-02	   3.3316608e-02	   3.3855662e-02	   3.3460306e-02	   3.1297082e-02	
   1.6848098e+01	  -1.6612911e-01	   3.3736796e-02	   3.3339080e-02	   3.3883559e-02	   3.3487362e-02	   3.1324686e-02	
   1.7238566e+01	  -1.6610093e-01	   3.3765497e-02	   3.3370298e-02	   3.3912785e-02	   3.3515117e-02	   3.1354385e-02	
   1.7629034e+01	  -1.6607143e-01	   3.3794786e-02	   3.3402510e-02	   3.3942810e-02	   3.3545841e-02	   3.1383273e-02	
   1.7917664e+01	  -1.6604914e-01	   3.3817309e-02	   3.3423681e-02	   3.3965564e-02	   3.3569420e-02	   3.1404081e-02	
   1.8206293e+01	  -1.6602707e-01	   3.3839830e-02	   3.3443381e-02	   3.3988186e-02	   3.3591692e-02	   3.1424885e-02	
   1.8494923e+01	  -1.6600592e-01	   3.3861106e-02	   3.3463553e-02	   3.4009786e-02	   3.3612151e-02	   3.1445354e-02	
   1.8783552e+01	  -1.6598610e-01	   3.3880696e-02	   3.3483747e-02	   3.4029936e-02	   3.3631421e-02	   3.1464623e-02	
   1.9339266e+01	  -1.6595199e-01	   3.3914458e-02	   3.3517500e-02	   3.4064714e-02	   3.3665271e-02	   3.1496887e-02	
   1.9894979e+01	  -1.6592407e-01	   3.3942495e-02	   3.3542386e-02	   3.4093413e-02	   3.3692621e-02	   3.1522219e-02	
   2.0450693e+01	  -1.6590361e-01	   3.3962893e-02	   3.3561060e-02	   3.4114573e-02	   3.3711286e-02	   3.1541007e-02	
   2.1006406e+01	  -1.6589130e-01	   3.3974990e-02	   3.3573913e-02	   3.4127641e-02	   3.3722519e-02	   3.1552715e-02	
   2.1562120e+01	  -1.6588622e-01	   3.3980386e-02	   3.3578293e-02	   3.4133664e-02	   3.3727483e-02	   3.1557044e-02	
   2.2389810e+01	  -1.6588997e-01	   3.3977502e-02	   3.3572628e-02	   3.4131272e-02	   3.3722841e-02	   3.1552340e-02	
   2.3217501e+01	  -1.6590481e-01	   3.3963467e-02	   3.3559262e-02	   3.4117815e-02	   3.3707018e-02	   3.1538492e-02	
   2.4045192e+01	  -1.6592658e-01	   3.3943007e-02	   3.3539941e-02	   3.4097681e-02	   3.3686549e-02	   3.1518978e-02	
   2.4872883e+01	  -1.6595061e-01	   3.3921736e-02	   3.3516574e-02	   3.4076065e-02	   3.3664625e-02	   3.1497197e-02	
   2.5700573e+01	  -1.6597217e-01	   3.3901025e-02	   3.3496581e-02	   3.4055287e-02	   3.3642837e-02	   3.1476934e-02	
   2.6528264e+01	  -1.6599165e-01	   3.3883491e-02	   3.3481253e-02	   3.4037754e-02	   3.3626015e-02	   3.1460928e-02	
   2.7629265e+01	  -1.6600853e-01	   3.3868827e-02	   3.3465390e-02	   3.4022574e-02	   3.3611579e-02	   3.1446598e-02	
   2.8545053e+01	  -1.6601474e-01	   3.3863825e-02	   3.3460313e-02	   3.4017398e-02	   3.3606141e-02	   3.1441229e-02	
   2.9460841e+01	  -1.6601550e-01	   3.3863968e-02	   3.3461525e-02	   3.4017640e-02	   3.3606611e-02	   3.1441590e-02	
   3.0376629e+01	  -1.6601248e-01	   3.3868596e-02	   3.3465545e-02	   3.4022229e-02	   3.3611411e-02	   3.1446053e-02	
   3.1292417e+01	  -1.6600635e-01	   3.3875427e-02	   3.3471854e-02	   3.4029193e-02	   3.3617845e-02	   3.1452142e-02	
   3.2208205e+01	  -1.6600024e-01	   3.3882652e-02	   3.3479240e-02	   3.4036720e-02	   3.3624852e-02	   3.1458638e-02	
   3.3325929e+01	  -1.6599407e-01	   3.3890463e-02	   3.3486409e-02	   3.4044834e-02	   3.3632322e-02	   3.1465839e-02	
   3.4443653e+01	  -1.6598906e-01	   3.3895513e-02	   3.3490790e-02	   3.4050196e-02	   3.3636710e-02	   3.1470086e-02	
   3.5000000e+01	  -1.6598828e-01	   3.3896859e-02	   3.3492149e-02	   3.4051722e-02	   3.3637771e-02	   3.1470956e-02	


==> UDC_NoSec.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929712e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921945e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961161e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944841e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877005e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865096e-01	   9.9861283e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917769e-01	   9.9947399e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506684e-01	   9.9835040e-01	   9.9829993e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477261e-01	   9.9816958e-01	   9.9811185e-01	   9.9887854e-01	   9.9924662e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449123e-01	   9.9798972e-01	   9.9792495e-01	   9.9872338e-01	   9.9912237e-01	   9.9928183e-01	
   1.0928203e+00	   9.9422049e-01	   9.9781070e-01	   9.9773914e-01	   9.9856545e-01	   9.9899194e-01	   9.9917583e-01	
   1.0994616e+00	   9.9395854e-01	   9.9763241e-01	   9.9755427e-01	   9.9840526e-01	   9.9885590e-01	   9.9906605e-01	
   1.1098407e+00	   9.9356336e-01	   9.9735486e-01	   9.9726683e-01	   9.9815122e-01	   9.9863334e-01	   9.9888778e-01	
   1.1202198e+00	   9.9318128e-01	   9.9707821e-01	   9.9698060e-01	   9.9789364e-01	   9.9840032e-01	   9.9870240e-01	
   1.1305990e+00	   9.9280870e-01	   9.9680197e-01	   9.9669492e-01	   9.9763323e-01	   9.9815851e-01	   9.9851092e-01	
   1.1409781e+00	   9.9244297e-01	   9.9652572e-01	   9.9640921e-01	   9.9737045e-01	   9.9790939e-01	   9.9831414e-01	
   1.1513572e+00	   9.9208211e-01	   9.9624916e-01	   9.9612299e-01	   9.9710559e-01	   9.9765420e-01	   9.9811275e-01	
   1.1628768e+00	   9.9168553e-01	   9.9594156e-01	   9.9580426e-01	   9.9680946e-01	   9.9736517e-01	   9.9788455e-01	
   1.1743964e+00	   9.9129168e-01	   9.9563304e-01	   9.9548404e-01	   9.9651129e-01	   9.9707126e-01	   9.9765209e-01	
   1.1859160e+00	   9.9089961e-01	   9.9532348e-01	   9.9516206e-01	   9.9621126e-01	   9.9677351e-01	   9.9741599e-01	
   1.1974356e+00	   9.9050876e-01	   9.9501283e-01	   9.9483819e-01	   9.9590954e-01	   9.9647280e-01	   9.9717674e-01	
   1.2089552e+00	   9.9011887e-01	   9.9470110e-01	   9.9451237e-01	   9.9560627e-01	   9.9616984e-01	   9.9693477e-01	
   1.2265695e+00	   9.8952454e-01	   9.9422257e-01	   9.9401053e-01	   9.9513995e-01	   9.9570351e-01	   9.9656036e-01	
   1.2441837e+00	   9.8893287e-01	   9.9374212e-01	   9.9350462e-01	   9.9467096e-01	   9.9523492e-01	   9.9618156e-01	
   1.2617980e+00	   9.8834496e-01	   9.9326035e-01	   9.9299531e-01	   9.9419990e-01	   9.9476533e-01	   9.9579925e-01	
   1.2794123e+00	   9.8776227e-01	   9.9277793e-01	   9.9248345e-01	   9.9372738e-01	   9.9429564e-01	   9.9541410e-01	
   1.2970265e+00	   9.8718642e-01	   9.9229560e-01	   9.9197004e-01	   9.9325402e-01	   9.9382653e-01	   9.9502662e-01	
   1.3225545e+00	   9.8636713e-01	   9.9159818e-01	   9.9122535e-01	   9.9256776e-01	   9.9314869e-01	   9.9446169e-01	
   1.3480824e+00	   9.8556976e-01	   9.9090456e-01	   9.9048274e-01	   9.9188286e-01	   9.9247439e-01	   9.9389357e-01	
   1.3736103e+00	   9.8479788e-01	   9.9021663e-01	   9.8974529e-01	   9.9120102e-01	   9.9180457e-01	   9.9332285e-01	
   1.3991382e+00	   9.8405398e-01	   9.8953598e-01	   9.8901582e-01	   9.9052377e-01	   9.9113993e-01	   9.9274986e-01	
   1.4246661e+00	   9.8333939e-01	   9.8886385e-01	   9.8829674e-01	   9.8985244e-01	   9.9048103e-01	   9.9217475e-01	
   1.4585782e+00	   9.8243533e-01	   9.8798546e-01	   9.8736076e-01	   9.8897149e-01	   9.8961536e-01	   9.9140750e-01	
   1.4924902e+00	   9.8158062e-01	   9.8712451e-01	   9.8644975e-01	   9.8810453e-01	   9.8876139e-01	   9.9063635e-01	
   1.5264022e+00	   9.8076998e-01	   9.8628088e-01	   9.8556544e-01	   9.8725245e-01	   9.8791950e-01	   9.8986084e-01	
   1.5603142e+00	   9.7999584e-01	   9.8545348e-01	   9.8470807e-01	   9.8641530e-01	   9.8708968e-01	   9.8908032e-01	
   1.5942262e+00	   9.7924924e-01	   9.8464043e-01	   9.8387653e-01	   9.8559236e-01	   9.8627152e-01	   9.8829408e-01	
   1.6432875e+00	   9.7819870e-01	   9.8348458e-01	   9.8271439e-01	   9.8442407e-01	   9.8510676e-01	   9.8714505e-01	
   1.6832107e+00	   9.7735288e-01	   9.8255706e-01	   9.8179896e-01	   9.8348966e-01	   9.8417342e-01	   9.8619888e-01	
   1.7231338e+00	   9.7650151e-01	   9.8163662e-01	   9.8090419e-01	   9.8256618e-01	   9.8325053e-01	   9.8524216e-01	
   1.7630570e+00	   9.7563540e-01	   9.8071961e-01	   9.8002396e-01	   9.8165027e-01	   9.8233555e-01	   9.8427504e-01	
   1.8029801e+00	   9.7474948e-01	   9.7980343e-01	   9.7915271e-01	   9.8073907e-01	   9.8142605e-01	   9.8329843e-01	
   1.8429033e+00	   9.7384284e-01	   9.7888676e-01	   9.7828587e-01	   9.7983047e-01	   9.8051997e-01	   9.8231414e-01	
   1.8876206e+00	   9.7280621e-01	   9.7785935e-01	   9.7731605e-01	   9.7881440e-01	   9.7950728e-01	   9.8120583e-01	
   1.9323379e+00	   9.7175555e-01	   9.7683293e-01	   9.7634486e-01	   9.7779996e-01	   9.7849593e-01	   9.8009617e-01	
   1.9770552e+00	   9.7070230e-01	   9.7581069e-01	   9.7537163e-01	   9.7678845e-01	   9.7748611e-01	   9.7899111e-01	
   2.0217726e+00	   9.6965836e-01	   9.7479654e-01	   9.7439724e-01	   9.7578228e-01	   9.7647912e-01	   9.7789706e-01	
   2.0664899e+00	   9.6863407e-01	   9.7379436e-01	   9.7342348e-01	   9.7478434e-01	   9.7547709e-01	   9.7682038e-01	
   2.1112072e+00	   9.6763669e-01	   9.7280733e-01	   9.7245249e-01	   9.7379750e-01	   9.7448256e-01	   9.7576675e-01	
   2.1645228e+00	   9.6648715e-01	   9.7165305e-01	   9.7130109e-01	   9.7263863e-01	   9.7331014e-01	   9.7454689e-01	
   2.2178384e+00	   9.6537909e-01	   9.7052420e-01	   9.7015898e-01	   9.7150145e-01	   9.7215583e-01	   9.7337128e-01	
   2.2711540e+00	   9.6430420e-01	   9.6941924e-01	   9.6902767e-01	   9.7038668e-01	   9.7102236e-01	   9.7224169e-01	
   2.3244696e+00	   9.6324988e-01	   9.6833479e-01	   9.6790783e-01	   9.6929339e-01	   9.6991121e-01	   9.7115678e-01	
   2.3777852e+00	   9.6220272e-01	   9.6726683e-01	   9.6679998e-01	   9.6821973e-01	   9.6882286e-01	   9.7011277e-01	
   2.4311008e+00	   9.6115204e-01	   9.6621209e-01	   9.6570533e-01	   9.6716383e-01	   9.6775726e-01	   9.6910448e-01	
   2.4849620e+00	   9.6008166e-01	   9.6515860e-01	   9.6461555e-01	   9.6611424e-01	   9.6670394e-01	   9.6811657e-01	
   2.5388232e+00	   9.5900382e-01	   9.6411843e-01	   9.6354638e-01	   9.6508254e-01	   9.6567462e-01	   9.6715458e-01	
   2.5926844e+00	   9.5792693e-01	   9.6309554e-01	   9.6250391e-01	   9.6407129e-01	   9.6467092e-01	   9.6621496e-01	
   2.6465457e+00	   9.5686467e-01	   9.6209603e-01	   9.6149519e-01	   9.6308470e-01	   9.6369533e-01	   9.6529588e-01	
   2.7004069e+00	   9.5583327e-01	   9.6112699e-01	   9.6052714e-01	   9.6212786e-01	   9.6275085e-01	   9.6439704e-01	
   2.7542681e+00	   9.5484822e-01	   9.6019511e-01	   9.5960522e-01	   9.6120573e-01	   9.6184030e-01	   9.6351919e-01	
   2.8188880e+00	   9.5374260e-01	   9.5913218e-01	   9.5856323e-01	   9.6014990e-01	   9.6079498e-01	   9.6249508e-01	
   2.8835079e+00	   9.5272822e-01	   9.5813181e-01	   9.5758953e-01	   9.5915106e-01	   9.5980122e-01	   9.6150346e-01	
   2.9351901e+00	   9.5198058e-01	   9.5737468e-01	   9.5685470e-01	   9.5839160e-01	   9.5904152e-01	   9.6073335e-01	
   2.9868722e+00	   9.5127990e-01	   9.5664999e-01	   9.5615060e-01	   9.5766250e-01	   9.5830893e-01	   9.5998193e-01	
   3.0385544e+00	   9.5061342e-01	   9.5595048e-01	   9.5546794e-01	   9.5695769e-01	   9.5759840e-01	   9.5924664e-01	
   3.0902366e+00	   9.4996690e-01	   9.5526810e-01	   9.5479720e-01	   9.5627030e-01	   9.5690428e-01	   9.5852445e-01	
   3.1419187e+00	   9.4932664e-01	   9.5459524e-01	   9.5412985e-01	   9.5559365e-01	   9.5622113e-01	   9.5781244e-01	
   3.2109010e+00	   9.4846431e-01	   9.5370229e-01	   9.5323454e-01	   9.5469843e-01	   9.5531931e-01	   9.5687461e-01	
   3.2798833e+00	   9.4758048e-01	   9.5280858e-01	   9.5232849e-01	   9.5380594e-01	   9.5442387e-01	   9.5594971e-01	
   3.3488656e+00	   9.4667633e-01	   9.5191550e-01	   9.5141605e-01	   9.5291675e-01	   9.5353548e-01	   9.5504082e-01	
   3.4178478e+00	   9.4576737e-01	   9.5103308e-01	   9.5051146e-01	   9.5203940e-01	   9.5266148e-01	   9.5415588e-01	
   3.4868301e+00	   9.4487881e-01	   9.5017734e-01	   9.4963533e-01	   9.5118829e-01	   9.5181415e-01	   9.5330626e-01	
   3.5589785e+00	   9.4400048e-01	   9.4932983e-01	   9.4877276e-01	   9.5034402e-01	   9.5097194e-01	   9.5246869e-01	
   3.6185559e+00	   9.4333208e-01	   9.4867855e-01	   9.4811621e-01	   9.4969387e-01	   9.5032079e-01	   9.5182485e-01	
   3.6781333e+00	   9.4272313e-01	   9.4807697e-01	   9.4751652e-01	   9.4909244e-01	   9.4971560e-01	   9.5122841e-01	
   3.7377108e+00	   9.4217353e-01	   9.4752548e-01	   9.4697354e-01	   9.4854077e-01	   9.4915788e-01	   9.5067955e-01	
   3.7972882e+00	   9.4167662e-01	   9.4702008e-01	   9.4648165e-01	   9.4803561e-01	   9.4864540e-01	   9.5017514e-01	
   3.8568657e+00	   9.4122139e-01	   9.4655350e-01	   9.4603123e-01	   9.4757022e-01	   9.4817285e-01	   9.4970935e-01	
   3.9304458e+00	   9.4069776e-01	   9.4601759e-01	   9.4551483e-01	   9.4703733e-01	   9.4763341e-01	   9.4917640e-01	
   4.0040260e+00	   9.4019717e-01	   9.4551158e-01	   9.4502340e-01	   9.4653563e-01	   9.4712963e-01	   9.4867732e-01	
   4.0776061e+00	   9.3970547e-01	   9.4502355e-01	   9.4454150e-01	   9.4605207e-01	   9.4664929e-01	   9.4820059e-01	
   4.1511862e+00	   9.3921864e-01	   9.4454813e-01	   9.4406239e-01	   9.4557978e-01	   9.4618489e-01	   9.4773943e-01	
   4.2247664e+00	   9.3874246e-01	   9.4408702e-01	   9.4358894e-01	   9.4511925e-01	   9.4573487e-01	   9.4729278e-01	
   4.3129159e+00	   9.3820350e-01	   9.4356389e-01	   9.4304454e-01	   9.4459298e-01	   9.4522077e-01	   9.4678287e-01	
   4.4010655e+00	   9.3771955e-01	   9.4308714e-01	   9.4254666e-01	   9.4410990e-01	   9.4474523e-01	   9.4631108e-01	
   4.4892151e+00	   9.3730657e-01	   9.4267033e-01	   9.4211635e-01	   9.4368610e-01	   9.4432158e-01	   9.4588947e-01	
   4.5773647e+00	   9.3696850e-01	   9.4232003e-01	   9.4176480e-01	   9.4333118e-01	   9.4395944e-01	   9.4552622e-01	
   4.6655143e+00	   9.3669719e-01	   9.4203416e-01	   9.4149000e-01	   9.4304524e-01	   9.4366160e-01	   9.4522313e-01	
   4.7620209e+00	   9.3645907e-01	   9.4178474e-01	   9.4126152e-01	   9.4280114e-01	   9.4340424e-01	   9.4495529e-01	
   4.8585275e+00	   9.3626502e-01	   9.4158857e-01	   9.4108671e-01	   9.4261367e-01	   9.4320835e-01	   9.4474555e-01	
   4.9550342e+00	   9.3610460e-01	   9.4143447e-01	   9.4094561e-01	   9.4246770e-01	   9.4306161e-01	   9.4458473e-01	
   5.0515408e+00	   9.3597703e-01	   9.4131670e-01	   9.4082760e-01	   9.4235383e-01	   9.4295398e-01	   9.4446669e-01	
   5.1480474e+00	   9.3588741e-01	   9.4123443e-01	   9.4073306e-01	   9.4226978e-01	   9.4287949e-01	   9.4438882e-01	
   5.2445540e+00	   9.3584077e-01	   9.4118913e-01	   9.4066957e-01	   9.4221830e-01	   9.4283621e-01	   9.4435070e-01	
   5.3410606e+00	   9.3583719e-01	   9.4118176e-01	   9.4064680e-01	   9.4220392e-01	   9.4282520e-01	   9.4435193e-01	
   5.4375672e+00	   9.3587490e-01	   9.4121281e-01	   9.4067065e-01	   9.4222999e-01	   9.4284907e-01	   9.4439154e-01	
   5.5340738e+00	   9.3595088e-01	   9.4128226e-01	   9.4074341e-01	   9.4229827e-01	   9.4291119e-01	   9.4446797e-01	
   5.6305804e+00	   9.3606266e-01	   9.4139035e-01	   9.4086364e-01	   9.4240919e-01	   9.4301507e-01	   9.4457965e-01	
   5.7315497e+00	   9.3621972e-01	   9.4154610e-01	   9.4103482e-01	   9.4256973e-01	   9.4317075e-01	   9.4473355e-01	
   5.8325190e+00	   9.3641957e-01	   9.4174543e-01	   9.4124554e-01	   9.4277283e-01	   9.4337340e-01	   9.4492477e-01	
   5.9334882e+00	   9.3666078e-01	   9.4198476e-01	   9.4148776e-01	   9.4301287e-01	   9.4361677e-01	   9.4515130e-01	
   6.0344575e+00	   9.3693541e-01	   9.4225570e-01	   9.4175308e-01	   9.4328148e-01	   9.4389000e-01	   9.4540848e-01	
   6.1354268e+00	   9.3723126e-01	   9.4254705e-01	   9.4203402e-01	   9.4356906e-01	   9.4418069e-01	   9.4568957e-01	
   6.2364224e+00	   9.3753669e-01	   9.4284909e-01	   9.4232640e-01	   9.4386814e-01	   9.4447964e-01	   9.4598809e-01	
   6.3374181e+00	   9.3784715e-01	   9.4315808e-01	   9.4263085e-01	   9.4417630e-01	   9.4478462e-01	   9.4630060e-01	
   6.4384137e+00	   9.3816732e-01	   9.4347815e-01	   9.4295303e-01	   9.4449761e-01	   9.4510139e-01	   9.4662845e-01	
   6.5394094e+00	   9.3850901e-01	   9.4381896e-01	   9.4330086e-01	   9.4484033e-01	   9.4544040e-01	   9.4697671e-01	
   6.6404051e+00	   9.3888286e-01	   9.4418976e-01	   9.4367998e-01	   9.4521218e-01	   9.4581090e-01	   9.4735059e-01	
   6.7537259e+00	   9.3934401e-01	   9.4464432e-01	   9.4414101e-01	   9.4566586e-01	   9.4626600e-01	   9.4780158e-01	
   6.8670466e+00	   9.3983705e-01	   9.4513042e-01	   9.4462826e-01	   9.4614971e-01	   9.4675278e-01	   9.4827921e-01	
   6.9803674e+00	   9.4034111e-01	   9.4562939e-01	   9.4512336e-01	   9.4664625e-01	   9.4725193e-01	   9.4876905e-01	
   7.0936882e+00	   9.4083601e-01	   9.4612254e-01	   9.4561031e-01	   9.4713801e-01	   9.4774447e-01	   9.4925649e-01	
   7.2070090e+00	   9.4131380e-01	   9.4660111e-01	   9.4608398e-01	   9.4761668e-01	   9.4822164e-01	   9.4973439e-01	
   7.3309388e+00	   9.4182686e-01	   9.4711456e-01	   9.4659638e-01	   9.4813104e-01	   9.4873280e-01	   9.5025059e-01	
   7.4548686e+00	   9.4235039e-01	   9.4763473e-01	   9.4712026e-01	   9.4865156e-01	   9.4925024e-01	   9.5077270e-01	
   7.5787984e+00	   9.4290003e-01	   9.4817687e-01	   9.4766849e-01	   9.4919273e-01	   9.4978987e-01	   9.5131255e-01	
   7.7027282e+00	   9.4347305e-01	   9.4874136e-01	   9.4823800e-01	   9.4975548e-01	   9.5035289e-01	   9.5187078e-01	
   7.8266580e+00	   9.4404924e-01	   9.4931214e-01	   9.4881018e-01	   9.5032496e-01	   9.5092377e-01	   9.5243471e-01	
   7.9529333e+00	   9.4461520e-01	   9.4987748e-01	   9.4937298e-01	   9.5089006e-01	   9.5149032e-01	   9.5299623e-01	
   8.0792085e+00	   9.4514787e-01	   9.5041248e-01	   9.4990309e-01	   9.5142544e-01	   9.5202629e-01	   9.5353160e-01	
   8.2054838e+00	   9.4565490e-01	   9.5091991e-01	   9.5040672e-01	   9.5193262e-01	   9.5253299e-01	   9.5404141e-01	
   8.3317591e+00	   9.4615399e-01	   9.5141496e-01	   9.5090133e-01	   9.5242631e-01	   9.5302516e-01	   9.5453756e-01	
   8.4580344e+00	   9.4665841e-01	   9.5191193e-01	   9.5140163e-01	   9.5292139e-01	   9.5351831e-01	   9.5503240e-01	
   8.6006801e+00	   9.4723108e-01	   9.5247685e-01	   9.5197233e-01	   9.5348504e-01	   9.5408034e-01	   9.5559206e-01	
   8.7433258e+00	   9.4778776e-01	   9.5303051e-01	   9.5253007e-01	   9.5403917e-01	   9.5463424e-01	   9.5614029e-01	
   8.8859716e+00	   9.4830755e-01	   9.5355185e-01	   9.5305078e-01	   9.5456179e-01	   9.5515808e-01	   9.5665860e-01	
   9.0286173e+00	   9.4878439e-01	   9.5403051e-01	   9.5352471e-01	   9.5504071e-01	   9.5563871e-01	   9.5713683e-01	
   9.1712631e+00	   9.4922906e-01	   9.5447302e-01	   9.5396219e-01	   9.5548142e-01	   9.5608016e-01	   9.5757974e-01	
   9.3139088e+00	   9.4965648e-01	   9.5489417e-01	   9.5438223e-01	   9.5589971e-01	   9.5649727e-01	   9.5800046e-01	
   9.4565546e+00	   9.5007165e-01	   9.5530304e-01	   9.5479512e-01	   9.5630691e-01	   9.5690191e-01	   9.5840790e-01	
   9.6151264e+00	   9.5050923e-01	   9.5573830e-01	   9.5523708e-01	   9.5674312e-01	   9.5733588e-01	   9.5884128e-01	
   9.7409551e+00	   9.5082943e-01	   9.5606045e-01	   9.5556214e-01	   9.5706734e-01	   9.5766034e-01	   9.5916210e-01	
   9.8667838e+00	   9.5112157e-01	   9.5635462e-01	   9.5585469e-01	   9.5736262e-01	   9.5795773e-01	   9.5945477e-01	
   9.9926126e+00	   9.5138836e-01	   9.5662056e-01	   9.5611568e-01	   9.5762745e-01	   9.5822511e-01	   9.5971876e-01	
   1.0118441e+01	   9.5163404e-01	   9.5686239e-01	   9.5635276e-01	   9.5786656e-01	   9.5846528e-01	   9.5995864e-01	
   1.0244270e+01	   9.5186028e-01	   9.5708436e-01	   9.5657351e-01	   9.5808618e-01	   9.5868353e-01	   9.6017969e-01	
   1.0382573e+01	   9.5208544e-01	   9.5730767e-01	   9.5680035e-01	   9.5830927e-01	   9.5890338e-01	   9.6040381e-01	
   1.0520876e+01	   9.5228620e-01	   9.5751001e-01	   9.5700840e-01	   9.5851372e-01	   9.5910533e-01	   9.6060786e-01	
   1.0659179e+01	   9.5246585e-01	   9.5769184e-01	   9.5719360e-01	   9.5869778e-01	   9.5928980e-01	   9.6079015e-01	
   1.0797482e+01	   9.5262803e-01	   9.5785351e-01	   9.5735365e-01	   9.5885944e-01	   9.5945460e-01	   9.6094968e-01	
   1.0911297e+01	   9.5274766e-01	   9.5797044e-01	   9.5746649e-01	   9.5897443e-01	   9.5957236e-01	   9.6106359e-01	
   1.1025112e+01	   9.5285039e-01	   9.5807034e-01	   9.5756242e-01	   9.5907198e-01	   9.5967097e-01	   9.6116118e-01	
   1.1138926e+01	   9.5293174e-01	   9.5815099e-01	   9.5764161e-01	   9.5915155e-01	   9.5974934e-01	   9.6124175e-01	
   1.1252741e+01	   9.5299254e-01	   9.5821312e-01	   9.5770504e-01	   9.5921420e-01	   9.5980941e-01	   9.6130583e-01	
   1.1366555e+01	   9.5303836e-01	   9.5826092e-01	   9.5775597e-01	   9.5926352e-01	   9.5985634e-01	   9.6135615e-01	
   1.1496131e+01	   9.5308163e-01	   9.5830522e-01	   9.5780382e-01	   9.5930941e-01	   9.5990141e-01	   9.6140182e-01	
   1.1625707e+01	   9.5312160e-01	   9.5834379e-01	   9.5784371e-01	   9.5934814e-01	   9.5994185e-01	   9.6143900e-01	
   1.1755283e+01	   9.5315554e-01	   9.5837505e-01	   9.5787340e-01	   9.5937806e-01	   9.5997465e-01	   9.6146712e-01	
   1.1884859e+01	   9.5317305e-01	   9.5839119e-01	   9.5788646e-01	   9.5939262e-01	   9.5999107e-01	   9.6148092e-01	
   1.2014435e+01	   9.5316491e-01	   9.5838462e-01	   9.5787743e-01	   9.5938558e-01	   9.5998355e-01	   9.6147475e-01	
   1.2156359e+01	   9.5312825e-01	   9.5835161e-01	   9.5784411e-01	   9.5935360e-01	   9.5994909e-01	   9.6144485e-01	
   1.2298282e+01	   9.5307683e-01	   9.5830244e-01	   9.5779701e-01	   9.5930586e-01	   9.5989912e-01	   9.6139878e-01	
   1.2440205e+01	   9.5302745e-01	   9.5825161e-01	   9.5774888e-01	   9.5925540e-01	   9.5984865e-01	   9.6134825e-01	
   1.2582128e+01	   9.5298447e-01	   9.5820501e-01	   9.5770363e-01	   9.5920785e-01	   9.5980326e-01	   9.6129905e-01	
   1.2724051e+01	   9.5293621e-01	   9.5815503e-01	   9.5765275e-01	   9.5915676e-01	   9.5975457e-01	   9.6124622e-01	
   1.2871255e+01	   9.5286342e-01	   9.5808498e-01	   9.5758017e-01	   9.5908674e-01	   9.5968519e-01	   9.6117598e-01	
   1.3018459e+01	   9.5276305e-01	   9.5798990e-01	   9.5748278e-01	   9.5899284e-01	   9.5958971e-01	   9.6108378e-01	
   1.3165663e+01	   9.5264912e-01	   9.5787885e-01	   9.5737132e-01	   9.5888278e-01	   9.5947756e-01	   9.6097601e-01	
   1.3312867e+01	   9.5254212e-01	   9.5776958e-01	   9.5726387e-01	   9.5877318e-01	   9.5936734e-01	   9.6086746e-01	
   1.3460071e+01	   9.5244972e-01	   9.5767252e-01	   9.5716952e-01	   9.5867495e-01	   9.5927048e-01	   9.6076841e-01	
   1.3607275e+01	   9.5236094e-01	   9.5758210e-01	   9.5708058e-01	   9.5858405e-01	   9.5918152e-01	   9.6067577e-01	
   1.3759198e+01	   9.5225407e-01	   9.5747962e-01	   9.5697689e-01	   9.5848269e-01	   9.5908100e-01	   9.6057351e-01	
   1.3911121e+01	   9.5212724e-01	   9.5735817e-01	   9.5685253e-01	   9.5836258e-01	   9.5896030e-01	   9.6045440e-01	
   1.4063044e+01	   9.5199154e-01	   9.5722479e-01	   9.5671661e-01	   9.5822940e-01	   9.5882582e-01	   9.6032303e-01	
   1.4214967e+01	   9.5186538e-01	   9.5709629e-01	   9.5658813e-01	   9.5809986e-01	   9.5869553e-01	   9.6019481e-01	
   1.4366890e+01	   9.5175665e-01	   9.5698349e-01	   9.5647811e-01	   9.5798596e-01	   9.5858199e-01	   9.6008104e-01	
   1.4536585e+01	   9.5164372e-01	   9.5686972e-01	   9.5636779e-01	   9.5787253e-01	   9.5846958e-01	   9.5996674e-01	
   1.4687622e+01	   9.5153538e-01	   9.5676513e-01	   9.5626352e-01	   9.5776949e-01	   9.5836707e-01	   9.5986300e-01	
   1.4805380e+01	   9.5144400e-01	   9.5667755e-01	   9.5617414e-01	   9.5768302e-01	   9.5828068e-01	   9.5977646e-01	
   1.4923138e+01	   9.5135109e-01	   9.5658681e-01	   9.5608082e-01	   9.5759248e-01	   9.5819005e-01	   9.5968636e-01	
   1.4958465e+01	   9.5132348e-01	   9.5655938e-01	   9.5605259e-01	   9.5756490e-01	   9.5816242e-01	   9.5965900e-01	
   1.4993792e+01	   9.5129652e-01	   9.5653231e-01	   9.5602484e-01	   9.5753758e-01	   9.5813504e-01	   9.5963191e-01	
   1.5029120e+01	   9.5127031e-01	   9.5650575e-01	   9.5599775e-01	   9.5751069e-01	   9.5810810e-01	   9.5960528e-01	
   1.5064447e+01	   9.5124488e-01	   9.5647979e-01	   9.5597145e-01	   9.5748437e-01	   9.5808174e-01	   9.5957922e-01	
   1.5168970e+01	   9.5117494e-01	   9.5640824e-01	   9.5590027e-01	   9.5741208e-01	   9.5800929e-01	   9.5950755e-01	
   1.5273493e+01	   9.5110840e-01	   9.5634088e-01	   9.5583406e-01	   9.5734455e-01	   9.5794161e-01	   9.5944039e-01	
   1.5378017e+01	   9.5104389e-01	   9.5627647e-01	   9.5577089e-01	   9.5728046e-01	   9.5787741e-01	   9.5937641e-01	
   1.5516114e+01	   9.5096058e-01	   9.5619414e-01	   9.5568969e-01	   9.5719881e-01	   9.5779575e-01	   9.5929466e-01	
   1.5654211e+01	   9.5087981e-01	   9.5611468e-01	   9.5561040e-01	   9.5711995e-01	   9.5771705e-01	   9.5921558e-01	
   1.5695640e+01	   9.5085613e-01	   9.5609138e-01	   9.5558695e-01	   9.5709678e-01	   9.5769396e-01	   9.5919233e-01	
   1.5737069e+01	   9.5083279e-01	   9.5606835e-01	   9.5556368e-01	   9.5707381e-01	   9.5767107e-01	   9.5916930e-01	
   1.5778498e+01	   9.5080982e-01	   9.5604561e-01	   9.5554062e-01	   9.5705106e-01	   9.5764842e-01	   9.5914652e-01	
   1.5819927e+01	   9.5078725e-01	   9.5602318e-01	   9.5551785e-01	   9.5702858e-01	   9.5762603e-01	   9.5912403e-01	
   1.5979475e+01	   9.5070402e-01	   9.5594006e-01	   9.5543370e-01	   9.5694509e-01	   9.5754275e-01	   9.5904079e-01	
   1.6027339e+01	   9.5068019e-01	   9.5591613e-01	   9.5540957e-01	   9.5692103e-01	   9.5751870e-01	   9.5901687e-01	
   1.6075203e+01	   9.5065684e-01	   9.5589271e-01	   9.5538605e-01	   9.5689750e-01	   9.5749515e-01	   9.5899350e-01	
   1.6123068e+01	   9.5063396e-01	   9.5586980e-01	   9.5536314e-01	   9.5687453e-01	   9.5747213e-01	   9.5897071e-01	
   1.6170932e+01	   9.5061154e-01	   9.5584739e-01	   9.5534084e-01	   9.5685213e-01	   9.5744966e-01	   9.5894848e-01	
   1.6241463e+01	   9.5057937e-01	   9.5581536e-01	   9.5530908e-01	   9.5682019e-01	   9.5741760e-01	   9.5891676e-01	
   1.6311994e+01	   9.5054831e-01	   9.5578454e-01	   9.5527862e-01	   9.5678957e-01	   9.5738684e-01	   9.5888627e-01	
   1.6382525e+01	   9.5051849e-01	   9.5575502e-01	   9.5524944e-01	   9.5676027e-01	   9.5735744e-01	   9.5885703e-01	
   1.6453056e+01	   9.5049005e-01	   9.5572687e-01	   9.5522156e-01	   9.5673233e-01	   9.5732946e-01	   9.5882907e-01	
   1.6655958e+01	   9.5041600e-01	   9.5565339e-01	   9.5514821e-01	   9.5665915e-01	   9.5725642e-01	   9.5875561e-01	
   1.6858860e+01	   9.5035259e-01	   9.5559006e-01	   9.5508418e-01	   9.5659556e-01	   9.5719319e-01	   9.5869186e-01	
   1.7061761e+01	   9.5029715e-01	   9.5553460e-01	   9.5502802e-01	   9.5653978e-01	   9.5713756e-01	   9.5863637e-01	
   1.7264663e+01	   9.5024805e-01	   9.5548594e-01	   9.5497958e-01	   9.5649133e-01	   9.5708877e-01	   9.5858848e-01	
   1.7467565e+01	   9.5020717e-01	   9.5544573e-01	   9.5494024e-01	   9.5645174e-01	   9.5704873e-01	   9.5854908e-01	
   1.7732191e+01	   9.5017060e-01	   9.5540915e-01	   9.5490411e-01	   9.5641534e-01	   9.5701245e-01	   9.5851222e-01	
   1.7996816e+01	   9.5014981e-01	   9.5538783e-01	   9.5488190e-01	   9.5639342e-01	   9.5699118e-01	   9.5848987e-01	
   1.8261442e+01	   9.5013678e-01	   9.5537484e-01	   9.5486795e-01	   9.5638010e-01	   9.5697798e-01	   9.5847691e-01	
   1.8526068e+01	   9.5012868e-01	   9.5536766e-01	   9.5486125e-01	   9.5637357e-01	   9.5697069e-01	   9.5847106e-01	
   1.8790694e+01	   9.5013306e-01	   9.5537182e-01	   9.5486650e-01	   9.5637809e-01	   9.5697483e-01	   9.5847539e-01	
   1.9066425e+01	   9.5015189e-01	   9.5538986e-01	   9.5488477e-01	   9.5639581e-01	   9.5699300e-01	   9.5849237e-01	
   1.9342157e+01	   9.5017694e-01	   9.5541471e-01	   9.5490864e-01	   9.5642020e-01	   9.5701793e-01	   9.5851657e-01	
   1.9617889e+01	   9.5020046e-01	   9.5543876e-01	   9.5493202e-01	   9.5644440e-01	   9.5704190e-01	   9.5854124e-01	
   1.9893621e+01	   9.5022655e-01	   9.5546495e-01	   9.5495891e-01	   9.5647105e-01	   9.5706780e-01	   9.5856818e-01	
   2.0169353e+01	   9.5026313e-01	   9.5550048e-01	   9.5499562e-01	   9.5650646e-01	   9.5710310e-01	   9.5860301e-01	
   2.0513734e+01	   9.5031530e-01	   9.5555186e-01	   9.5504670e-01	   9.5655723e-01	   9.5715470e-01	   9.5865304e-01	
   2.0858116e+01	   9.5035977e-01	   9.5559723e-01	   9.5509064e-01	   9.5660272e-01	   9.5720033e-01	   9.5869889e-01	
   2.1202498e+01	   9.5039816e-01	   9.5563581e-01	   9.5512928e-01	   9.5664166e-01	   9.5723850e-01	   9.5873848e-01	
   2.1546879e+01	   9.5044288e-01	   9.5567927e-01	   9.5517415e-01	   9.5668496e-01	   9.5728144e-01	   9.5878131e-01	
   2.1891261e+01	   9.5049055e-01	   9.5572619e-01	   9.5522154e-01	   9.5673153e-01	   9.5732864e-01	   9.5882694e-01	
   2.2235643e+01	   9.5052663e-01	   9.5576331e-01	   9.5525698e-01	   9.5676873e-01	   9.5736634e-01	   9.5886418e-01	
   2.2580024e+01	   9.5055176e-01	   9.5578867e-01	   9.5528187e-01	   9.5679427e-01	   9.5739127e-01	   9.5889061e-01	
   2.2946358e+01	   9.5058036e-01	   9.5581603e-01	   9.5531079e-01	   9.5682146e-01	   9.5741783e-01	   9.5891780e-01	
   2.3312693e+01	   9.5061031e-01	   9.5584552e-01	   9.5534107e-01	   9.5685083e-01	   9.5744768e-01	   9.5894620e-01	
   2.3679027e+01	   9.5062862e-01	   9.5586486e-01	   9.5535891e-01	   9.5687031e-01	   9.5746781e-01	   9.5896544e-01	
   2.4045361e+01	   9.5063506e-01	   9.5587160e-01	   9.5536457e-01	   9.5687708e-01	   9.5747414e-01	   9.5897308e-01	
   2.4411695e+01	   9.5064260e-01	   9.5587790e-01	   9.5537246e-01	   9.5688313e-01	   9.5747942e-01	   9.5897953e-01	
   2.4778029e+01	   9.5065241e-01	   9.5588735e-01	   9.5538344e-01	   9.5689262e-01	   9.5748931e-01	   9.5898809e-01	
   2.5151097e+01	   9.5065357e-01	   9.5588992e-01	   9.5538423e-01	   9.5689551e-01	   9.5749317e-01	   9.5899023e-01	
   2.5524166e+01	   9.5064559e-01	   9.5588203e-01	   9.5537504e-01	   9.5688743e-01	   9.5748471e-01	   9.5898318e-01	
   2.5816856e+01	   9.5063998e-01	   9.5587554e-01	   9.5536967e-01	   9.5688070e-01	   9.5747717e-01	   9.5897709e-01	
   2.6109545e+01	   9.5063878e-01	   9.5587408e-01	   9.5536976e-01	   9.5687941e-01	   9.5747587e-01	   9.5897530e-01	
   2.6402235e+01	   9.5063581e-01	   9.5587198e-01	   9.5536704e-01	   9.5687765e-01	   9.5747496e-01	   9.5897272e-01	
   2.6694925e+01	   9.5062666e-01	   9.5586329e-01	   9.5535637e-01	   9.5686880e-01	   9.5746642e-01	   9.5896412e-01	
   2.6987614e+01	   9.5061554e-01	   9.5585156e-01	   9.5534449e-01	   9.5685663e-01	   9.5745348e-01	   9.5895297e-01	
   2.7315433e+01	   9.5060826e-01	   9.5584380e-01	   9.5533888e-01	   9.5684905e-01	   9.5744528e-01	   9.5894536e-01	
   2.7643252e+01	   9.5060491e-01	   9.5584098e-01	   9.5533670e-01	   9.5684673e-01	   9.5744357e-01	   9.5894200e-01	
   2.7971070e+01	   9.5059766e-01	   9.5583426e-01	   9.5532812e-01	   9.5683990e-01	   9.5743752e-01	   9.5893500e-01	
   2.8298889e+01	   9.5058557e-01	   9.5582196e-01	   9.5531475e-01	   9.5682710e-01	   9.5742433e-01	   9.5892319e-01	
   2.8626708e+01	   9.5057685e-01	   9.5581276e-01	   9.5530722e-01	   9.5681796e-01	   9.5741421e-01	   9.5891452e-01	
   2.8955362e+01	   9.5057495e-01	   9.5581104e-01	   9.5530708e-01	   9.5681685e-01	   9.5741331e-01	   9.5891242e-01	
   2.9284017e+01	   9.5057276e-01	   9.5580942e-01	   9.5530395e-01	   9.5681528e-01	   9.5741295e-01	   9.5891008e-01	
   2.9612672e+01	   9.5056467e-01	   9.5580136e-01	   9.5529361e-01	   9.5680651e-01	   9.5740425e-01	   9.5890230e-01	
   2.9941326e+01	   9.5055641e-01	   9.5579258e-01	   9.5528606e-01	   9.5679756e-01	   9.5739382e-01	   9.5889456e-01	
   3.0269981e+01	   9.5055567e-01	   9.5579176e-01	   9.5528754e-01	   9.5679746e-01	   9.5739355e-01	   9.5889351e-01	
   3.0535316e+01	   9.5055864e-01	   9.5579510e-01	   9.5529104e-01	   9.5680124e-01	   9.5739851e-01	   9.5889590e-01	
   3.0800650e+01	   9.5055738e-01	   9.5579410e-01	   9.5528755e-01	   9.5679962e-01	   9.5739751e-01	   9.5889462e-01	
   3.1065985e+01	   9.5055059e-01	   9.5578728e-01	   9.5527986e-01	   9.5679233e-01	   9.5738942e-01	   9.5888870e-01	
   3.1331320e+01	   9.5054655e-01	   9.5578297e-01	   9.5527742e-01	   9.5678835e-01	   9.5738433e-01	   9.5888519e-01	
   3.1596655e+01	   9.5055058e-01	   9.5578681e-01	   9.5528311e-01	   9.5679281e-01	   9.5738911e-01	   9.5888849e-01	
   3.1868630e+01	   9.5055644e-01	   9.5579281e-01	   9.5528784e-01	   9.5679868e-01	   9.5739642e-01	   9.5889327e-01	
   3.2140606e+01	   9.5055435e-01	   9.5579117e-01	   9.5528348e-01	   9.5679632e-01	   9.5739440e-01	   9.5889164e-01	
   3.2412581e+01	   9.5054703e-01	   9.5578390e-01	   9.5527627e-01	   9.5678888e-01	   9.5738537e-01	   9.5888580e-01	
   3.2684557e+01	   9.5054613e-01	   9.5578251e-01	   9.5527824e-01	   9.5678827e-01	   9.5738362e-01	   9.5888512e-01	
   3.2956532e+01	   9.5055475e-01	   9.5579061e-01	   9.5528785e-01	   9.5679685e-01	   9.5739356e-01	   9.5889185e-01	
   3.3228508e+01	   9.5056050e-01	   9.5579697e-01	   9.5529109e-01	   9.5680262e-01	   9.5740134e-01	   9.5889671e-01	
   3.3500483e+01	   9.5055523e-01	   9.5579232e-01	   9.5528427e-01	   9.5679744e-01	   9.5739524e-01	   9.5889310e-01	
   3.3596119e+01	   9.5055093e-01	   9.5578803e-01	   9.5528019e-01	   9.5679314e-01	   9.5738996e-01	   9.5888960e-01	
   3.3691755e+01	   9.5054837e-01	   9.5578513e-01	   9.5527872e-01	   9.5679047e-01	   9.5738625e-01	   9.5888734e-01	
   3.3787391e+01	   9.5054827e-01	   9.5578490e-01	   9.5527966e-01	   9.5679049e-01	   9.5738602e-01	   9.5888718e-01	
   3.3883027e+01	   9.5055086e-01	   9.5578732e-01	   9.5528304e-01	   9.5679316e-01	   9.5738908e-01	   9.5888940e-01	
   3.3978663e+01	   9.5055522e-01	   9.5579142e-01	   9.5528767e-01	   9.5679737e-01	   9.5739391e-01	   9.5889308e-01	
   3.4021849e+01	   9.5055731e-01	   9.5579342e-01	   9.5528966e-01	   9.5679936e-01	   9.5739617e-01	   9.5889483e-01	
   3.4065034e+01	   9.5055912e-01	   9.5579520e-01	   9.5529123e-01	   9.5680109e-01	   9.5739814e-01	   9.5889634e-01	
   3.4108219e+01	   9.5056053e-01	   9.5579662e-01	   9.5529232e-01	   9.5680245e-01	   9.5739973e-01	   9.5889754e-01	
   3.4151404e+01	   9.5056146e-01	   9.5579762e-01	   9.5529288e-01	   9.5680338e-01	   9.5740085e-01	   9.5889838e-01	
   3.4276418e+01	   9.5056086e-01	   9.5579737e-01	   9.5529143e-01	   9.5680291e-01	   9.5740050e-01	   9.5889809e-01	
   3.4401432e+01	   9.5055874e-01	   9.5579549e-01	   9.5528891e-01	   9.5680092e-01	   9.5739828e-01	   9.5889646e-01	
   3.4526446e+01	   9.5055681e-01	   9.5579360e-01	   9.5528700e-01	   9.5679901e-01	   9.5739605e-01	   9.5889486e-01	
   3.4586383e+01	   9.5055613e-01	   9.5579289e-01	   9.5528643e-01	   9.5679831e-01	   9.5739519e-01	   9.5889428e-01	
   3.4646320e+01	   9.5055578e-01	   9.5579248e-01	   9.5528623e-01	   9.5679793e-01	   9.5739468e-01	   9.5889395e-01	
   3.4706257e+01	   9.5055577e-01	   9.5579239e-01	   9.5528640e-01	   9.5679787e-01	   9.5739455e-01	   9.5889391e-01	
   3.4767008e+01	   9.5055604e-01	   9.5579257e-01	   9.5528684e-01	   9.5679809e-01	   9.5739472e-01	   9.5889410e-01	
   3.4785233e+01	   9.5055617e-01	   9.5579267e-01	   9.5528702e-01	   9.5679821e-01	   9.5739483e-01	   9.5889420e-01	
   3.4803459e+01	   9.5055632e-01	   9.5579280e-01	   9.5528723e-01	   9.5679835e-01	   9.5739497e-01	   9.5889433e-01	
   3.4821684e+01	   9.5055650e-01	   9.5579295e-01	   9.5528745e-01	   9.5679851e-01	   9.5739513e-01	   9.5889447e-01	
   3.4839909e+01	   9.5055670e-01	   9.5579313e-01	   9.5528768e-01	   9.5679870e-01	   9.5739532e-01	   9.5889463e-01	
   3.5000000e+01	   9.5055842e-01	   9.5579482e-01	   9.5528950e-01	   9.5680043e-01	   9.5739722e-01	   9.5889614e-01	


==> UDC_SecCen.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999994e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999923e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999819e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999696e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015557e+00	   9.9999388e-01	   9.9999998e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0017785e+00	   9.9999067e-01	   9.9999995e-01	   9.9999995e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998747e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998745e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998744e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998742e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998727e-01	   9.9999991e-01	   9.9999990e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998710e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998693e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998478e-01	   9.9999988e-01	   9.9999986e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998231e-01	   9.9999985e-01	   9.9999983e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9997965e-01	   9.9999981e-01	   9.9999979e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025557e+00	   9.9997343e-01	   9.9999971e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0027784e+00	   9.9996712e-01	   9.9999957e-01	   9.9999953e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996086e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996083e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996081e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996078e-01	   9.9999940e-01	   9.9999935e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996048e-01	   9.9999939e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996018e-01	   9.9999938e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9995988e-01	   9.9999938e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9995636e-01	   9.9999929e-01	   9.9999923e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995253e-01	   9.9999919e-01	   9.9999913e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9994852e-01	   9.9999909e-01	   9.9999902e-01	   9.9999997e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035556e+00	   9.9993932e-01	   9.9999882e-01	   9.9999873e-01	   9.9999996e-01	   9.9999998e-01	   9.9999999e-01	
   1.0037783e+00	   9.9993008e-01	   9.9999850e-01	   9.9999839e-01	   9.9999994e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040000e+00	   9.9992092e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040010e+00	   9.9992088e-01	   9.9999813e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040020e+00	   9.9992084e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040030e+00	   9.9992079e-01	   9.9999812e-01	   9.9999800e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040130e+00	   9.9992037e-01	   9.9999810e-01	   9.9999798e-01	   9.9999992e-01	   9.9999996e-01	   9.9999999e-01	
   1.0040230e+00	   9.9991994e-01	   9.9999809e-01	   9.9999796e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040330e+00	   9.9991950e-01	   9.9999807e-01	   9.9999794e-01	   9.9999992e-01	   9.9999996e-01	   9.9999998e-01	
   1.0041330e+00	   9.9991469e-01	   9.9999789e-01	   9.9999775e-01	   9.9999991e-01	   9.9999996e-01	   9.9999998e-01	
   1.0042330e+00	   9.9990957e-01	   9.9999769e-01	   9.9999755e-01	   9.9999989e-01	   9.9999995e-01	   9.9999998e-01	
   1.0043330e+00	   9.9990427e-01	   9.9999749e-01	   9.9999734e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0045555e+00	   9.9989225e-01	   9.9999698e-01	   9.9999680e-01	   9.9999985e-01	   9.9999993e-01	   9.9999997e-01	
   1.0047780e+00	   9.9988020e-01	   9.9999641e-01	   9.9999621e-01	   9.9999981e-01	   9.9999991e-01	   9.9999996e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050000e+00	   9.9986826e-01	   9.9999578e-01	   9.9999556e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050010e+00	   9.9986821e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050020e+00	   9.9986816e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050030e+00	   9.9986810e-01	   9.9999578e-01	   9.9999555e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050130e+00	   9.9986755e-01	   9.9999575e-01	   9.9999552e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050230e+00	   9.9986700e-01	   9.9999572e-01	   9.9999549e-01	   9.9999976e-01	   9.9999989e-01	   9.9999995e-01	
   1.0050330e+00	   9.9986644e-01	   9.9999569e-01	   9.9999546e-01	   9.9999975e-01	   9.9999988e-01	   9.9999995e-01	
   1.0051330e+00	   9.9986038e-01	   9.9999538e-01	   9.9999514e-01	   9.9999973e-01	   9.9999987e-01	   9.9999995e-01	
   1.0052330e+00	   9.9985403e-01	   9.9999507e-01	   9.9999481e-01	   9.9999970e-01	   9.9999986e-01	   9.9999994e-01	
   1.0053330e+00	   9.9984750e-01	   9.9999474e-01	   9.9999447e-01	   9.9999968e-01	   9.9999985e-01	   9.9999994e-01	
   1.0055554e+00	   9.9983277e-01	   9.9999394e-01	   9.9999365e-01	   9.9999961e-01	   9.9999981e-01	   9.9999992e-01	
   1.0057778e+00	   9.9981804e-01	   9.9999307e-01	   9.9999275e-01	   9.9999953e-01	   9.9999978e-01	   9.9999990e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060000e+00	   9.9980343e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060010e+00	   9.9980336e-01	   9.9999213e-01	   9.9999178e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060020e+00	   9.9980330e-01	   9.9999213e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060030e+00	   9.9980323e-01	   9.9999212e-01	   9.9999177e-01	   9.9999944e-01	   9.9999973e-01	   9.9999989e-01	
   1.0060130e+00	   9.9980257e-01	   9.9999208e-01	   9.9999172e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060230e+00	   9.9980189e-01	   9.9999204e-01	   9.9999168e-01	   9.9999944e-01	   9.9999973e-01	   9.9999988e-01	
   1.0060330e+00	   9.9980121e-01	   9.9999199e-01	   9.9999163e-01	   9.9999943e-01	   9.9999972e-01	   9.9999988e-01	
   1.0061330e+00	   9.9979396e-01	   9.9999155e-01	   9.9999117e-01	   9.9999939e-01	   9.9999970e-01	   9.9999987e-01	
   1.0062330e+00	   9.9978642e-01	   9.9999109e-01	   9.9999070e-01	   9.9999934e-01	   9.9999968e-01	   9.9999986e-01	
   1.0063330e+00	   9.9977872e-01	   9.9999061e-01	   9.9999021e-01	   9.9999930e-01	   9.9999966e-01	   9.9999985e-01	
   1.0065554e+00	   9.9976138e-01	   9.9998948e-01	   9.9998905e-01	   9.9999918e-01	   9.9999960e-01	   9.9999983e-01	
   1.0067777e+00	   9.9974407e-01	   9.9998827e-01	   9.9998781e-01	   9.9999905e-01	   9.9999953e-01	   9.9999980e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070000e+00	   9.9972688e-01	   9.9998698e-01	   9.9998648e-01	   9.9999891e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070010e+00	   9.9972680e-01	   9.9998698e-01	   9.9998648e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070020e+00	   9.9972673e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070030e+00	   9.9972665e-01	   9.9998697e-01	   9.9998647e-01	   9.9999890e-01	   9.9999946e-01	   9.9999976e-01	
   1.0070130e+00	   9.9972587e-01	   9.9998691e-01	   9.9998641e-01	   9.9999890e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070230e+00	   9.9972508e-01	   9.9998685e-01	   9.9998634e-01	   9.9999889e-01	   9.9999945e-01	   9.9999976e-01	
   1.0070330e+00	   9.9972428e-01	   9.9998679e-01	   9.9998628e-01	   9.9999888e-01	   9.9999945e-01	   9.9999976e-01	
   1.0071330e+00	   9.9971588e-01	   9.9998618e-01	   9.9998566e-01	   9.9999881e-01	   9.9999941e-01	   9.9999974e-01	
   1.0072330e+00	   9.9970720e-01	   9.9998556e-01	   9.9998503e-01	   9.9999874e-01	   9.9999937e-01	   9.9999973e-01	
   1.0073330e+00	   9.9969835e-01	   9.9998492e-01	   9.9998437e-01	   9.9999867e-01	   9.9999933e-01	   9.9999971e-01	
   1.0075553e+00	   9.9967851e-01	   9.9998343e-01	   9.9998284e-01	   9.9999849e-01	   9.9999924e-01	   9.9999966e-01	
   1.0077777e+00	   9.9965869e-01	   9.9998184e-01	   9.9998122e-01	   9.9999829e-01	   9.9999914e-01	   9.9999962e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080000e+00	   9.9963902e-01	   9.9998017e-01	   9.9997951e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080010e+00	   9.9963893e-01	   9.9998017e-01	   9.9997950e-01	   9.9999807e-01	   9.9999903e-01	   9.9999957e-01	
   1.0080020e+00	   9.9963884e-01	   9.9998016e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999957e-01	
   1.0080030e+00	   9.9963875e-01	   9.9998015e-01	   9.9997949e-01	   9.9999807e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080130e+00	   9.9963786e-01	   9.9998007e-01	   9.9997941e-01	   9.9999806e-01	   9.9999902e-01	   9.9999956e-01	
   1.0080230e+00	   9.9963696e-01	   9.9998000e-01	   9.9997933e-01	   9.9999805e-01	   9.9999901e-01	   9.9999956e-01	
   1.0080330e+00	   9.9963605e-01	   9.9997992e-01	   9.9997925e-01	   9.9999804e-01	   9.9999901e-01	   9.9999956e-01	
   1.0081330e+00	   9.9962654e-01	   9.9997914e-01	   9.9997846e-01	   9.9999794e-01	   9.9999896e-01	   9.9999953e-01	
   1.0082330e+00	   9.9961675e-01	   9.9997835e-01	   9.9997764e-01	   9.9999783e-01	   9.9999890e-01	   9.9999951e-01	
   1.0083330e+00	   9.9960680e-01	   9.9997753e-01	   9.9997681e-01	   9.9999772e-01	   9.9999884e-01	   9.9999948e-01	
   1.0085553e+00	   9.9958452e-01	   9.9997564e-01	   9.9997488e-01	   9.9999746e-01	   9.9999871e-01	   9.9999942e-01	
   1.0087777e+00	   9.9956228e-01	   9.9997365e-01	   9.9997285e-01	   9.9999718e-01	   9.9999856e-01	   9.9999934e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090000e+00	   9.9954020e-01	   9.9997157e-01	   9.9997073e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090010e+00	   9.9954010e-01	   9.9997156e-01	   9.9997072e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090020e+00	   9.9954000e-01	   9.9997155e-01	   9.9997071e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090030e+00	   9.9953990e-01	   9.9997154e-01	   9.9997070e-01	   9.9999688e-01	   9.9999840e-01	   9.9999927e-01	
   1.0090130e+00	   9.9953890e-01	   9.9997145e-01	   9.9997060e-01	   9.9999687e-01	   9.9999839e-01	   9.9999926e-01	
   1.0090230e+00	   9.9953789e-01	   9.9997135e-01	   9.9997051e-01	   9.9999685e-01	   9.9999838e-01	   9.9999926e-01	
   1.0090330e+00	   9.9953687e-01	   9.9997126e-01	   9.9997041e-01	   9.9999684e-01	   9.9999838e-01	   9.9999926e-01	
   1.0091330e+00	   9.9952629e-01	   9.9997030e-01	   9.9996943e-01	   9.9999670e-01	   9.9999830e-01	   9.9999922e-01	
   1.0092330e+00	   9.9951543e-01	   9.9996931e-01	   9.9996843e-01	   9.9999655e-01	   9.9999822e-01	   9.9999918e-01	
   1.0093330e+00	   9.9950441e-01	   9.9996831e-01	   9.9996740e-01	   9.9999640e-01	   9.9999814e-01	   9.9999914e-01	
   1.0095553e+00	   9.9947976e-01	   9.9996599e-01	   9.9996504e-01	   9.9999604e-01	   9.9999795e-01	   9.9999905e-01	
   1.0097777e+00	   9.9945517e-01	   9.9996358e-01	   9.9996259e-01	   9.9999566e-01	   9.9999775e-01	   9.9999895e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100000e+00	   9.9943076e-01	   9.9996107e-01	   9.9996003e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100010e+00	   9.9943065e-01	   9.9996106e-01	   9.9996002e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100020e+00	   9.9943054e-01	   9.9996105e-01	   9.9996001e-01	   9.9999526e-01	   9.9999754e-01	   9.9999885e-01	
   1.0100030e+00	   9.9943043e-01	   9.9996104e-01	   9.9996000e-01	   9.9999526e-01	   9.9999753e-01	   9.9999884e-01	
   1.0100130e+00	   9.9942932e-01	   9.9996092e-01	   9.9995988e-01	   9.9999524e-01	   9.9999752e-01	   9.9999884e-01	
   1.0100230e+00	   9.9942821e-01	   9.9996081e-01	   9.9995976e-01	   9.9999522e-01	   9.9999751e-01	   9.9999884e-01	
   1.0100330e+00	   9.9942708e-01	   9.9996069e-01	   9.9995965e-01	   9.9999520e-01	   9.9999751e-01	   9.9999883e-01	
   1.0101330e+00	   9.9941546e-01	   9.9995953e-01	   9.9995847e-01	   9.9999501e-01	   9.9999740e-01	   9.9999878e-01	
   1.0102330e+00	   9.9940355e-01	   9.9995835e-01	   9.9995727e-01	   9.9999482e-01	   9.9999730e-01	   9.9999873e-01	
   1.0103330e+00	   9.9939149e-01	   9.9995715e-01	   9.9995605e-01	   9.9999462e-01	   9.9999719e-01	   9.9999868e-01	
   1.0105554e+00	   9.9936454e-01	   9.9995439e-01	   9.9995324e-01	   9.9999415e-01	   9.9999695e-01	   9.9999855e-01	
   1.0107777e+00	   9.9933766e-01	   9.9995153e-01	   9.9995033e-01	   9.9999366e-01	   9.9999668e-01	   9.9999842e-01	
   1.0110001e+00	   9.9931097e-01	   9.9994857e-01	   9.9994732e-01	   9.9999314e-01	   9.9999640e-01	   9.9999827e-01	
   1.0114767e+00	   9.9925440e-01	   9.9994193e-01	   9.9994057e-01	   9.9999195e-01	   9.9999576e-01	   9.9999794e-01	
   1.0119534e+00	   9.9919878e-01	   9.9993487e-01	   9.9993341e-01	   9.9999062e-01	   9.9999504e-01	   9.9999757e-01	
   1.0124300e+00	   9.9914412e-01	   9.9992742e-01	   9.9992586e-01	   9.9998916e-01	   9.9999425e-01	   9.9999715e-01	
   1.0129066e+00	   9.9909037e-01	   9.9991959e-01	   9.9991793e-01	   9.9998756e-01	   9.9999339e-01	   9.9999668e-01	
   1.0142168e+00	   9.9894676e-01	   9.9989647e-01	   9.9989456e-01	   9.9998240e-01	   9.9999057e-01	   9.9999512e-01	
   1.0155270e+00	   9.9880874e-01	   9.9987129e-01	   9.9986913e-01	   9.9997612e-01	   9.9998713e-01	   9.9999314e-01	
   1.0168371e+00	   9.9867564e-01	   9.9984444e-01	   9.9984204e-01	   9.9996873e-01	   9.9998305e-01	   9.9999070e-01	
   1.0181473e+00	   9.9854692e-01	   9.9981625e-01	   9.9981357e-01	   9.9996025e-01	   9.9997835e-01	   9.9998777e-01	
   1.0201288e+00	   9.9835975e-01	   9.9977150e-01	   9.9976835e-01	   9.9994544e-01	   9.9997010e-01	   9.9998241e-01	
   1.0221103e+00	   9.9818060e-01	   9.9972474e-01	   9.9972101e-01	   9.9992834e-01	   9.9996053e-01	   9.9997588e-01	
   1.0240917e+00	   9.9800864e-01	   9.9967638e-01	   9.9967196e-01	   9.9990912e-01	   9.9994969e-01	   9.9996816e-01	
   1.0260732e+00	   9.9784328e-01	   9.9962672e-01	   9.9962147e-01	   9.9988790e-01	   9.9993764e-01	   9.9995926e-01	
   1.0280547e+00	   9.9768399e-01	   9.9957598e-01	   9.9956975e-01	   9.9986481e-01	   9.9992442e-01	   9.9994920e-01	
   1.0313756e+00	   9.9742949e-01	   9.9948901e-01	   9.9948084e-01	   9.9982222e-01	   9.9989971e-01	   9.9992981e-01	
   1.0346964e+00	   9.9718899e-01	   9.9940026e-01	   9.9938977e-01	   9.9977517e-01	   9.9987192e-01	   9.9990735e-01	
   1.0380173e+00	   9.9696094e-01	   9.9931028e-01	   9.9929713e-01	   9.9972411e-01	   9.9984116e-01	   9.9988198e-01	
   1.0413382e+00	   9.9674406e-01	   9.9921946e-01	   9.9920334e-01	   9.9966947e-01	   9.9980754e-01	   9.9985389e-01	
   1.0446590e+00	   9.9653720e-01	   9.9912809e-01	   9.9910878e-01	   9.9961162e-01	   9.9977116e-01	   9.9982324e-01	
   1.0489783e+00	   9.9628151e-01	   9.9900882e-01	   9.9898506e-01	   9.9953211e-01	   9.9971987e-01	   9.9977983e-01	
   1.0532975e+00	   9.9603915e-01	   9.9888939e-01	   9.9886095e-01	   9.9944842e-01	   9.9966430e-01	   9.9973272e-01	
   1.0576168e+00	   9.9580846e-01	   9.9877006e-01	   9.9873680e-01	   9.9936112e-01	   9.9960466e-01	   9.9968224e-01	
   1.0619360e+00	   9.9558803e-01	   9.9865097e-01	   9.9861284e-01	   9.9927074e-01	   9.9954116e-01	   9.9962868e-01	
   1.0662552e+00	   9.9537663e-01	   9.9853222e-01	   9.9848920e-01	   9.9917770e-01	   9.9947400e-01	   9.9957230e-01	
   1.0728965e+00	   9.9506685e-01	   9.9835041e-01	   9.9829994e-01	   9.9903027e-01	   9.9936405e-01	   9.9948064e-01	
   1.0795378e+00	   9.9477262e-01	   9.9816959e-01	   9.9811186e-01	   9.9887855e-01	   9.9924663e-01	   9.9938361e-01	
   1.0861790e+00	   9.9449124e-01	   9.9798973e-01	   9.9792496e-01	   9.9872339e-01	   9.9912238e-01	   9.9928184e-01	
   1.0928203e+00	   9.9422050e-01	   9.9781072e-01	   9.9773915e-01	   9.9856547e-01	   9.9899195e-01	   9.9917585e-01	
   1.0994616e+00	   9.9395856e-01	   9.9763243e-01	   9.9755429e-01	   9.9840528e-01	   9.9885592e-01	   9.9906607e-01	
   1.1098407e+00	   9.9356339e-01	   9.9735489e-01	   9.9726685e-01	   9.9815125e-01	   9.9863337e-01	   9.9888781e-01	
   1.1202198e+00	   9.9318132e-01	   9.9707825e-01	   9.9698063e-01	   9.9789367e-01	   9.9840036e-01	   9.9870244e-01	
   1.1305990e+00	   9.9280875e-01	   9.9680201e-01	   9.9669497e-01	   9.9763328e-01	   9.9815856e-01	   9.9851096e-01	
   1.1409781e+00	   9.9244304e-01	   9.9652579e-01	   9.9640928e-01	   9.9737051e-01	   9.9790945e-01	   9.9831420e-01	
   1.1513572e+00	   9.9208219e-01	   9.9624924e-01	   9.9612307e-01	   9.9710567e-01	   9.9765428e-01	   9.9811283e-01	
   1.1628768e+00	   9.9168563e-01	   9.9594166e-01	   9.9580436e-01	   9.9680957e-01	   9.9736527e-01	   9.9788465e-01	
   1.1743964e+00	   9.9129181e-01	   9.9563317e-01	   9.9548417e-01	   9.9651142e-01	   9.9707139e-01	   9.9765222e-01	
   1.1859160e+00	   9.9089977e-01	   9.9532364e-01	   9.9516222e-01	   9.9621142e-01	   9.9677367e-01	   9.9741615e-01	
   1.1974356e+00	   9.9050896e-01	   9.9501302e-01	   9.9483839e-01	   9.9590973e-01	   9.9647300e-01	   9.9717693e-01	
   1.2089552e+00	   9.9011911e-01	   9.9470134e-01	   9.9451261e-01	   9.9560651e-01	   9.9617008e-01	   9.9693501e-01	
   1.2265695e+00	   9.8952486e-01	   9.9422288e-01	   9.9401084e-01	   9.9514026e-01	   9.9570382e-01	   9.9656067e-01	
   1.2441837e+00	   9.8893328e-01	   9.9374253e-01	   9.9350503e-01	   9.9467137e-01	   9.9523533e-01	   9.9618196e-01	
   1.2617980e+00	   9.8834548e-01	   9.9326087e-01	   9.9299582e-01	   9.9420042e-01	   9.9476585e-01	   9.9579976e-01	
   1.2794123e+00	   9.8776293e-01	   9.9277858e-01	   9.9248410e-01	   9.9372803e-01	   9.9429629e-01	   9.9541474e-01	
   1.2970265e+00	   9.8718723e-01	   9.9229640e-01	   9.9197085e-01	   9.9325483e-01	   9.9382733e-01	   9.9502742e-01	
   1.3225545e+00	   9.8636821e-01	   9.9159925e-01	   9.9122642e-01	   9.9256883e-01	   9.9314975e-01	   9.9446275e-01	
   1.3480824e+00	   9.8557117e-01	   9.9090595e-01	   9.9048414e-01	   9.9188425e-01	   9.9247578e-01	   9.9389496e-01	
   1.3736103e+00	   9.8479969e-01	   9.9021841e-01	   9.8974709e-01	   9.9120281e-01	   9.9180635e-01	   9.9332463e-01	
   1.3991382e+00	   9.8405626e-01	   9.8953823e-01	   9.8901808e-01	   9.9052603e-01	   9.9114218e-01	   9.9275210e-01	
   1.4246662e+00	   9.8334223e-01	   9.8886665e-01	   9.8829956e-01	   9.8985525e-01	   9.9048383e-01	   9.9217754e-01	
   1.4585782e+00	   9.8243906e-01	   9.8798915e-01	   9.8736446e-01	   9.8897518e-01	   9.8961904e-01	   9.9141117e-01	
   1.4924902e+00	   9.8158542e-01	   9.8712926e-01	   9.8645451e-01	   9.8810928e-01	   9.8876613e-01	   9.9064108e-01	
   1.5264022e+00	   9.8077605e-01	   9.8628690e-01	   9.8557147e-01	   9.8725848e-01	   9.8792550e-01	   9.8986683e-01	
   1.5603143e+00	   9.8000343e-01	   9.8546100e-01	   9.8471560e-01	   9.8642283e-01	   9.8709718e-01	   9.8908781e-01	
   1.5942263e+00	   9.7925861e-01	   9.8464970e-01	   9.8388583e-01	   9.8560165e-01	   9.8628078e-01	   9.8830332e-01	
   1.6432875e+00	   9.7821114e-01	   9.8349691e-01	   9.8272674e-01	   9.8443641e-01	   9.8511906e-01	   9.8715733e-01	
   1.6832107e+00	   9.7736830e-01	   9.8257236e-01	   9.8181429e-01	   9.8350497e-01	   9.8418868e-01	   9.8621413e-01	
   1.7231338e+00	   9.7652041e-01	   9.8165536e-01	   9.8092297e-01	   9.8258494e-01	   9.8326924e-01	   9.8526085e-01	
   1.7630570e+00	   9.7565832e-01	   9.8074234e-01	   9.8004673e-01	   9.8167302e-01	   9.8235823e-01	   9.8429770e-01	
   1.8029801e+00	   9.7477700e-01	   9.7983073e-01	   9.7918005e-01	   9.8076638e-01	   9.8145329e-01	   9.8332565e-01	
   1.8429033e+00	   9.7387559e-01	   9.7891925e-01	   9.7831841e-01	   9.7986297e-01	   9.8055239e-01	   9.8234655e-01	
   1.8876206e+00	   9.7284562e-01	   9.7789846e-01	   9.7735522e-01	   9.7885353e-01	   9.7954631e-01	   9.8124485e-01	
   1.9323379e+00	   9.7180256e-01	   9.7687958e-01	   9.7639158e-01	   9.7784663e-01	   9.7854249e-01	   9.8014272e-01	
   1.9770553e+00	   9.7075791e-01	   9.7586588e-01	   9.7542690e-01	   9.7684366e-01	   9.7754119e-01	   9.7904617e-01	
   2.0217726e+00	   9.6972365e-01	   9.7486134e-01	   9.7446212e-01	   9.7584710e-01	   9.7654379e-01	   9.7796172e-01	
   2.0664899e+00	   9.6871019e-01	   9.7386992e-01	   9.7349913e-01	   9.7485991e-01	   9.7555249e-01	   9.7689577e-01	
   2.1112073e+00	   9.6772488e-01	   9.7289487e-01	   9.7254012e-01	   9.7388505e-01	   9.7456993e-01	   9.7585411e-01	
   2.1645226e+00	   9.6659145e-01	   9.7175660e-01	   9.7140474e-01	   9.7274219e-01	   9.7341348e-01	   9.7465022e-01	
   2.2178380e+00	   9.6550151e-01	   9.7064575e-01	   9.7028064e-01	   9.7162300e-01	   9.7227713e-01	   9.7349257e-01	
   2.2711534e+00	   9.6444688e-01	   9.6956092e-01	   9.6916948e-01	   9.7052836e-01	   9.7116375e-01	   9.7238307e-01	
   2.3244688e+00	   9.6341511e-01	   9.6849888e-01	   9.6807207e-01	   9.6945747e-01	   9.7007498e-01	   9.7132052e-01	
   2.3777842e+00	   9.6239293e-01	   9.6745574e-01	   9.6698907e-01	   9.6840862e-01	   9.6901140e-01	   9.7030127e-01	
   2.4310996e+00	   9.6136980e-01	   9.6642838e-01	   9.6592183e-01	   9.6738009e-01	   9.6797314e-01	   9.6932029e-01	
   2.4849603e+00	   9.6033003e-01	   9.6540530e-01	   9.6486249e-01	   9.6636090e-01	   9.6695017e-01	   9.6836270e-01	
   2.5388211e+00	   9.5928573e-01	   9.6439845e-01	   9.6382667e-01	   9.6536250e-01	   9.6595410e-01	   9.6743393e-01	
   2.5926819e+00	   9.5824546e-01	   9.6341194e-01	   9.6282062e-01	   9.6438762e-01	   9.6498671e-01	   9.6653057e-01	
   2.6465427e+00	   9.5722306e-01	   9.6245201e-01	   9.6185152e-01	   9.6344058e-01	   9.6405062e-01	   9.6565094e-01	
   2.7004034e+00	   9.5623489e-01	   9.6152591e-01	   9.6092644e-01	   9.6252665e-01	   9.6314899e-01	   9.6479490e-01	
   2.7542642e+00	   9.5529661e-01	   9.6064047e-01	   9.6005100e-01	   9.6165093e-01	   9.6228478e-01	   9.6396334e-01	
   2.8188850e+00	   9.5425192e-01	   9.5963806e-01	   9.5906956e-01	   9.6065558e-01	   9.6129985e-01	   9.6299954e-01	
   2.8835057e+00	   9.5330399e-01	   9.5870370e-01	   9.5816192e-01	   9.5972271e-01	   9.6037198e-01	   9.6207373e-01	
   2.9351941e+00	   9.5261357e-01	   9.5800342e-01	   9.5748397e-01	   9.5902007e-01	   9.5966901e-01	   9.6136030e-01	
   2.9868825e+00	   9.5197393e-01	   9.5733939e-01	   9.5684056e-01	   9.5835159e-01	   9.5899696e-01	   9.6066934e-01	
   3.0385709e+00	   9.5137243e-01	   9.5670445e-01	   9.5622251e-01	   9.5771132e-01	   9.5835088e-01	   9.5999843e-01	
   3.0902592e+00	   9.5079494e-01	   9.5609068e-01	   9.5562041e-01	   9.5709250e-01	   9.5772524e-01	   9.5934465e-01	
   3.1419476e+00	   9.5022787e-01	   9.5549058e-01	   9.5502586e-01	   9.5648855e-01	   9.5711472e-01	   9.5870520e-01	
   3.2109347e+00	   9.4946995e-01	   9.5470143e-01	   9.5423441e-01	   9.5569707e-01	   9.5631651e-01	   9.5787090e-01	
   3.2799218e+00	   9.4869844e-01	   9.5391937e-01	   9.5344009e-01	   9.5491614e-01	   9.5553251e-01	   9.5705734e-01	
   3.3489089e+00	   9.4791477e-01	   9.5314603e-01	   9.5264748e-01	   9.5414661e-01	   9.5476365e-01	   9.5626786e-01	
   3.4178960e+00	   9.4713471e-01	   9.5239170e-01	   9.5187110e-01	   9.5339726e-01	   9.5401749e-01	   9.5551063e-01	
   3.4868830e+00	   9.4638371e-01	   9.5167264e-01	   9.5113176e-01	   9.5268271e-01	   9.5330657e-01	   9.5479729e-01	
   3.5589653e+00	   9.4565942e-01	   9.5097816e-01	   9.5042237e-01	   9.5199135e-01	   9.5261709e-01	   9.5411227e-01	
   3.6186837e+00	   9.4512393e-01	   9.5045895e-01	   9.4989799e-01	   9.5147317e-01	   9.5209775e-01	   9.5360011e-01	
   3.6784021e+00	   9.4465507e-01	   9.4999655e-01	   9.4943762e-01	   9.5101081e-01	   9.5163147e-01	   9.5314243e-01	
   3.7381205e+00	   9.4425285e-01	   9.4959149e-01	   9.4904121e-01	   9.5060546e-01	   9.5121989e-01	   9.5273953e-01	
   3.7978389e+00	   9.4391067e-01	   9.4923981e-01	   9.4870319e-01	   9.5025390e-01	   9.5086084e-01	   9.5238836e-01	
   3.8575572e+00	   9.4361751e-01	   9.4893430e-01	   9.4841395e-01	   9.4994946e-01	   9.5054907e-01	   9.5208314e-01	
   3.9315366e+00	   9.4330330e-01	   9.4860654e-01	   9.4810587e-01	   9.4962457e-01	   9.5021744e-01	   9.5175773e-01	
   4.0055160e+00	   9.4302360e-01	   9.4832020e-01	   9.4783416e-01	   9.4934238e-01	   9.4993303e-01	   9.5147773e-01	
   4.0794953e+00	   9.4276434e-01	   9.4806340e-01	   9.4758343e-01	   9.4908986e-01	   9.4968363e-01	   9.5123163e-01	
   4.1534747e+00	   9.4252178e-01	   9.4783097e-01	   9.4734716e-01	   9.4886029e-01	   9.4946185e-01	   9.5101278e-01	
   4.2274541e+00	   9.4230211e-01	   9.4762489e-01	   9.4712863e-01	   9.4865448e-01	   9.4926638e-01	   9.5082036e-01	
   4.3160646e+00	   9.4208715e-01	   9.4742366e-01	   9.4690615e-01	   9.4844970e-01	   9.4907338e-01	   9.5063114e-01	
   4.4046752e+00	   9.4194567e-01	   9.4728694e-01	   9.4674864e-01	   9.4830626e-01	   9.4893692e-01	   9.5049794e-01	
   4.4932858e+00	   9.4189359e-01	   9.4722842e-01	   9.4667728e-01	   9.4824046e-01	   9.4887058e-01	   9.5043304e-01	
   4.5818964e+00	   9.4193438e-01	   9.4725444e-01	   9.4670292e-01	   9.4826170e-01	   9.4888391e-01	   9.5044454e-01	
   4.6705069e+00	   9.4205933e-01	   9.4736251e-01	   9.4682289e-01	   9.4836960e-01	   9.4897940e-01	   9.5053398e-01	
   4.7666583e+00	   9.4227228e-01	   9.4756195e-01	   9.4704364e-01	   9.4857416e-01	   9.4917052e-01	   9.5071385e-01	
   4.8628096e+00	   9.4254839e-01	   9.4783365e-01	   9.4733659e-01	   9.4885413e-01	   9.4944203e-01	   9.5097088e-01	
   4.9589609e+00	   9.4287758e-01	   9.4816651e-01	   9.4768213e-01	   9.4919449e-01	   9.4978154e-01	   9.5129586e-01	
   5.0551122e+00	   9.4325915e-01	   9.4855485e-01	   9.4807002e-01	   9.4958604e-01	   9.5017904e-01	   9.5168260e-01	
   5.1512636e+00	   9.4369795e-01	   9.4899773e-01	   9.4850073e-01	   9.5002649e-01	   9.5062854e-01	   9.5212836e-01	
   5.2474149e+00	   9.4419802e-01	   9.4949609e-01	   9.4898193e-01	   9.5051843e-01	   9.5112793e-01	   9.5263230e-01	
   5.3435662e+00	   9.4476019e-01	   9.5005099e-01	   9.4952175e-01	   9.5106572e-01	   9.5167797e-01	   9.5319389e-01	
   5.4397175e+00	   9.4538161e-01	   9.5066218e-01	   9.5012608e-01	   9.5167131e-01	   9.5228085e-01	   9.5381165e-01	
   5.5490236e+00	   9.4615477e-01	   9.5142440e-01	   9.5089330e-01	   9.5243195e-01	   9.5303392e-01	   9.5457928e-01	
   5.6583297e+00	   9.4699629e-01	   9.5225825e-01	   9.5174221e-01	   9.5326887e-01	   9.5386264e-01	   9.5541376e-01	
   5.7676358e+00	   9.4790691e-01	   9.5316396e-01	   9.5266460e-01	   9.5417917e-01	   9.5476833e-01	   9.5631322e-01	
   5.8769419e+00	   9.4888717e-01	   9.5413944e-01	   9.5364999e-01	   9.5515713e-01	   9.5574690e-01	   9.5727548e-01	
   5.9862480e+00	   9.4993176e-01	   9.5517711e-01	   9.5468687e-01	   9.5619335e-01	   9.5678730e-01	   9.5829593e-01	
   6.0955541e+00	   9.5102732e-01	   9.5626365e-01	   9.5576402e-01	   9.5727536e-01	   9.5787350e-01	   9.5936646e-01	
   6.2048602e+00	   9.5215678e-01	   9.5738401e-01	   9.5687274e-01	   9.5839081e-01	   9.5898996e-01	   9.6047718e-01	
   6.3141663e+00	   9.5330805e-01	   9.5852817e-01	   9.5800977e-01	   9.5953218e-01	   9.6012824e-01	   9.6162031e-01	
   6.4234724e+00	   9.5448094e-01	   9.5969612e-01	   9.5917865e-01	   9.6070019e-01	   9.6129060e-01	   9.6279374e-01	
   6.5327785e+00	   9.5568672e-01	   9.6089713e-01	   9.6038755e-01	   9.6190278e-01	   9.6248790e-01	   9.6400133e-01	
   6.6420846e+00	   9.5693947e-01	   9.6214277e-01	   9.6164351e-01	   9.6314932e-01	   9.6373187e-01	   9.6524891e-01	
   6.7536112e+00	   9.5827161e-01	   9.6346431e-01	   9.6297280e-01	   9.6446955e-01	   9.6505289e-01	   9.6656477e-01	
   6.8651377e+00	   9.5964786e-01	   9.6482830e-01	   9.6433856e-01	   9.6583017e-01	   9.6641634e-01	   9.6791695e-01	
   6.9766642e+00	   9.6104455e-01	   9.6621448e-01	   9.6572118e-01	   9.6721266e-01	   9.6780131e-01	   9.6929035e-01	
   7.0881908e+00	   9.6243797e-01	   9.6760098e-01	   9.6710146e-01	   9.6859656e-01	   9.6918570e-01	   9.7066759e-01	
   7.1997173e+00	   9.6381591e-01	   9.6897508e-01	   9.6847045e-01	   9.6996975e-01	   9.7055692e-01	   9.7203797e-01	
   7.3215834e+00	   9.6530994e-01	   9.7046545e-01	   9.6995982e-01	   9.7146041e-01	   9.7204348e-01	   9.7352886e-01	
   7.4434496e+00	   9.6681154e-01	   9.7195970e-01	   9.7145829e-01	   9.7295448e-01	   9.7353361e-01	   9.7502333e-01	
   7.5653157e+00	   9.6833831e-01	   9.7347426e-01	   9.7297971e-01	   9.7446729e-01	   9.7504414e-01	   9.7653356e-01	
   7.6871819e+00	   9.6988922e-01	   9.7501122e-01	   9.7452234e-01	   9.7600142e-01	   9.7657790e-01	   9.7806137e-01	
   7.8090481e+00	   9.7144327e-01	   9.7655395e-01	   9.7606745e-01	   9.7754157e-01	   9.7811901e-01	   9.7959382e-01	
   7.9309142e+00	   9.7297290e-01	   9.7807715e-01	   9.7758901e-01	   9.7906323e-01	   9.7964180e-01	   9.8110935e-01	
   8.0528050e+00	   9.7446034e-01	   9.7956191e-01	   9.7906957e-01	   9.8054736e-01	   9.8112624e-01	   9.8259084e-01	
   8.1746957e+00	   9.7590633e-01	   9.8100504e-01	   9.8050876e-01	   9.8198975e-01	   9.8256779e-01	   9.8403373e-01	
   8.2965865e+00	   9.7732638e-01	   9.8241834e-01	   9.8192099e-01	   9.8340128e-01	   9.8397752e-01	   9.8544647e-01	
   8.4184772e+00	   9.7873575e-01	   9.8381663e-01	   9.8332199e-01	   9.8479685e-01	   9.8537086e-01	   9.8684117e-01	
   8.5403680e+00	   9.8013638e-01	   9.8520501e-01	   9.8471563e-01	   9.8618266e-01	   9.8675464e-01	   9.8822278e-01	
   8.6767338e+00	   9.8167594e-01	   9.8673434e-01	   9.8625054e-01	   9.8771059e-01	   9.8828130e-01	   9.8974341e-01	
   8.8130996e+00	   9.8316250e-01	   9.8821632e-01	   9.8773451e-01	   9.8919271e-01	   9.8976358e-01	   9.9121850e-01	
   8.9494653e+00	   9.8458042e-01	   9.8963253e-01	   9.8914815e-01	   9.9060908e-01	   9.9118113e-01	   9.9263085e-01	
   9.0858311e+00	   9.8593189e-01	   9.9098025e-01	   9.9049100e-01	   9.9195528e-01	   9.9252834e-01	   9.9397647e-01	
   9.2221969e+00	   9.8723003e-01	   9.9227007e-01	   9.9177768e-01	   9.9324177e-01	   9.9381444e-01	   9.9526398e-01	
   9.3585627e+00	   9.8848434e-01	   9.9351363e-01	   9.9302264e-01	   9.9448185e-01	   9.9505242e-01	   9.9650412e-01	
   9.4949285e+00	   9.8969201e-01	   9.9471267e-01	   9.9422703e-01	   9.9567927e-01	   9.9624709e-01	   9.9769918e-01	
   9.6249159e+00	   9.9078813e-01	   9.9580468e-01	   9.9532412e-01	   9.9677168e-01	   9.9733799e-01	   9.9878771e-01	
   9.7286088e+00	   9.9161882e-01	   9.9663427e-01	   9.9615576e-01	   9.9760214e-01	   9.9816860e-01	   9.9961473e-01	
   9.8323016e+00	   9.9240913e-01	   9.9742351e-01	   9.9694447e-01	   9.9839167e-01	   9.9895931e-01	   1.0004013e+00	
   9.9359945e+00	   9.9316004e-01	   9.9817211e-01	   9.9769057e-01	   9.9913945e-01	   9.9970865e-01	   1.0011471e+00	
   1.0039687e+01	   9.9387295e-01	   9.9888122e-01	   9.9839657e-01	   9.9984677e-01	   1.0004171e+00	   1.0018534e+00	
   1.0162416e+01	   9.9466869e-01	   9.9967159e-01	   9.9918447e-01	   1.0006347e+00	   1.0012050e+00	   1.0026409e+00	
   1.0285144e+01	   9.9541252e-01	   1.0004105e+00	   9.9992330e-01	   1.0013718e+00	   1.0019408e+00	   1.0033780e+00	
   1.0407873e+01	   9.9610463e-01	   1.0010992e+00	   1.0006141e+00	   1.0020597e+00	   1.0026270e+00	   1.0040657e+00	
   1.0530601e+01	   9.9674581e-01	   1.0017383e+00	   1.0012561e+00	   1.0026990e+00	   1.0032649e+00	   1.0047041e+00	
   1.0670285e+01	   9.9741499e-01	   1.0024057e+00	   1.0019261e+00	   1.0033668e+00	   1.0039325e+00	   1.0053702e+00	
   1.0809969e+01	   9.9802021e-01	   1.0030089e+00	   1.0025297e+00	   1.0039698e+00	   1.0045366e+00	   1.0059712e+00	
   1.0949652e+01	   9.9856058e-01	   1.0035468e+00	   1.0030662e+00	   1.0045066e+00	   1.0050749e+00	   1.0065065e+00	
   1.1089336e+01	   9.9903471e-01	   1.0040185e+00	   1.0035358e+00	   1.0049769e+00	   1.0055459e+00	   1.0069759e+00	
   1.1242565e+01	   9.9947846e-01	   1.0044603e+00	   1.0039764e+00	   1.0054175e+00	   1.0059862e+00	   1.0074165e+00	
   1.1395794e+01	   9.9984554e-01	   1.0048264e+00	   1.0043431e+00	   1.0057832e+00	   1.0063508e+00	   1.0077826e+00	
   1.1549023e+01	   1.0001428e+00	   1.0051231e+00	   1.0046417e+00	   1.0060803e+00	   1.0066469e+00	   1.0080797e+00	
   1.1702252e+01	   1.0003771e+00	   1.0053567e+00	   1.0048769e+00	   1.0063140e+00	   1.0068810e+00	   1.0083128e+00	
   1.1855481e+01	   1.0005513e+00	   1.0055298e+00	   1.0050499e+00	   1.0064867e+00	   1.0070550e+00	   1.0084844e+00	
   1.2038726e+01	   1.0006775e+00	   1.0056553e+00	   1.0051736e+00	   1.0066113e+00	   1.0071811e+00	   1.0086084e+00	
   1.2221971e+01	   1.0007121e+00	   1.0056908e+00	   1.0052072e+00	   1.0066461e+00	   1.0072160e+00	   1.0086440e+00	
   1.2405216e+01	   1.0006619e+00	   1.0056423e+00	   1.0051588e+00	   1.0065980e+00	   1.0071667e+00	   1.0085973e+00	
   1.2588462e+01	   1.0005428e+00	   1.0055245e+00	   1.0050427e+00	   1.0064807e+00	   1.0070488e+00	   1.0084810e+00	
   1.2771707e+01	   1.0003692e+00	   1.0053508e+00	   1.0048706e+00	   1.0063073e+00	   1.0068762e+00	   1.0083073e+00	
   1.2987974e+01	   1.0000956e+00	   1.0050777e+00	   1.0045968e+00	   1.0060338e+00	   1.0066049e+00	   1.0080332e+00	
   1.3204241e+01	   9.9974150e-01	   1.0047267e+00	   1.0042431e+00	   1.0056826e+00	   1.0062547e+00	   1.0076827e+00	
   1.3420508e+01	   9.9931169e-01	   1.0043013e+00	   1.0038161e+00	   1.0052578e+00	   1.0058290e+00	   1.0072603e+00	
   1.3636775e+01	   9.9883088e-01	   1.0038231e+00	   1.0033391e+00	   1.0047804e+00	   1.0053506e+00	   1.0067852e+00	
   1.3853042e+01	   9.9832445e-01	   1.0033172e+00	   1.0028355e+00	   1.0042749e+00	   1.0048458e+00	   1.0062803e+00	
   1.4084649e+01	   9.9775769e-01	   1.0027522e+00	   1.0022707e+00	   1.0037101e+00	   1.0042831e+00	   1.0057149e+00	
   1.4316256e+01	   9.9715506e-01	   1.0021546e+00	   1.0016702e+00	   1.0031131e+00	   1.0036874e+00	   1.0051186e+00	
   1.4547862e+01	   9.9652089e-01	   1.0015260e+00	   1.0010389e+00	   1.0024853e+00	   1.0030587e+00	   1.0044936e+00	
   1.4779469e+01	   9.9588463e-01	   1.0008920e+00	   1.0004057e+00	   1.0018518e+00	   1.0024240e+00	   1.0038629e+00	
   1.5011076e+01	   9.9527289e-01	   1.0002803e+00	   9.9979718e-01	   1.0012405e+00	   1.0018133e+00	   1.0032523e+00	
   1.5242682e+01	   9.9468403e-01	   9.9969390e-01	   9.9921170e-01	   1.0006549e+00	   1.0012297e+00	   1.0026660e+00	
   1.5474289e+01	   9.9410260e-01	   9.9911840e-01	   9.9863292e-01	   1.0000804e+00	   1.0006563e+00	   1.0020919e+00	
   1.5705896e+01	   9.9353256e-01	   9.9855306e-01	   9.9806397e-01	   9.9951541e-01	   1.0000906e+00	   1.0015295e+00	
   1.5937503e+01	   9.9300092e-01	   9.9802164e-01	   9.9753336e-01	   9.9898388e-01	   9.9955770e-01	   1.0010006e+00	
   1.6169109e+01	   9.9252708e-01	   9.9754689e-01	   9.9706280e-01	   9.9850964e-01	   9.9908354e-01	   1.0005268e+00	
   1.6400716e+01	   9.9210278e-01	   9.9712548e-01	   9.9664307e-01	   9.9808963e-01	   9.9866508e-01	   1.0001056e+00	
   1.6632323e+01	   9.9171052e-01	   9.9673872e-01	   9.9625260e-01	   9.9770385e-01	   9.9828050e-01	   9.9971969e-01	
   1.6863929e+01	   9.9135248e-01	   9.9638316e-01	   9.9589248e-01	   9.9734776e-01	   9.9792387e-01	   9.9936566e-01	
   1.7048746e+01	   9.9110502e-01	   9.9613399e-01	   9.9564375e-01	   9.9709782e-01	   9.9767262e-01	   9.9911783e-01	
   1.7233563e+01	   9.9090161e-01	   9.9592889e-01	   9.9544297e-01	   9.9689313e-01	   9.9746718e-01	   9.9891374e-01	
   1.7418380e+01	   9.9073734e-01	   9.9576608e-01	   9.9528378e-01	   9.9673196e-01	   9.9730653e-01	   9.9875135e-01	
   1.7603197e+01	   9.9060098e-01	   9.9563328e-01	   9.9514973e-01	   9.9660037e-01	   9.9717624e-01	   9.9861823e-01	
   1.7788014e+01	   9.9048704e-01	   9.9552120e-01	   9.9503264e-01	   9.9648766e-01	   9.9706433e-01	   9.9850549e-01	
   1.7973979e+01	   9.9039904e-01	   9.9543159e-01	   9.9493969e-01	   9.9639635e-01	   9.9697243e-01	   9.9841589e-01	
   1.8159945e+01	   9.9034456e-01	   9.9537461e-01	   9.9488493e-01	   9.9633887e-01	   9.9691341e-01	   9.9836023e-01	
   1.8345910e+01	   9.9032627e-01	   9.9535627e-01	   9.9487209e-01	   9.9632217e-01	   9.9689563e-01	   9.9834350e-01	
   1.8500543e+01	   9.9033682e-01	   9.9536871e-01	   9.9488711e-01	   9.9633639e-01	   9.9691020e-01	   9.9835601e-01	
   1.8655175e+01	   9.9036641e-01	   9.9539962e-01	   9.9491603e-01	   9.9636755e-01	   9.9694266e-01	   9.9838523e-01	
   1.8809807e+01	   9.9041059e-01	   9.9544302e-01	   9.9495462e-01	   9.9640932e-01	   9.9698560e-01	   9.9842642e-01	
   1.8964440e+01	   9.9046598e-01	   9.9549636e-01	   9.9500470e-01	   9.9646077e-01	   9.9703698e-01	   9.9847914e-01	
   1.9119072e+01	   9.9053256e-01	   9.9556165e-01	   9.9507120e-01	   9.9652584e-01	   9.9710058e-01	   9.9854614e-01	
   1.9277326e+01	   9.9061667e-01	   9.9564616e-01	   9.9516035e-01	   9.9661207e-01	   9.9718500e-01	   9.9863310e-01	
   1.9435580e+01	   9.9072277e-01	   9.9575299e-01	   9.9527101e-01	   9.9672073e-01	   9.9729309e-01	   9.9874031e-01	
   1.9593834e+01	   9.9085112e-01	   9.9588072e-01	   9.9539836e-01	   9.9684841e-01	   9.9742197e-01	   9.9886537e-01	
   1.9752088e+01	   9.9099355e-01	   9.9602091e-01	   9.9553449e-01	   9.9698658e-01	   9.9756198e-01	   9.9900188e-01	
   1.9910342e+01	   9.9113700e-01	   9.9616289e-01	   9.9567257e-01	   9.9712666e-01	   9.9770273e-01	   9.9914264e-01	
   2.0071300e+01	   9.9127974e-01	   9.9630558e-01	   9.9581511e-01	   9.9726942e-01	   9.9784410e-01	   9.9928754e-01	
   2.0191064e+01	   9.9138816e-01	   9.9641447e-01	   9.9592678e-01	   9.9737969e-01	   9.9795247e-01	   9.9939891e-01	
   2.0310828e+01	   9.9150676e-01	   9.9653293e-01	   9.9604869e-01	   9.9749951e-01	   9.9807094e-01	   9.9951831e-01	
   2.0430592e+01	   9.9163954e-01	   9.9666447e-01	   9.9618233e-01	   9.9763136e-01	   9.9820282e-01	   9.9964835e-01	
   2.0550356e+01	   9.9178359e-01	   9.9680652e-01	   9.9632409e-01	   9.9777244e-01	   9.9834520e-01	   9.9978730e-01	
   2.0670121e+01	   9.9193012e-01	   9.9695143e-01	   9.9646678e-01	   9.9791585e-01	   9.9849021e-01	   9.9992944e-01	
   2.0804452e+01	   9.9208676e-01	   9.9710776e-01	   9.9662015e-01	   9.9807118e-01	   9.9864640e-01	   1.0000850e+00	
   2.0938784e+01	   9.9223198e-01	   9.9725397e-01	   9.9676487e-01	   9.9821771e-01	   9.9879221e-01	   1.0002329e+00	
   2.1073116e+01	   9.9237309e-01	   9.9739576e-01	   9.9690752e-01	   9.9836059e-01	   9.9893335e-01	   1.0003771e+00	
   2.1207447e+01	   9.9252221e-01	   9.9754374e-01	   9.9705805e-01	   9.9850924e-01	   9.9908053e-01	   1.0005257e+00	
   2.1341779e+01	   9.9268571e-01	   9.9770444e-01	   9.9722123e-01	   9.9866949e-01	   9.9924056e-01	   1.0006845e+00	
   2.1498484e+01	   9.9288433e-01	   9.9790037e-01	   9.9741793e-01	   9.9886425e-01	   9.9943639e-01	   1.0008773e+00	
   2.1655190e+01	   9.9307667e-01	   9.9809205e-01	   9.9760823e-01	   9.9905519e-01	   9.9962858e-01	   1.0010671e+00	
   2.1811895e+01	   9.9325460e-01	   9.9827086e-01	   9.9778485e-01	   9.9923405e-01	   9.9980787e-01	   1.0012461e+00	
   2.1968601e+01	   9.9342119e-01	   9.9843810e-01	   9.9795077e-01	   9.9940171e-01	   9.9997495e-01	   1.0014145e+00	
   2.2154791e+01	   9.9361654e-01	   9.9863240e-01	   9.9814559e-01	   9.9959611e-01	   1.0001682e+00	   1.0016094e+00	
   2.2340980e+01	   9.9381530e-01	   9.9882876e-01	   9.9834383e-01	   9.9979203e-01	   1.0003634e+00	   1.0018049e+00	
   2.2527170e+01	   9.9401365e-01	   9.9902517e-01	   9.9854171e-01	   9.9998792e-01	   1.0005594e+00	   1.0019997e+00	
   2.2713360e+01	   9.9420253e-01	   9.9921344e-01	   9.9872994e-01	   1.0001760e+00	   1.0007481e+00	   1.0021868e+00	
   2.2927586e+01	   9.9440112e-01	   9.9941218e-01	   9.9892741e-01	   1.0003748e+00	   1.0009473e+00	   1.0023851e+00	
   2.3141812e+01	   9.9458206e-01	   9.9959276e-01	   9.9910702e-01	   1.0005552e+00	   1.0011276e+00	   1.0025657e+00	
   2.3356038e+01	   9.9475073e-01	   9.9976021e-01	   9.9927476e-01	   1.0007224e+00	   1.0012942e+00	   1.0027330e+00	
   2.3570264e+01	   9.9490920e-01	   9.9991730e-01	   9.9943288e-01	   1.0008791e+00	   1.0014506e+00	   1.0028895e+00	
   2.3857298e+01	   9.9509992e-01	   1.0001071e+00	   9.9962339e-01	   1.0010689e+00	   1.0016404e+00	   1.0030785e+00	
   2.4144331e+01	   9.9526088e-01	   1.0002679e+00	   9.9978367e-01	   1.0012296e+00	   1.0018015e+00	   1.0032387e+00	
   2.4431364e+01	   9.9539199e-01	   1.0003986e+00	   9.9991380e-01	   1.0013601e+00	   1.0019320e+00	   1.0033692e+00	
   2.4718397e+01	   9.9549660e-01	   1.0005025e+00	   1.0000178e+00	   1.0014638e+00	   1.0020355e+00	   1.0034730e+00	
   2.5153678e+01	   9.9560910e-01	   1.0006145e+00	   1.0001303e+00	   1.0015756e+00	   1.0021472e+00	   1.0035846e+00	
   2.5588959e+01	   9.9566723e-01	   1.0006725e+00	   1.0001884e+00	   1.0016337e+00	   1.0022055e+00	   1.0036424e+00	
   2.6024240e+01	   9.9567562e-01	   1.0006811e+00	   1.0001966e+00	   1.0016421e+00	   1.0022141e+00	   1.0036509e+00	
   2.6459521e+01	   9.9564239e-01	   1.0006481e+00	   1.0001636e+00	   1.0016091e+00	   1.0021810e+00	   1.0036181e+00	
   2.6812285e+01	   9.9558672e-01	   1.0005927e+00	   1.0001083e+00	   1.0015538e+00	   1.0021258e+00	   1.0035629e+00	
   2.7165049e+01	   9.9551452e-01	   1.0005209e+00	   1.0000365e+00	   1.0014821e+00	   1.0020542e+00	   1.0034914e+00	
   2.7517814e+01	   9.9543112e-01	   1.0004380e+00	   9.9995346e-01	   1.0013992e+00	   1.0019714e+00	   1.0034087e+00	
   2.8141374e+01	   9.9527057e-01	   1.0002783e+00	   9.9979367e-01	   1.0012397e+00	   1.0018119e+00	   1.0032495e+00	
   2.8764933e+01	   9.9510343e-01	   1.0001120e+00	   9.9962731e-01	   1.0010735e+00	   1.0016459e+00	   1.0030837e+00	
   2.9388493e+01	   9.9494425e-01	   9.9995361e-01	   9.9946884e-01	   1.0009153e+00	   1.0014877e+00	   1.0029257e+00	
   3.0012053e+01	   9.9480541e-01	   9.9981543e-01	   9.9933060e-01	   1.0007773e+00	   1.0013498e+00	   1.0027879e+00	
   3.0973730e+01	   9.9465102e-01	   9.9966177e-01	   9.9917688e-01	   1.0006238e+00	   1.0011963e+00	   1.0026347e+00	
   3.1750211e+01	   9.9458393e-01	   9.9959498e-01	   9.9911007e-01	   1.0005571e+00	   1.0011296e+00	   1.0025681e+00	
   3.2526693e+01	   9.9456816e-01	   9.9957927e-01	   9.9909435e-01	   1.0005414e+00	   1.0011139e+00	   1.0025525e+00	
   3.3303174e+01	   9.9459621e-01	   9.9960714e-01	   9.9912225e-01	   1.0005693e+00	   1.0011417e+00	   1.0025802e+00	
   3.4079655e+01	   9.9465659e-01	   9.9966720e-01	   9.9918234e-01	   1.0006293e+00	   1.0012017e+00	   1.0026401e+00	
   3.5000000e+01	   9.9475322e-01	   9.9976337e-01	   9.9927856e-01	   1.0007254e+00	   1.0012977e+00	   1.0027360e+00	


==> UDC_SecDis.txt <==
   0.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.0000000e-06	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3000000e-05	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3300000e-04	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3330000e-03	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333000e-02	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   2.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   3.3333300e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000130e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000230e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0000330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0001330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0002330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0003330e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010010e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010020e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010030e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010130e+00	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010230e+00	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0010330e+00	   9.9999997e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0011330e+00	   9.9999953e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0012330e+00	   9.9999883e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0013330e+00	   9.9999792e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0015797e+00	   9.9999524e-01	   9.9999999e-01	   9.9999998e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0018264e+00	   9.9999210e-01	   9.9999996e-01	   9.9999996e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020000e+00	   9.9998978e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020010e+00	   9.9998977e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020020e+00	   9.9998976e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020030e+00	   9.9998974e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020130e+00	   9.9998960e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020230e+00	   9.9998945e-01	   9.9999993e-01	   9.9999992e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0020330e+00	   9.9998930e-01	   9.9999993e-01	   9.9999991e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0021330e+00	   9.9998750e-01	   9.9999990e-01	   9.9999989e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0022330e+00	   9.9998545e-01	   9.9999987e-01	   9.9999985e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0023330e+00	   9.9998320e-01	   9.9999984e-01	   9.9999981e-01	   1.0000000e+00	   1.0000000e+00	   1.0000000e+00	
   1.0025773e+00	   9.9997731e-01	   9.9999972e-01	   9.9999968e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0028216e+00	   9.9997104e-01	   9.9999957e-01	   9.9999951e-01	   9.9999999e-01	   1.0000000e+00	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030000e+00	   9.9996640e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030010e+00	   9.9996638e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030020e+00	   9.9996635e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030030e+00	   9.9996632e-01	   9.9999942e-01	   9.9999934e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030130e+00	   9.9996606e-01	   9.9999941e-01	   9.9999933e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030230e+00	   9.9996578e-01	   9.9999940e-01	   9.9999932e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0030330e+00	   9.9996551e-01	   9.9999939e-01	   9.9999931e-01	   9.9999998e-01	   9.9999999e-01	   1.0000000e+00	
   1.0031330e+00	   9.9996247e-01	   9.9999929e-01	   9.9999919e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0032330e+00	   9.9995919e-01	   9.9999917e-01	   9.9999907e-01	   9.9999997e-01	   9.9999999e-01	   1.0000000e+00	
   1.0033330e+00	   9.9995573e-01	   9.9999905e-01	   9.9999893e-01	   9.9999996e-01	   9.9999999e-01	   9.9999999e-01	
   1.0035776e+00	   9.9994691e-01	   9.9999870e-01	   9.9999855e-01	   9.9999994e-01	   9.9999998e-01	   9.9999999e-01	
   1.0038222e+00	   9.9993778e-01	   9.9999828e-01	   9.9999808e-01	   9.9999991e-01	   9.9999997e-01	   9.9999999e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040000e+00	   9.9993113e-01	   9.9999793e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040010e+00	   9.9993109e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040020e+00	   9.9993105e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040030e+00	   9.9993102e-01	   9.9999792e-01	   9.9999769e-01	   9.9999988e-01	   9.9999996e-01	   9.9999998e-01	
   1.0040130e+00	   9.9993064e-01	   9.9999790e-01	   9.9999766e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040230e+00	   9.9993025e-01	   9.9999788e-01	   9.9999764e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0040330e+00	   9.9992986e-01	   9.9999785e-01	   9.9999761e-01	   9.9999988e-01	   9.9999995e-01	   9.9999998e-01	
   1.0041330e+00	   9.9992570e-01	   9.9999762e-01	   9.9999736e-01	   9.9999986e-01	   9.9999995e-01	   9.9999998e-01	
   1.0042330e+00	   9.9992131e-01	   9.9999738e-01	   9.9999710e-01	   9.9999984e-01	   9.9999994e-01	   9.9999997e-01	
   1.0043330e+00	   9.9991676e-01	   9.9999712e-01	   9.9999681e-01	   9.9999981e-01	   9.9999993e-01	   9.9999997e-01	
   1.0045779e+00	   9.9990527e-01	   9.9999642e-01	   9.9999605e-01	   9.9999975e-01	   9.9999990e-01	   9.9999996e-01	
   1.0048228e+00	   9.9989353e-01	   9.9999563e-01	   9.9999519e-01	   9.9999967e-01	   9.9999987e-01	   9.9999994e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050000e+00	   9.9988505e-01	   9.9999499e-01	   9.9999450e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050010e+00	   9.9988500e-01	   9.9999498e-01	   9.9999449e-01	   9.9999960e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050020e+00	   9.9988496e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999984e-01	   9.9999993e-01	
   1.0050030e+00	   9.9988491e-01	   9.9999498e-01	   9.9999449e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050130e+00	   9.9988442e-01	   9.9999494e-01	   9.9999444e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050230e+00	   9.9988394e-01	   9.9999490e-01	   9.9999440e-01	   9.9999959e-01	   9.9999983e-01	   9.9999993e-01	
   1.0050330e+00	   9.9988344e-01	   9.9999486e-01	   9.9999436e-01	   9.9999958e-01	   9.9999983e-01	   9.9999993e-01	
   1.0051330e+00	   9.9987826e-01	   9.9999447e-01	   9.9999393e-01	   9.9999954e-01	   9.9999981e-01	   9.9999992e-01	
   1.0052330e+00	   9.9987285e-01	   9.9999405e-01	   9.9999349e-01	   9.9999949e-01	   9.9999979e-01	   9.9999991e-01	
   1.0053330e+00	   9.9986728e-01	   9.9999362e-01	   9.9999302e-01	   9.9999943e-01	   9.9999976e-01	   9.9999990e-01	
   1.0055782e+00	   9.9985333e-01	   9.9999248e-01	   9.9999180e-01	   9.9999929e-01	   9.9999970e-01	   9.9999987e-01	
   1.0058234e+00	   9.9983917e-01	   9.9999124e-01	   9.9999046e-01	   9.9999911e-01	   9.9999962e-01	   9.9999984e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060000e+00	   9.9982900e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060010e+00	   9.9982895e-01	   9.9999026e-01	   9.9998941e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060020e+00	   9.9982889e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060030e+00	   9.9982883e-01	   9.9999025e-01	   9.9998940e-01	   9.9999897e-01	   9.9999956e-01	   9.9999981e-01	
   1.0060130e+00	   9.9982825e-01	   9.9999019e-01	   9.9998933e-01	   9.9999896e-01	   9.9999955e-01	   9.9999981e-01	
   1.0060230e+00	   9.9982767e-01	   9.9999013e-01	   9.9998927e-01	   9.9999896e-01	   9.9999955e-01	   9.9999980e-01	
   1.0060330e+00	   9.9982708e-01	   9.9999008e-01	   9.9998921e-01	   9.9999895e-01	   9.9999954e-01	   9.9999980e-01	
   1.0061330e+00	   9.9982094e-01	   9.9998948e-01	   9.9998858e-01	   9.9999886e-01	   9.9999950e-01	   9.9999978e-01	
   1.0062330e+00	   9.9981458e-01	   9.9998887e-01	   9.9998792e-01	   9.9999876e-01	   9.9999946e-01	   9.9999977e-01	
   1.0063330e+00	   9.9980807e-01	   9.9998824e-01	   9.9998725e-01	   9.9999866e-01	   9.9999941e-01	   9.9999974e-01	
   1.0065784e+00	   9.9979182e-01	   9.9998661e-01	   9.9998550e-01	   9.9999840e-01	   9.9999929e-01	   9.9999969e-01	
   1.0068238e+00	   9.9977538e-01	   9.9998486e-01	   9.9998363e-01	   9.9999810e-01	   9.9999914e-01	   9.9999963e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070000e+00	   9.9976364e-01	   9.9998352e-01	   9.9998221e-01	   9.9999787e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070010e+00	   9.9976357e-01	   9.9998351e-01	   9.9998220e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070020e+00	   9.9976350e-01	   9.9998350e-01	   9.9998219e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070030e+00	   9.9976344e-01	   9.9998350e-01	   9.9998218e-01	   9.9999786e-01	   9.9999903e-01	   9.9999957e-01	
   1.0070130e+00	   9.9976277e-01	   9.9998342e-01	   9.9998210e-01	   9.9999785e-01	   9.9999902e-01	   9.9999957e-01	
   1.0070230e+00	   9.9976209e-01	   9.9998334e-01	   9.9998201e-01	   9.9999783e-01	   9.9999901e-01	   9.9999957e-01	
   1.0070330e+00	   9.9976142e-01	   9.9998326e-01	   9.9998193e-01	   9.9999782e-01	   9.9999901e-01	   9.9999956e-01	
   1.0071330e+00	   9.9975438e-01	   9.9998246e-01	   9.9998107e-01	   9.9999767e-01	   9.9999894e-01	   9.9999953e-01	
   1.0072330e+00	   9.9974713e-01	   9.9998163e-01	   9.9998019e-01	   9.9999752e-01	   9.9999886e-01	   9.9999950e-01	
   1.0073330e+00	   9.9973973e-01	   9.9998079e-01	   9.9997929e-01	   9.9999736e-01	   9.9999878e-01	   9.9999946e-01	
   1.0075786e+00	   9.9972130e-01	   9.9997862e-01	   9.9997699e-01	   9.9999694e-01	   9.9999857e-01	   9.9999937e-01	
   1.0078241e+00	   9.9970272e-01	   9.9997633e-01	   9.9997455e-01	   9.9999647e-01	   9.9999834e-01	   9.9999926e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080000e+00	   9.9968949e-01	   9.9997460e-01	   9.9997271e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080010e+00	   9.9968941e-01	   9.9997459e-01	   9.9997270e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080020e+00	   9.9968934e-01	   9.9997458e-01	   9.9997269e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080030e+00	   9.9968926e-01	   9.9997457e-01	   9.9997268e-01	   9.9999611e-01	   9.9999816e-01	   9.9999918e-01	
   1.0080130e+00	   9.9968850e-01	   9.9997447e-01	   9.9997258e-01	   9.9999609e-01	   9.9999814e-01	   9.9999917e-01	
   1.0080230e+00	   9.9968774e-01	   9.9997437e-01	   9.9997247e-01	   9.9999607e-01	   9.9999813e-01	   9.9999917e-01	
   1.0080330e+00	   9.9968698e-01	   9.9997427e-01	   9.9997236e-01	   9.9999604e-01	   9.9999812e-01	   9.9999916e-01	
   1.0081330e+00	   9.9967909e-01	   9.9997324e-01	   9.9997127e-01	   9.9999582e-01	   9.9999801e-01	   9.9999911e-01	
   1.0082330e+00	   9.9967099e-01	   9.9997219e-01	   9.9997016e-01	   9.9999560e-01	   9.9999789e-01	   9.9999906e-01	
   1.0083330e+00	   9.9966275e-01	   9.9997112e-01	   9.9996902e-01	   9.9999536e-01	   9.9999777e-01	   9.9999900e-01	
   1.0085787e+00	   9.9964226e-01	   9.9996840e-01	   9.9996612e-01	   9.9999475e-01	   9.9999746e-01	   9.9999885e-01	
   1.0088244e+00	   9.9962164e-01	   9.9996554e-01	   9.9996309e-01	   9.9999409e-01	   9.9999711e-01	   9.9999869e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090000e+00	   9.9960699e-01	   9.9996341e-01	   9.9996083e-01	   9.9999358e-01	   9.9999685e-01	   9.9999857e-01	
   1.0090010e+00	   9.9960690e-01	   9.9996340e-01	   9.9996082e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090020e+00	   9.9960682e-01	   9.9996339e-01	   9.9996081e-01	   9.9999358e-01	   9.9999685e-01	   9.9999856e-01	
   1.0090030e+00	   9.9960674e-01	   9.9996337e-01	   9.9996079e-01	   9.9999357e-01	   9.9999684e-01	   9.9999856e-01	
   1.0090130e+00	   9.9960590e-01	   9.9996325e-01	   9.9996066e-01	   9.9999354e-01	   9.9999683e-01	   9.9999856e-01	
   1.0090230e+00	   9.9960506e-01	   9.9996313e-01	   9.9996053e-01	   9.9999351e-01	   9.9999681e-01	   9.9999855e-01	
   1.0090330e+00	   9.9960421e-01	   9.9996300e-01	   9.9996040e-01	   9.9999348e-01	   9.9999680e-01	   9.9999854e-01	
   1.0091330e+00	   9.9959551e-01	   9.9996174e-01	   9.9995907e-01	   9.9999318e-01	   9.9999664e-01	   9.9999846e-01	
   1.0092330e+00	   9.9958661e-01	   9.9996046e-01	   9.9995771e-01	   9.9999286e-01	   9.9999647e-01	   9.9999838e-01	
   1.0093330e+00	   9.9957756e-01	   9.9995916e-01	   9.9995632e-01	   9.9999254e-01	   9.9999630e-01	   9.9999830e-01	
   1.0095788e+00	   9.9955510e-01	   9.9995586e-01	   9.9995282e-01	   9.9999170e-01	   9.9999585e-01	   9.9999809e-01	
   1.0098247e+00	   9.9953252e-01	   9.9995242e-01	   9.9994918e-01	   9.9999081e-01	   9.9999538e-01	   9.9999786e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100000e+00	   9.9951652e-01	   9.9994988e-01	   9.9994649e-01	   9.9999014e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100010e+00	   9.9951642e-01	   9.9994987e-01	   9.9994647e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100020e+00	   9.9951633e-01	   9.9994985e-01	   9.9994646e-01	   9.9999013e-01	   9.9999501e-01	   9.9999768e-01	
   1.0100030e+00	   9.9951624e-01	   9.9994984e-01	   9.9994644e-01	   9.9999012e-01	   9.9999501e-01	   9.9999767e-01	
   1.0100130e+00	   9.9951533e-01	   9.9994969e-01	   9.9994629e-01	   9.9999008e-01	   9.9999499e-01	   9.9999766e-01	
   1.0100230e+00	   9.9951441e-01	   9.9994954e-01	   9.9994613e-01	   9.9999004e-01	   9.9999497e-01	   9.9999765e-01	
   1.0100330e+00	   9.9951348e-01	   9.9994939e-01	   9.9994597e-01	   9.9999001e-01	   9.9999494e-01	   9.9999764e-01	
   1.0101330e+00	   9.9950401e-01	   9.9994790e-01	   9.9994439e-01	   9.9998960e-01	   9.9999472e-01	   9.9999754e-01	
   1.0102330e+00	   9.9949433e-01	   9.9994638e-01	   9.9994278e-01	   9.9998919e-01	   9.9999450e-01	   9.9999742e-01	
   1.0103330e+00	   9.9948451e-01	   9.9994483e-01	   9.9994114e-01	   9.9998876e-01	   9.9999427e-01	   9.9999731e-01	
   1.0105789e+00	   9.9946016e-01	   9.9994095e-01	   9.9993702e-01	   9.9998767e-01	   9.9999368e-01	   9.9999701e-01	
   1.0108249e+00	   9.9943570e-01	   9.9993692e-01	   9.9993275e-01	   9.9998652e-01	   9.9999304e-01	   9.9999670e-01	
   1.0110708e+00	   9.9941143e-01	   9.9993274e-01	   9.9992833e-01	   9.9998531e-01	   9.9999237e-01	   9.9999636e-01	
   1.0113168e+00	   9.9938749e-01	   9.9992843e-01	   9.9992376e-01	   9.9998402e-01	   9.9999166e-01	   9.9999599e-01	
   1.0118571e+00	   9.9933622e-01	   9.9991847e-01	   9.9991321e-01	   9.9998095e-01	   9.9998995e-01	   9.9999510e-01	
   1.0123975e+00	   9.9928674e-01	   9.9990790e-01	   9.9990203e-01	   9.9997753e-01	   9.9998802e-01	   9.9999409e-01	
   1.0129379e+00	   9.9923892e-01	   9.9989679e-01	   9.9989028e-01	   9.9997375e-01	   9.9998587e-01	   9.9999293e-01	
   1.0134783e+00	   9.9919258e-01	   9.9988523e-01	   9.9987807e-01	   9.9996962e-01	   9.9998349e-01	   9.9999163e-01	
   1.0148230e+00	   9.9908284e-01	   9.9985494e-01	   9.9984608e-01	   9.9995782e-01	   9.9997659e-01	   9.9998774e-01	
   1.0161677e+00	   9.9897962e-01	   9.9982320e-01	   9.9981256e-01	   9.9994396e-01	   9.9996831e-01	   9.9998285e-01	
   1.0175124e+00	   9.9888171e-01	   9.9979062e-01	   9.9977810e-01	   9.9992827e-01	   9.9995874e-01	   9.9997692e-01	
   1.0188571e+00	   9.9878838e-01	   9.9975751e-01	   9.9974304e-01	   9.9991099e-01	   9.9994801e-01	   9.9996996e-01	
   1.0202018e+00	   9.9869911e-01	   9.9972400e-01	   9.9970750e-01	   9.9989234e-01	   9.9993624e-01	   9.9996197e-01	
   1.0225652e+00	   9.9855084e-01	   9.9966435e-01	   9.9964422e-01	   9.9985671e-01	   9.9991334e-01	   9.9994554e-01	
   1.0249286e+00	   9.9841200e-01	   9.9960408e-01	   9.9958030e-01	   9.9981805e-01	   9.9988797e-01	   9.9992623e-01	
   1.0272919e+00	   9.9828123e-01	   9.9954344e-01	   9.9951603e-01	   9.9977688e-01	   9.9986039e-01	   9.9990424e-01	
   1.0296553e+00	   9.9815752e-01	   9.9948262e-01	   9.9945162e-01	   9.9973358e-01	   9.9983079e-01	   9.9987982e-01	
   1.0320187e+00	   9.9804001e-01	   9.9942172e-01	   9.9938720e-01	   9.9968848e-01	   9.9979932e-01	   9.9985316e-01	
   1.0354334e+00	   9.9787975e-01	   9.9933377e-01	   9.9929434e-01	   9.9962063e-01	   9.9975079e-01	   9.9981115e-01	
   1.0388482e+00	   9.9772904e-01	   9.9924604e-01	   9.9920195e-01	   9.9955019e-01	   9.9969898e-01	   9.9976549e-01	
   1.0422629e+00	   9.9758635e-01	   9.9915864e-01	   9.9911016e-01	   9.9947769e-01	   9.9964418e-01	   9.9971668e-01	
   1.0456776e+00	   9.9745046e-01	   9.9907161e-01	   9.9901905e-01	   9.9940351e-01	   9.9958664e-01	   9.9966515e-01	
   1.0490923e+00	   9.9732033e-01	   9.9898496e-01	   9.9892863e-01	   9.9932799e-01	   9.9952661e-01	   9.9961125e-01	
   1.0540034e+00	   9.9714162e-01	   9.9886097e-01	   9.9879975e-01	   9.9921747e-01	   9.9943629e-01	   9.9953015e-01	
   1.0589146e+00	   9.9697096e-01	   9.9873766e-01	   9.9867215e-01	   9.9910523e-01	   9.9934179e-01	   9.9944549e-01	
   1.0638257e+00	   9.9680670e-01	   9.9861490e-01	   9.9854565e-01	   9.9899167e-01	   9.9924360e-01	   9.9935782e-01	
   1.0687368e+00	   9.9664754e-01	   9.9849258e-01	   9.9842008e-01	   9.9887706e-01	   9.9914212e-01	   9.9926758e-01	
   1.0736480e+00	   9.9649245e-01	   9.9837055e-01	   9.9829522e-01	   9.9876157e-01	   9.9903773e-01	   9.9917511e-01	
   1.0814452e+00	   9.9625265e-01	   9.9817716e-01	   9.9809805e-01	   9.9857671e-01	   9.9886677e-01	   9.9902433e-01	
   1.0892424e+00	   9.9601842e-01	   9.9798381e-01	   9.9790161e-01	   9.9839028e-01	   9.9869040e-01	   9.9886945e-01	
   1.0970396e+00	   9.9578785e-01	   9.9779019e-01	   9.9770535e-01	   9.9820244e-01	   9.9850952e-01	   9.9871108e-01	
   1.1048367e+00	   9.9555959e-01	   9.9759603e-01	   9.9750885e-01	   9.9801326e-01	   9.9832491e-01	   9.9854970e-01	
   1.1126339e+00	   9.9533266e-01	   9.9740115e-01	   9.9731178e-01	   9.9782279e-01	   9.9813716e-01	   9.9838566e-01	
   1.1223538e+00	   9.9505056e-01	   9.9715701e-01	   9.9706495e-01	   9.9758360e-01	   9.9789951e-01	   9.9817793e-01	
   1.1320736e+00	   9.9476843e-01	   9.9691140e-01	   9.9681654e-01	   9.9734254e-01	   9.9765860e-01	   9.9796706e-01	
   1.1417935e+00	   9.9448561e-01	   9.9666426e-01	   9.9656634e-01	   9.9709968e-01	   9.9741508e-01	   9.9775348e-01	
   1.1515133e+00	   9.9420177e-01	   9.9641557e-01	   9.9631426e-01	   9.9685512e-01	   9.9716944e-01	   9.9753754e-01	
   1.1612331e+00	   9.9391675e-01	   9.9616538e-01	   9.9606029e-01	   9.9660896e-01	   9.9692209e-01	   9.9731952e-01	
   1.1743424e+00	   9.9353043e-01	   9.9582574e-01	   9.9571485e-01	   9.9627463e-01	   9.9658630e-01	   9.9702262e-01	
   1.1874516e+00	   9.9314208e-01	   9.9548378e-01	   9.9536623e-01	   9.9593788e-01	   9.9624856e-01	   9.9672291e-01	
   1.2005608e+00	   9.9275210e-01	   9.9513981e-01	   9.9501473e-01	   9.9559900e-01	   9.9590932e-01	   9.9642083e-01	
   1.2136701e+00	   9.9236103e-01	   9.9479414e-01	   9.9466071e-01	   9.9525832e-01	   9.9556895e-01	   9.9611673e-01	
   1.2267793e+00	   9.9196946e-01	   9.9444713e-01	   9.9430455e-01	   9.9491612e-01	   9.9522774e-01	   9.9581091e-01	
   1.2485698e+00	   9.9131921e-01	   9.9386826e-01	   9.9370890e-01	   9.9434479e-01	   9.9465936e-01	   9.9529941e-01	
   1.2703603e+00	   9.9067223e-01	   9.9328818e-01	   9.9311036e-01	   9.9377150e-01	   9.9409039e-01	   9.9478488e-01	
   1.2921509e+00	   9.9003131e-01	   9.9270840e-01	   9.9251083e-01	   9.9319758e-01	   9.9352176e-01	   9.9426817e-01	
   1.3139414e+00	   9.8939893e-01	   9.9213034e-01	   9.9191213e-01	   9.9262431e-01	   9.9295435e-01	   9.9375002e-01	
   1.3357319e+00	   9.8877725e-01	   9.9155530e-01	   9.9131601e-01	   9.9205292e-01	   9.9238902e-01	   9.9323110e-01	
   1.3631101e+00	   9.8801391e-01	   9.9083882e-01	   9.9057306e-01	   9.9133935e-01	   9.9168291e-01	   9.9257894e-01	
   1.3904884e+00	   9.8727268e-01	   9.9013089e-01	   9.8983939e-01	   9.9063247e-01	   9.9098287e-01	   9.9192755e-01	
   1.4178666e+00	   9.8655506e-01	   9.8943302e-01	   9.8911728e-01	   9.8993393e-01	   9.9029020e-01	   9.9127778e-01	
   1.4452448e+00	   9.8586150e-01	   9.8874630e-01	   9.8840848e-01	   9.8924503e-01	   9.8960597e-01	   9.9063029e-01	
   1.4726230e+00	   9.8519148e-01	   9.8807134e-01	   9.8771416e-01	   9.8856665e-01	   9.8893098e-01	   9.8998550e-01	
   1.5085640e+00	   9.8434515e-01	   9.8720324e-01	   9.8682556e-01	   9.8769275e-01	   9.8805962e-01	   9.8914344e-01	
   1.5445049e+00	   9.8353209e-01	   9.8635488e-01	   9.8596295e-01	   9.8683783e-01	   9.8720528e-01	   9.8830631e-01	
   1.5804459e+00	   9.8274593e-01	   9.8552450e-01	   9.8512498e-01	   9.8600093e-01	   9.8636740e-01	   9.8747350e-01	
   1.6163869e+00	   9.8197928e-01	   9.8470945e-01	   9.8430907e-01	   9.8518015e-01	   9.8554457e-01	   9.8664396e-01	
   1.6523279e+00	   9.8122451e-01	   9.8390655e-01	   9.8351171e-01	   9.8437288e-01	   9.8473473e-01	   9.8581633e-01	
   1.6908874e+00	   9.8041972e-01	   9.8305474e-01	   9.8267231e-01	   9.8351842e-01	   9.8387747e-01	   9.8492887e-01	
   1.7294469e+00	   9.7961254e-01	   9.8220882e-01	   9.8184444e-01	   9.8267219e-01	   9.8302884e-01	   9.8404028e-01	
   1.7680064e+00	   9.7879719e-01	   9.8136514e-01	   9.8102314e-01	   9.8183051e-01	   9.8218543e-01	   9.8314925e-01	
   1.8065659e+00	   9.7797021e-01	   9.8052097e-01	   9.8020419e-01	   9.8099033e-01	   9.8134427e-01	   9.8225517e-01	
   1.8451254e+00	   9.7713050e-01	   9.7967463e-01	   9.7938437e-01	   9.8014948e-01	   9.8050305e-01	   9.8135821e-01	
   1.8836850e+00	   9.7627917e-01	   9.7882561e-01	   9.7856169e-01	   9.7930680e-01	   9.7966034e-01	   9.8045944e-01	
   1.9347510e+00	   9.7513896e-01	   9.7769818e-01	   9.7746647e-01	   9.7818790e-01	   9.7854132e-01	   9.7926971e-01	
   1.9858170e+00	   9.7399367e-01	   9.7657096e-01	   9.7636593e-01	   9.7706795e-01	   9.7742037e-01	   9.7808656e-01	
   2.0368831e+00	   9.7285482e-01	   9.7544958e-01	   9.7526369e-01	   9.7595142e-01	   9.7630129e-01	   9.7691771e-01	
   2.0879491e+00	   9.7173284e-01	   9.7434015e-01	   9.7416472e-01	   9.7484386e-01	   9.7518932e-01	   9.7577110e-01	
   2.1390151e+00	   9.7063524e-01	   9.7324805e-01	   9.7307418e-01	   9.7375068e-01	   9.7409002e-01	   9.7465370e-01	
   2.1900812e+00	   9.6956571e-01	   9.7217711e-01	   9.7199650e-01	   9.7267628e-01	   9.7300838e-01	   9.7357058e-01	
   2.2411472e+00	   9.6852410e-01	   9.7112926e-01	   9.7093493e-01	   9.7162356e-01	   9.7194818e-01	   9.7252443e-01	
   2.2925815e+00	   9.6750000e-01	   9.7009735e-01	   9.6988404e-01	   9.7058651e-01	   9.7090436e-01	   9.7150836e-01	
   2.3440158e+00	   9.6649607e-01	   9.6908794e-01	   9.6885266e-01	   9.6957283e-01	   9.6988567e-01	   9.7052810e-01	
   2.3954500e+00	   9.6550729e-01	   9.6809938e-01	   9.6784147e-01	   9.6858180e-01	   9.6889211e-01	   9.6958022e-01	
   2.4468843e+00	   9.6453017e-01	   9.6713042e-01	   9.6685134e-01	   9.6761263e-01	   9.6792329e-01	   9.6866063e-01	
   2.4983185e+00	   9.6356387e-01	   9.6618079e-01	   9.6588383e-01	   9.6666516e-01	   9.6697895e-01	   9.6776545e-01	
   2.5497528e+00	   9.6261073e-01	   9.6525172e-01	   9.6494149e-01	   9.6574023e-01	   9.6605945e-01	   9.6689172e-01	
   2.6011871e+00	   9.6167604e-01	   9.6434589e-01	   9.6402778e-01	   9.6483984e-01	   9.6516596e-01	   9.6603776e-01	
   2.6590548e+00	   9.6065565e-01	   9.6335920e-01	   9.6303893e-01	   9.6385979e-01	   9.6419411e-01	   9.6510029e-01	
   2.7169225e+00	   9.5967926e-01	   9.6241255e-01	   9.6209667e-01	   9.6291913e-01	   9.6326071e-01	   9.6418873e-01	
   2.7747902e+00	   9.5875657e-01	   9.6151092e-01	   9.6120475e-01	   9.6202191e-01	   9.6236852e-01	   9.6330522e-01	
   2.8326579e+00	   9.5789306e-01	   9.6065685e-01	   9.6036395e-01	   9.6117016e-01	   9.6151883e-01	   9.6245162e-01	
   2.8905256e+00	   9.5708846e-01	   9.5984947e-01	   9.5957138e-01	   9.6036301e-01	   9.6071059e-01	   9.6162856e-01	
   2.9483933e+00	   9.5633658e-01	   9.5908423e-01	   9.5882052e-01	   9.5959636e-01	   9.5994011e-01	   9.6083487e-01	
   3.0062610e+00	   9.5562644e-01	   9.5835357e-01	   9.5810204e-01	   9.5886338e-01	   9.5920143e-01	   9.6006761e-01	
   3.0662978e+00	   9.5491919e-01	   9.5762223e-01	   9.5737957e-01	   9.5812953e-01	   9.5846087e-01	   9.5929513e-01	
   3.1263346e+00	   9.5422703e-01	   9.5690799e-01	   9.5666953e-01	   9.5741345e-01	   9.5773850e-01	   9.5854189e-01	
   3.1863714e+00	   9.5353792e-01	   9.5620285e-01	   9.5596378e-01	   9.5670765e-01	   9.5702783e-01	   9.5780425e-01	
   3.2464081e+00	   9.5284543e-01	   9.5550271e-01	   9.5525875e-01	   9.5600817e-01	   9.5632545e-01	   9.5708092e-01	
   3.3064449e+00	   9.5214987e-01	   9.5480829e-01	   9.5455627e-01	   9.5531550e-01	   9.5563194e-01	   9.5637369e-01	
   3.3664817e+00	   9.5145806e-01	   9.5412499e-01	   9.5386321e-01	   9.5463460e-01	   9.5495184e-01	   9.5568741e-01	
   3.4265185e+00	   9.5078173e-01	   9.5346187e-01	   9.5319024e-01	   9.5397398e-01	   9.5429296e-01	   9.5502937e-01	
   3.4954615e+00	   9.5004215e-01	   9.5273927e-01	   9.5245819e-01	   9.5325377e-01	   9.5357486e-01	   9.5431940e-01	
   3.5517000e+00	   9.4948164e-01	   9.5219119e-01	   9.5190504e-01	   9.5270699e-01	   9.5302917e-01	   9.5378444e-01	
   3.6079385e+00	   9.4896864e-01	   9.5168746e-01	   9.5139919e-01	   9.5220391e-01	   9.5252624e-01	   9.5329440e-01	
   3.6641770e+00	   9.4850765e-01	   9.5123179e-01	   9.5094444e-01	   9.5174836e-01	   9.5206979e-01	   9.5285165e-01	
   3.7204155e+00	   9.4809905e-01	   9.5082467e-01	   9.5054092e-01	   9.5134108e-01	   9.5166074e-01	   9.5245589e-01	
   3.7766540e+00	   9.4773940e-01	   9.5046351e-01	   9.5018532e-01	   9.5097974e-01	   9.5129717e-01	   9.5210424e-01	
   3.8328925e+00	   9.4742244e-01	   9.5014324e-01	   9.4987159e-01	   9.5065949e-01	   9.5097476e-01	   9.5179171e-01	
   3.8891310e+00	   9.4714026e-01	   9.4985730e-01	   9.4959213e-01	   9.5037392e-01	   9.5068756e-01	   9.5151201e-01	
   3.9453695e+00	   9.4688474e-01	   9.4959878e-01	   9.4933901e-01	   9.5011610e-01	   9.5042908e-01	   9.5125854e-01	
   4.0085505e+00	   9.4662105e-01	   9.4933353e-01	   9.4907761e-01	   9.4985193e-01	   9.5016557e-01	   9.5099785e-01	
   4.0717314e+00	   9.4637566e-01	   9.4908880e-01	   9.4883377e-01	   9.4960830e-01	   9.4992403e-01	   9.5075656e-01	
   4.1349124e+00	   9.4614587e-01	   9.4886147e-01	   9.4860434e-01	   9.4938176e-01	   9.4970062e-01	   9.5053138e-01	
   4.1980934e+00	   9.4593302e-01	   9.4865192e-01	   9.4839025e-01	   9.4917243e-01	   9.4949478e-01	   9.5032233e-01	
   4.2612743e+00	   9.4574157e-01	   9.4846344e-01	   9.4819581e-01	   9.4898348e-01	   9.4930889e-01	   9.5013234e-01	
   4.3244553e+00	   9.4557762e-01	   9.4830106e-01	   9.4802731e-01	   9.4882003e-01	   9.4914733e-01	   9.4996621e-01	
   4.4085758e+00	   9.4541200e-01	   9.4813437e-01	   9.4785429e-01	   9.4865143e-01	   9.4897868e-01	   9.4979124e-01	
   4.4926963e+00	   9.4531614e-01	   9.4803390e-01	   9.4775152e-01	   9.4854930e-01	   9.4887335e-01	   9.4967974e-01	
   4.5768168e+00	   9.4529375e-01	   9.4800498e-01	   9.4772500e-01	   9.4851983e-01	   9.4883837e-01	   9.4963893e-01	
   4.6609372e+00	   9.4534161e-01	   9.4804650e-01	   9.4777277e-01	   9.4856233e-01	   9.4887468e-01	   9.4966994e-01	
   4.7450577e+00	   9.4545174e-01	   9.4815242e-01	   9.4788659e-01	   9.4867059e-01	   9.4897785e-01	   9.4976860e-01	
   4.8291782e+00	   9.4561526e-01	   9.4831472e-01	   9.4805575e-01	   9.4883577e-01	   9.4914041e-01	   9.4992789e-01	
   4.9198152e+00	   9.4584348e-01	   9.4854443e-01	   9.4828929e-01	   9.4906804e-01	   9.4937309e-01	   9.5015907e-01	
   5.0104522e+00	   9.4612136e-01	   9.4882503e-01	   9.4856897e-01	   9.4934961e-01	   9.4965771e-01	   9.5044489e-01	
   5.1010893e+00	   9.4644808e-01	   9.4915381e-01	   9.4889289e-01	   9.4967745e-01	   9.4998963e-01	   9.5078092e-01	
   5.1917263e+00	   9.4682466e-01	   9.4953057e-01	   9.4926310e-01	   9.5005184e-01	   9.5036736e-01	   9.5116517e-01	
   5.2823633e+00	   9.4725221e-01	   9.4995627e-01	   9.4968325e-01	   9.5047476e-01	   9.5079166e-01	   9.5159711e-01	
   5.3730003e+00	   9.4773127e-01	   9.5043202e-01	   9.5015652e-01	   9.5094840e-01	   9.5126446e-01	   9.5207679e-01	
   5.4674074e+00	   9.4828514e-01	   9.5098176e-01	   9.5070751e-01	   9.5149725e-01	   9.5181072e-01	   9.5262745e-01	
   5.5618144e+00	   9.4889478e-01	   9.5158727e-01	   9.5131738e-01	   9.5210325e-01	   9.5241356e-01	   9.5323035e-01	
   5.6562214e+00	   9.4955934e-01	   9.5224798e-01	   9.5198367e-01	   9.5276526e-01	   9.5307295e-01	   9.5388517e-01	
   5.7506285e+00	   9.5027634e-01	   9.5296141e-01	   9.5270178e-01	   9.5348002e-01	   9.5378630e-01	   9.5459039e-01	
   5.8450355e+00	   9.5104127e-01	   9.5372287e-01	   9.5346550e-01	   9.5424217e-01	   9.5454825e-01	   9.5534280e-01	
   5.9562776e+00	   9.5199497e-01	   9.5467274e-01	   9.5441451e-01	   9.5519175e-01	   9.5549845e-01	   9.5628336e-01	
   6.0675196e+00	   9.5299488e-01	   9.5566919e-01	   9.5540765e-01	   9.5618702e-01	   9.5649419e-01	   9.5727425e-01	
   6.1787617e+00	   9.5403280e-01	   9.5670417e-01	   9.5643889e-01	   9.5722053e-01	   9.5752732e-01	   9.5830842e-01	
   6.2900037e+00	   9.5510634e-01	   9.5777520e-01	   9.5750797e-01	   9.5829046e-01	   9.5859597e-01	   9.5938268e-01	
   6.4012458e+00	   9.5621940e-01	   9.5888554e-01	   9.5861921e-01	   9.5940031e-01	   9.5970419e-01	   9.6049796e-01	
   6.5228004e+00	   9.5748797e-01	   9.6015025e-01	   9.5988734e-01	   9.6066486e-01	   9.6096742e-01	   9.6176659e-01	
   6.6443550e+00	   9.5881407e-01	   9.6147135e-01	   9.6121234e-01	   9.6198567e-01	   9.6228795e-01	   9.6308748e-01	
   6.7659096e+00	   9.6019075e-01	   9.6284242e-01	   9.6258564e-01	   9.6335599e-01	   9.6365880e-01	   9.6445385e-01	
   6.8874641e+00	   9.6160145e-01	   9.6424790e-01	   9.6399076e-01	   9.6476033e-01	   9.6506372e-01	   9.6585195e-01	
   7.0090187e+00	   9.6302713e-01	   9.6566946e-01	   9.6541015e-01	   9.6618079e-01	   9.6648394e-01	   9.6726630e-01	
   7.1444223e+00	   9.6461898e-01	   9.6725779e-01	   9.6699610e-01	   9.6776831e-01	   9.6806998e-01	   9.6884921e-01	
   7.2798259e+00	   9.6621479e-01	   9.6885001e-01	   9.6858799e-01	   9.6936015e-01	   9.6965963e-01	   9.7043922e-01	
   7.4152295e+00	   9.6782607e-01	   9.7045646e-01	   9.7019666e-01	   9.7096625e-01	   9.7126389e-01	   9.7204507e-01	
   7.5506331e+00	   9.6946245e-01	   9.7208677e-01	   9.7183035e-01	   9.7259585e-01	   9.7289279e-01	   9.7367433e-01	
   7.6860366e+00	   9.7111941e-01	   9.7373769e-01	   9.7348367e-01	   9.7424565e-01	   9.7454302e-01	   9.7532287e-01	
   7.8214402e+00	   9.7277743e-01	   9.7539117e-01	   9.7513718e-01	   9.7589787e-01	   9.7619607e-01	   9.7697320e-01	
   7.9568438e+00	   9.7441335e-01	   9.7702429e-01	   9.7676829e-01	   9.7752988e-01	   9.7782845e-01	   9.7860350e-01	
   8.1100116e+00	   9.7622280e-01	   9.7883102e-01	   9.7857253e-01	   9.7933561e-01	   9.7963356e-01	   9.8040782e-01	
   8.2631794e+00	   9.7799300e-01	   9.8059690e-01	   9.8033807e-01	   9.8110059e-01	   9.8139706e-01	   9.8217131e-01	
   8.4163471e+00	   9.7973930e-01	   9.8233676e-01	   9.8208044e-01	   9.8283954e-01	   9.8313444e-01	   9.8390765e-01	
   8.5695149e+00	   9.8146769e-01	   9.8405842e-01	   9.8380574e-01	   9.8456036e-01	   9.8485441e-01	   9.8562467e-01	
   8.7226827e+00	   9.8316405e-01	   9.8575019e-01	   9.8549953e-01	   9.8625148e-01	   9.8654560e-01	   9.8731206e-01	
   8.8758505e+00	   9.8480314e-01	   9.8738725e-01	   9.8713555e-01	   9.8788789e-01	   9.8818267e-01	   9.8894648e-01	
   9.0290183e+00	   9.8636760e-01	   9.8895031e-01	   9.8869561e-01	   9.8944994e-01	   9.8974528e-01	   9.9050878e-01	
   9.1880149e+00	   9.8791480e-01	   9.9049419e-01	   9.9023730e-01	   9.9099228e-01	   9.9128750e-01	   9.9205243e-01	
   9.3470116e+00	   9.8939845e-01	   9.9197235e-01	   9.9171648e-01	   9.9246895e-01	   9.9276322e-01	   9.9352924e-01	
   9.5060082e+00	   9.9082816e-01	   9.9339660e-01	   9.9314439e-01	   9.9389243e-01	   9.9418552e-01	   9.9495040e-01	
   9.6650048e+00	   9.9219655e-01	   9.9476192e-01	   9.9451297e-01	   9.9525782e-01	   9.9555037e-01	   9.9631181e-01	
   9.8240015e+00	   9.9348504e-01	   9.9604957e-01	   9.9580067e-01	   9.9654554e-01	   9.9683863e-01	   9.9759603e-01	
   9.9829981e+00	   9.9467988e-01	   9.9724330e-01	   9.9699162e-01	   9.9773842e-01	   9.9803257e-01	   9.9878766e-01	
   1.0101144e+01	   9.9550664e-01	   9.9806834e-01	   9.9781431e-01	   9.9856229e-01	   9.9885698e-01	   9.9961193e-01	
   1.0219291e+01	   9.9628667e-01	   9.9884591e-01	   9.9859078e-01	   9.9933865e-01	   9.9963332e-01	   1.0003892e+00	
   1.0337437e+01	   9.9702481e-01	   9.9958149e-01	   9.9932698e-01	   1.0000734e+00	   1.0003675e+00	   1.0011247e+00	
   1.0455583e+01	   9.9772313e-01	   1.0002778e+00	   1.0000252e+00	   1.0007693e+00	   1.0010627e+00	   1.0018208e+00	
   1.0584434e+01	   9.9843846e-01	   1.0009918e+00	   1.0007414e+00	   1.0014834e+00	   1.0017763e+00	   1.0025341e+00	
   1.0713285e+01	   9.9910271e-01	   1.0016553e+00	   1.0014061e+00	   1.0021470e+00	   1.0024400e+00	   1.0031964e+00	
   1.0842135e+01	   9.9971270e-01	   1.0022647e+00	   1.0020153e+00	   1.0027562e+00	   1.0030498e+00	   1.0038041e+00	
   1.0970986e+01	   1.0002663e+00	   1.0028175e+00	   1.0025668e+00	   1.0033084e+00	   1.0036028e+00	   1.0043552e+00	
   1.1114375e+01	   1.0008160e+00	   1.0033661e+00	   1.0031138e+00	   1.0038561e+00	   1.0041511e+00	   1.0049025e+00	
   1.1257763e+01	   1.0012985e+00	   1.0038475e+00	   1.0035945e+00	   1.0043369e+00	   1.0046319e+00	   1.0053834e+00	
   1.1401152e+01	   1.0017185e+00	   1.0042666e+00	   1.0040141e+00	   1.0047557e+00	   1.0050503e+00	   1.0058026e+00	
   1.1544540e+01	   1.0020806e+00	   1.0046283e+00	   1.0043769e+00	   1.0051173e+00	   1.0054115e+00	   1.0061644e+00	
   1.1709924e+01	   1.0024301e+00	   1.0049775e+00	   1.0047272e+00	   1.0054665e+00	   1.0057608e+00	   1.0065135e+00	
   1.1875308e+01	   1.0027073e+00	   1.0052545e+00	   1.0050043e+00	   1.0057433e+00	   1.0060382e+00	   1.0067900e+00	
   1.2040692e+01	   1.0029113e+00	   1.0054585e+00	   1.0052075e+00	   1.0059468e+00	   1.0062425e+00	   1.0069933e+00	
   1.2206076e+01	   1.0030428e+00	   1.0055900e+00	   1.0053381e+00	   1.0060780e+00	   1.0063742e+00	   1.0071246e+00	
   1.2420536e+01	   1.0031135e+00	   1.0056611e+00	   1.0054088e+00	   1.0061488e+00	   1.0064451e+00	   1.0071958e+00	
   1.2634997e+01	   1.0030838e+00	   1.0056319e+00	   1.0053800e+00	   1.0061196e+00	   1.0064158e+00	   1.0071670e+00	
   1.2849457e+01	   1.0029661e+00	   1.0055148e+00	   1.0052635e+00	   1.0060026e+00	   1.0062989e+00	   1.0070502e+00	
   1.3063917e+01	   1.0027681e+00	   1.0053177e+00	   1.0050663e+00	   1.0058055e+00	   1.0061024e+00	   1.0068533e+00	
   1.3325175e+01	   1.0024274e+00	   1.0049783e+00	   1.0047263e+00	   1.0054661e+00	   1.0057636e+00	   1.0065145e+00	
   1.3586434e+01	   1.0019903e+00	   1.0045428e+00	   1.0042902e+00	   1.0050306e+00	   1.0053285e+00	   1.0060799e+00	
   1.3847692e+01	   1.0014759e+00	   1.0040300e+00	   1.0037773e+00	   1.0045179e+00	   1.0048160e+00	   1.0055681e+00	
   1.4108951e+01	   1.0009033e+00	   1.0034590e+00	   1.0032065e+00	   1.0039472e+00	   1.0042455e+00	   1.0049980e+00	
   1.4433394e+01	   1.0001353e+00	   1.0026931e+00	   1.0024405e+00	   1.0031817e+00	   1.0034805e+00	   1.0042333e+00	
   1.4757837e+01	   9.9932543e-01	   1.0018855e+00	   1.0016324e+00	   1.0023744e+00	   1.0026736e+00	   1.0034270e+00	
   1.5082279e+01	   9.9849889e-01	   1.0010612e+00	   1.0008078e+00	   1.0015505e+00	   1.0018499e+00	   1.0026041e+00	
   1.5406722e+01	   9.9768095e-01	   1.0002453e+00	   9.9999177e-01	   1.0007350e+00	   1.0010346e+00	   1.0017895e+00	
   1.5932176e+01	   9.9643432e-01	   9.9900165e-01	   9.9874799e-01	   9.9949209e-01	   9.9979196e-01	   1.0005478e+00	
   1.6457630e+01	   9.9533037e-01	   9.9790029e-01	   9.9764636e-01	   9.9839138e-01	   9.9869142e-01	   9.9944805e-01	
   1.6848098e+01	   9.9462984e-01	   9.9720133e-01	   9.9694723e-01	   9.9769285e-01	   9.9799290e-01	   9.9875019e-01	
   1.7238566e+01	   9.9405161e-01	   9.9662429e-01	   9.9637014e-01	   9.9711621e-01	   9.9741620e-01	   9.9817404e-01	
   1.7629034e+01	   9.9360375e-01	   9.9617728e-01	   9.9592311e-01	   9.9666954e-01	   9.9696943e-01	   9.9772766e-01	
   1.7917664e+01	   9.9335791e-01	   9.9593186e-01	   9.9567767e-01	   9.9642432e-01	   9.9672412e-01	   9.9748255e-01	
   1.8206293e+01	   9.9318387e-01	   9.9575804e-01	   9.9550385e-01	   9.9625067e-01	   9.9655036e-01	   9.9730896e-01	
   1.8494923e+01	   9.9307948e-01	   9.9565371e-01	   9.9539953e-01	   9.9614647e-01	   9.9644602e-01	   9.9720475e-01	
   1.8783552e+01	   9.9304156e-01	   9.9561568e-01	   9.9536155e-01	   9.9610853e-01	   9.9640793e-01	   9.9716674e-01	
   1.9339266e+01	   9.9313954e-01	   9.9571305e-01	   9.9545903e-01	   9.9620599e-01	   9.9650508e-01	   9.9726387e-01	
   1.9894979e+01	   9.9343091e-01	   9.9600338e-01	   9.9574948e-01	   9.9649628e-01	   9.9679506e-01	   9.9755366e-01	
   2.0450693e+01	   9.9387128e-01	   9.9644241e-01	   9.9618867e-01	   9.9693516e-01	   9.9723364e-01	   9.9799194e-01	
   2.1006406e+01	   9.9441314e-01	   9.9698273e-01	   9.9672916e-01	   9.9747527e-01	   9.9777347e-01	   9.9853138e-01	
   2.1562120e+01	   9.9500958e-01	   9.9757759e-01	   9.9732418e-01	   9.9806986e-01	   9.9836783e-01	   9.9912528e-01	
   2.2389810e+01	   9.9590872e-01	   9.9847445e-01	   9.9822124e-01	   9.9896627e-01	   9.9926398e-01	   1.0000207e+00	
   2.3217501e+01	   9.9671928e-01	   9.9928308e-01	   9.9903006e-01	   9.9977446e-01	   1.0000720e+00	   1.0008281e+00	
   2.4045192e+01	   9.9736376e-01	   9.9992613e-01	   9.9967322e-01	   1.0004171e+00	   1.0007146e+00	   1.0014702e+00	
   2.4872883e+01	   9.9780498e-01	   1.0003665e+00	   1.0001136e+00	   1.0008572e+00	   1.0011547e+00	   1.0019099e+00	
   2.5700573e+01	   9.9804164e-01	   1.0006028e+00	   1.0003499e+00	   1.0010933e+00	   1.0013909e+00	   1.0021459e+00	
   2.6528264e+01	   9.9809909e-01	   1.0006603e+00	   1.0004074e+00	   1.0011507e+00	   1.0014485e+00	   1.0022034e+00	
   2.7629265e+01	   9.9797182e-01	   1.0005335e+00	   1.0002806e+00	   1.0010239e+00	   1.0013219e+00	   1.0020769e+00	
   2.8545053e+01	   9.9776002e-01	   1.0003223e+00	   1.0000693e+00	   1.0008128e+00	   1.0011109e+00	   1.0018660e+00	
   2.9460841e+01	   9.9752104e-01	   1.0000840e+00	   9.9983088e-01	   1.0005746e+00	   1.0008727e+00	   1.0016280e+00	
   3.0376629e+01	   9.9730621e-01	   9.9986966e-01	   9.9961653e-01	   1.0003604e+00	   1.0006586e+00	   1.0014141e+00	
   3.1292417e+01	   9.9714854e-01	   9.9971234e-01	   9.9945918e-01	   1.0002032e+00	   1.0005013e+00	   1.0012570e+00	
   3.2208205e+01	   9.9706216e-01	   9.9962612e-01	   9.9937296e-01	   1.0001171e+00	   1.0004152e+00	   1.0011708e+00	
   3.3325929e+01	   9.9704824e-01	   9.9961218e-01	   9.9935903e-01	   1.0001032e+00	   1.0004012e+00	   1.0011569e+00	
   3.4443653e+01	   9.9711310e-01	   9.9967682e-01	   9.9942370e-01	   1.0001678e+00	   1.0004658e+00	   1.0012214e+00	
   3.5000000e+01	   9.9716421e-01	   9.9972779e-01	   9.9947468e-01	   1.0002187e+00	   1.0005167e+00	   1.0012723e+00	

